Automatic-differentiation-enabled dynamic parameter retrieval with sub-pulse-width resolution

Time-resolved terahertz time-domain spectroscopy (THz-TDS) is a phase-sensitive tool in condensed matter physics for tracking photoinduced non-equilibrium dynamics of low-energy elementary excitations. However, the measured response function, optical conductivity $\sigma(\omega,t_{pp})$, becomes unreliable in reporting the state of matter when material properties drastically change on a timescale comparable to or less than the probe pulse duration, obscuring the sub-pulse-width dynamics. To resolve this issue, we present a full-waveform inversion framework inspired by the multi-dimensional retrieval philosophy of frequency-resolved optical gating (FROG). By leveraging the automatic differentiation (AD) technique and the two-dimensional time-domain signal $E(t_{g},t_{pp})$, we show one can uniquely solve the inverse problem, at the sub-pulse-width resolution, of retrieving physical observables that are still well-defined, i.e., time-dependent scattering rate $\gamma(t)$, plasma frequency $\omega_\mathrm{p}(t)$ and resonance frequency $\omega_0(t)$, while the response functions are not. Further optimization by gradient-based routines (Adam + L-BFGS) via JAX makes the method exceptionally robust against experimental noise and probe pulse distortions. The validity of the AD-enabled methodology is benchmarked both by a self-consistent numerical approach and by experimental data from real ultrafast THz spectroscopy measurements.

==> fig2/data_probe_gamma.dat <==
time gamma_true gamma_F0p30 gamma_F0p50 gamma_F1p00 gamma_F2p00
0.00000000e+00 1.99995460e+00 3.00000000e+00 3.00000000e+00 3.00000000e+00 3.00201808e+00
1.00000000e-02 1.99995399e+00 3.00000000e+00 3.00000000e+00 3.00000000e+00 3.00202337e+00
2.00000000e-02 1.99995338e+00 3.00000000e+00 3.00000000e+00 3.00000000e+00 3.00203381e+00
3.00000000e-02 1.99995275e+00 3.00000000e+00 3.00000000e+00 3.00000000e+00 3.00204924e+00
4.00000000e-02 1.99995212e+00 3.00000000e+00 3.00000000e+00 3.00000000e+00 3.00206940e+00
5.00000000e-02 1.99995147e+00 3.00000000e+00 3.00000000e+00 3.00000000e+00 3.00209251e+00
6.00000000e-02 1.99995082e+00 3.00000000e+00 3.00000000e+00 3.00000000e+00 3.00211760e+00
7.00000000e-02 1.99995016e+00 3.00000000e+00 3.00000000e+00 3.00000000e+00 3.00214367e+00
8.00000000e-02 1.99994949e+00 3.00000000e+00 3.00000000e+00 3.00000000e+00 3.00217053e+00
9.00000000e-02 1.99994881e+00 3.00000000e+00 3.00000000e+00 3.00000000e+00 3.00219835e+00
1.00000000e-01 1.99994813e+00 3.00000000e+00 3.00000000e+00 3.00000000e+00 3.00222716e+00
1.10000000e-01 1.99994743e+00 3.00000000e+00 3.00000000e+00 3.00000000e+00 3.00225886e+00
1.20000000e-01 1.99994673e+00 3.00000000e+00 3.00000000e+00 3.00000000e+00 3.00229177e+00
1.30000000e-01 1.99994601e+00 3.00000000e+00 3.00000000e+00 3.00000000e+00 3.00232790e+00
1.40000000e-01 1.99994529e+00 3.00000000e+00 3.00000000e+00 3.00000000e+00 3.00236800e+00
1.50000000e-01 1.99994455e+00 3.00000000e+00 3.00000000e+00 3.00000000e+00 3.00241094e+00
1.60000000e-01 1.99994381e+00 3.00000000e+00 3.00000000e+00 3.00000000e+00 3.00246107e+00
1.70000000e-01 1.99994305e+00 3.00000000e+00 3.00000000e+00 3.00000000e+00 3.00251868e+00
1.80000000e-01 1.99994229e+00 3.00000000e+00 3.00000000e+00 3.00000000e+00 3.00258665e+00
1.90000000e-01 1.99994151e+00 3.00000000e+00 3.00000000e+00 3.00000000e+00 3.00266153e+00
2.00000000e-01 1.99994073e+00 3.00000000e+00 3.00000000e+00 3.00000000e+00 3.00274039e+00
2.10000000e-01 1.99993993e+00 3.00000000e+00 3.00000000e+00 3.00000000e+00 3.00282212e+00
2.20000000e-01 1.99993913e+00 3.00000000e+00 3.00000000e+00 3.00000000e+00 3.00290525e+00
2.30000000e-01 1.99993831e+00 3.00000000e+00 3.00000000e+00 3.00000000e+00 3.00298422e+00
2.40000000e-01 1.99993748e+00 3.00000000e+00 3.00000000e+00 3.00000000e+00 3.00305496e+00
2.50000000e-01 1.99993664e+00 3.00000000e+00 3.00000000e+00 3.00000000e+00 3.00311670e+00
2.60000000e-01 1.99993579e+00 3.00000000e+00 3.00000000e+00 3.00000000e+00 3.00316655e+00
2.70000000e-01 1.99993493e+00 3.00000000e+00 3.00000000e+00 3.00000000e+00 3.00319975e+00
2.80000000e-01 1.99993406e+00 3.00000000e+00 3.00000000e+00 3.00000000e+00 3.00321522e+00
2.90000000e-01 1.99993317e+00 3.00000000e+00 3.00000000e+00 3.00000000e+00 3.00321212e+00
3.00000000e-01 1.99993228e+00 3.00000000e+00 3.00000000e+00 3.00000000e+00 3.00319220e+00
3.10000000e-01 1.99993137e+00 3.00000000e+00 3.00000000e+00 3.00000000e+00 3.00316799e+00
3.20000000e-01 1.99993045e+00 3.00000000e+00 3.00000000e+00 3.00000000e+00 3.00314412e+00
3.30000000e-01 1.99992951e+00 3.00000000e+00 3.00000000e+00 3.00000000e+00 3.00312202e+00
3.40000000e-01 1.99992857e+00 3.00000000e+00 3.00000000e+00 3.00000000e+00 3.00310000e+00
3.50000000e-01 1.99992761e+00 3.00000000e+00 3.00000000e+00 3.00000000e+00 3.00308179e+00
3.60000000e-01 1.99992664e+00 3.00000000e+00 3.00000000e+00 3.00000000e+00 3.00307141e+00
3.70000000e-01 1.99992565e+00 3.00000000e+00 3.00000000e+00 3.00000000e+00 3.00305906e+00
3.80000000e-01 1.99992465e+00 3.00000000e+00 3.00000000e+00 3.00000000e+00 3.00303549e+00
3.90000000e-01 1.99992364e+00 3.00000000e+00 3.00000000e+00 3.00000000e+00 3.00299878e+00
4.00000000e-01 1.99992262e+00 3.00000000e+00 3.00000000e+00 3.00000000e+00 3.00293778e+00
4.10000000e-01 1.99992158e+00 3.00000000e+00 3.00000000e+00 3.00000000e+00 3.00284460e+00
4.20000000e-01 1.99992053e+00 3.00000000e+00 3.00000000e+00 3.00000000e+00 3.00269796e+00
4.30000000e-01 1.99991946e+00 3.00000000e+00 3.00000000e+00 3.00000000e+00 3.00249893e+00
4.40000000e-01 1.99991838e+00 3.00000000e+00 3.00000000e+00 3.00000000e+00 3.00223433e+00
4.50000000e-01 1.99991728e+00 3.00000000e+00 3.00000000e+00 3.00000000e+00 3.00188995e+00
4.60000000e-01 1.99991617e+00 3.00000000e+00 3.00000000e+00 3.00000000e+00 3.00146049e+00
4.70000000e-01 1.99991505e+00 3.00000000e+00 3.00000000e+00 3.00000000e+00 3.00092426e+00
4.80000000e-01 1.99991391e+00 3.00000000e+00 3.00000000e+00 3.00000000e+00 3.00026511e+00
4.90000000e-01 1.99991275e+00 3.00000000e+00 3.00000000e+00 3.00000000e+00 2.99946425e+00
5.00000000e-01 1.99991158e+00 3.00000000e+00 3.00000000e+00 3.00000000e+00 2.99851849e+00
5.10000000e-01 1.99991039e+00 3.00000000e+00 3.00000000e+00 3.00000000e+00 2.99742962e+00
5.20000000e-01 1.99990919e+00 3.00000000e+00 3.00000000e+00 3.00000000e+00 2.99619873e+00
5.30000000e-01 1.99990797e+00 3.00000000e+00 3.00000000e+00 3.00000000e+00 2.99483926e+00
5.40000000e-01 1.99990674e+00 3.00000000e+00 3.00000000e+00 3.00000000e+00 2.99335890e+00
5.50000000e-01 1.99990549e+00 3.00000000e+00 3.00000000e+00 3.00000000e+00 2.99176618e+00
5.60000000e-01 1.99990422e+00 3.00000000e+00 3.00000000e+00 3.00000000e+00 2.99004439e+00
5.70000000e-01 1.99990293e+00 3.00000000e+00 3.00000000e+00 3.00000000e+00 2.98819516e+00
5.80000000e-01 1.99990163e+00 3.00000000e+00 3.00000000e+00 3.00000000e+00 2.98622621e+00
5.90000000e-01 1.99990031e+00 3.00000000e+00 3.00000000e+00 3.00000000e+00 2.98414310e+00
6.00000000e-01 1.99989897e+00 3.00000000e+00 3.00000000e+00 2.99999999e+00 2.98197850e+00
6.10000000e-01 1.99989761e+00 3.00000000e+00 3.00000000e+00 2.99999999e+00 2.97973267e+00
6.20000000e-01 1.99989624e+00 3.00000000e+00 3.00000000e+00 2.99999999e+00 2.97741108e+00
6.30000000e-01 1.99989485e+00 3.00000000e+00 3.00000000e+00 2.99999999e+00 2.97504463e+00
6.40000000e-01 1.99989344e+00 3.00000000e+00 3.00000000e+00 2.99999998e+00 2.97268514e+00
6.50000000e-01 1.99989201e+00 3.00000000e+00 3.00000000e+00 2.99999998e+00 2.97038426e+00
6.60000000e-01 1.99989056e+00 3.00000000e+00 3.00000000e+00 2.99999998e+00 2.96817382e+00
6.70000000e-01 1.99988909e+00 3.00000000e+00 3.00000000e+00 2.99999997e+00 2.96603950e+00
6.80000000e-01 1.99988760e+00 3.00000000e+00 3.00000000e+00 2.99999996e+00 2.96394034e+00
6.90000000e-01 1.99988609e+00 3.00000000e+00 3.00000000e+00 2.99999996e+00 2.96186844e+00
7.00000000e-01 1.99988456e+00 3.00000000e+00 3.00000000e+00 2.99999995e+00 2.95978717e+00
7.10000000e-01 1.99988301e+00 3.00000000e+00 3.00000000e+00 2.99999994e+00 2.95767822e+00
7.20000000e-01 1.99988144e+00 3.00000000e+00 3.00000000e+00 2.99999992e+00 2.95549793e+00
7.30000000e-01 1.99987985e+00 3.00000000e+00 3.00000000e+00 2.99999991e+00 2.95310854e+00
7.40000000e-01 1.99987824e+00 3.00000000e+00 3.00000000e+00 2.99999989e+00 2.95041951e+00
7.50000000e-01 1.99987661e+00 3.00000000e+00 3.00000000e+00 2.99999987e+00 2.94731814e+00
7.60000000e-01 1.99987495e+00 3.00000000e+00 3.00000000e+00 2.99999984e+00 2.94372704e+00
7.70000000e-01 1.99987327e+00 3.00000000e+00 3.00000000e+00 2.99999981e+00 2.93948092e+00
7.80000000e-01 1.99987157e+00 3.00000000e+00 3.00000000e+00 2.99999978e+00 2.93439186e+00
7.90000000e-01 1.99986985e+00 3.00000000e+00 3.00000000e+00 2.99999974e+00 2.92833995e+00
8.00000000e-01 1.99986810e+00 3.00000000e+00 3.00000000e+00 2.99999969e+00 2.92119958e+00
8.10000000e-01 1.99986633e+00 3.00000000e+00 3.00000000e+00 2.99999963e+00 2.91280498e+00
8.20000000e-01 1.99986454e+00 3.00000000e+00 3.00000000e+00 2.99999957e+00 2.90311078e+00
8.30000000e-01 1.99986272e+00 3.00000000e+00 3.00000000e+00 2.99999949e+00 2.89198168e+00
8.40000000e-01 1.99986088e+00 3.00000000e+00 3.00000000e+00 2.99999941e+00 2.87931716e+00
8.50000000e-01 1.99985901e+00 3.00000000e+00 3.00000000e+00 2.99999931e+00 2.86514804e+00
8.60000000e-01 1.99985712e+00 3.00000000e+00 3.00000000e+00 2.99999919e+00 2.84930008e+00
8.70000000e-01 1.99985520e+00 3.00000000e+00 3.00000000e+00 2.99999905e+00 2.83177358e+00
8.80000000e-01 1.99985325e+00 3.00000000e+00 3.00000000e+00 2.99999890e+00 2.81250359e+00
8.90000000e-01 1.99985129e+00 3.00000000e+00 3.00000000e+00 2.99999872e+00 2.79139379e+00
9.00000000e-01 1.99984929e+00 3.00000000e+00 3.00000000e+00 2.99999851e+00 2.76851739e+00
9.10000000e-01 1.99984727e+00 3.00000000e+00 3.00000000e+00 2.99999827e+00 2.74405408e+00
9.20000000e-01 1.99984522e+00 3.00000000e+00 3.00000000e+00 2.99999800e+00 2.71827963e+00
9.30000000e-01 1.99984314e+00 3.00000000e+00 3.00000000e+00 2.99999769e+00 2.69163709e+00
9.40000000e-01 1.99984103e+00 3.00000000e+00 3.00000000e+00 2.99999733e+00 2.66455823e+00
9.50000000e-01 1.99983890e+00 3.00000000e+00 3.00000000e+00 2.99999692e+00 2.63720244e+00
9.60000000e-01 1.99983674e+00 3.00000000e+00 3.00000000e+00 2.99999646e+00 2.60962937e+00
9.70000000e-01 1.99983455e+00 3.00000000e+00 3.00000000e+00 2.99999593e+00 2.58201040e+00
9.80000000e-01 1.99983233e+00 3.00000000e+00 3.00000000e+00 2.99999533e+00 2.55416313e+00
9.90000000e-01 1.99983008e+00 3.00000000e+00 3.00000000e+00 2.99999465e+00 2.52666021e+00
1.00000000e+00 1.99982780e+00 3.00000000e+00 3.00000000e+00 2.99999388e+00 2.49964250e+00
1.01000000e+00 1.99982549e+00 3.00000000e+00 3.00000000e+00 2.99999300e+00 2.47303234e+00
1.02000000e+00 1.99982314e+00 3.00000000e+00 3.00000000e+00 2.99999202e+00 2.44774004e+00
1.03000000e+00 1.99982077e+00 3.00000000e+00 3.00000000e+00 2.99999091e+00 2.42407928e+00
1.04000000e+00 1.99981837e+00 3.00000000e+00 3.00000000e+00 2.99998965e+00 2.40262897e+00
1.05000000e+00 1.99981593e+00 3.00000000e+00 3.00000000e+00 2.99998825e+00 2.38311457e+00
1.06000000e+00 1.99981346e+00 3.00000000e+00 3.00000000e+00 2.99998667e+00 2.36506937e+00
1.07000000e+00 1.99981095e+00 3.00000000e+00 3.00000000e+00 2.99998489e+00 2.34869400e+00
1.08000000e+00 1.99980842e+00 3.00000000e+00 3.00000000e+00 2.99998291e+00 2.33443264e+00
1.09000000e+00 1.99980585e+00 3.00000000e+00 3.00000000e+00 2.99998070e+00 2.32264536e+00
1.10000000e+00 1.99980324e+00 3.00000000e+00 3.00000000e+00 2.99997822e+00 2.31319479e+00
1.11000000e+00 1.99980060e+00 3.00000000e+00 3.00000000e+00 2.99997547e+00 2.30640421e+00
1.12000000e+00 1.99979792e+00 3.00000000e+00 3.00000000e+00 2.99997241e+00 2.30259786e+00
1.13000000e+00 1.99979521e+00 3.00000000e+00 3.00000000e+00 2.99996901e+00 2.30066161e+00
1.14000000e+00 1.99979246e+00 3.00000000e+00 3.00000000e+00 2.99996523e+00 2.30016867e+00
1.15000000e+00 1.99978968e+00 3.00000000e+00 3.00000000e+00 2.99996106e+00 2.30142187e+00
1.16000000e+00 1.99978686e+00 3.00000000e+00 3.00000000e+00 2.99995644e+00 2.30515462e+00
1.17000000e+00 1.99978400e+00 3.00000000e+00 3.00000000e+00 2.99995134e+00 2.31102623e+00
1.18000000e+00 1.99978110e+00 3.00000000e+00 3.00000000e+00 2.99994572e+00 2.31911885e+00
1.19000000e+00 1.99977816e+00 3.00000000e+00 3.00000000e+00 2.99993954e+00 2.32698195e+00
1.20000000e+00 1.99977518e+00 3.00000000e+00 3.00000000e+00 2.99993275e+00 2.33421111e+00
1.21000000e+00 1.99977217e+00 3.00000000e+00 3.00000000e+00 2.99992531e+00 2.34119026e+00
1.22000000e+00 1.99976911e+00 3.00000000e+00 3.00000000e+00 2.99991715e+00 2.34779080e+00
1.23000000e+00 1.99976601e+00 3.00000000e+00 3.00000000e+00 2.99990823e+00 2.35403464e+00
1.24000000e+00 1.99976287e+00 3.00000000e+00 3.00000000e+00 2.99989849e+00 2.35940074e+00
1.25000000e+00 1.99975969e+00 3.00000000e+00 3.00000000e+00 2.99988787e+00 2.36304551e+00
1.26000000e+00 1.99975646e+00 3.00000000e+00 3.00000000e+00 2.99987632e+00 2.36473307e+00
1.27000000e+00 1.99975320e+00 3.00000000e+00 3.00000000e+00 2.99986377e+00 2.36223620e+00
1.28000000e+00 1.99974988e+00 3.00000000e+00 3.00000000e+00 2.99985015e+00 2.35888210e+00
1.29000000e+00 1.99974653e+00 3.00000000e+00 3.00000000e+00 2.99983540e+00 2.35463127e+00
1.30000000e+00 1.99974313e+00 3.00000000e+00 3.00000000e+00 2.99981946e+00 2.35072267e+00
1.31000000e+00 1.99973968e+00 3.00000000e+00 3.00000000e+00 2.99980224e+00 2.34745004e+00
1.32000000e+00 1.99973619e+00 3.00000000e+00 3.00000000e+00 2.99978369e+00 2.34481447e+00
1.33000000e+00 1.99973265e+00 3.00000000e+00 3.00000000e+00 2.99976373e+00 2.34288117e+00
1.34000000e+00 1.99972906e+00 3.00000000e+00 3.00000000e+00 2.99974229e+00 2.33940989e+00
1.35000000e+00 1.99972542e+00 3.00000000e+00 3.00000000e+00 2.99971929e+00 2.33496100e+00
1.36000000e+00 1.99972174e+00 3.00000000e+00 3.00000000e+00 2.99969468e+00 2.32768390e+00
1.37000000e+00 1.99971800e+00 3.00000000e+00 3.00000000e+00 2.99966836e+00 2.31826411e+00
1.38000000e+00 1.99971422e+00 3.00000000e+00 3.00000000e+00 2.99964029e+00 2.30712066e+00
1.39000000e+00 1.99971038e+00 3.00000000e+00 3.00000000e+00 2.99961038e+00 2.29266678e+00
1.40000000e+00 1.99970650e+00 3.00000000e+00 3.00000000e+00 2.99957859e+00 2.27712349e+00
1.41000000e+00 1.99970256e+00 3.00000000e+00 3.00000000e+00 2.99954484e+00 2.26116471e+00
1.42000000e+00 1.99969857e+00 3.00000000e+00 3.00000000e+00 2.99950908e+00 2.24425403e+00
1.43000000e+00 1.99969452e+00 3.00000000e+00 3.00000000e+00 2.99947125e+00 2.22179302e+00
1.44000000e+00 1.99969042e+00 3.00000000e+00 3.00000000e+00 2.99943131e+00 2.19454839e+00
1.45000000e+00 1.99968627e+00 3.00000000e+00 3.00000000e+00 2.99938921e+00 2.16063818e+00
1.46000000e+00 1.99968206e+00 3.00000000e+00 3.00000000e+00 2.99934492e+00 2.12008923e+00
1.47000000e+00 1.99967779e+00 3.00000000e+00 3.00000000e+00 2.99929841e+00 2.07146389e+00
1.48000000e+00 1.99967347e+00 3.00000000e+00 3.00000000e+00 2.99924966e+00 2.01546456e+00
1.49000000e+00 1.99966909e+00 3.00000000e+00 3.00000000e+00 2.99919865e+00 1.95900064e+00
1.50000000e+00 1.99966465e+00 3.00000000e+00 2.99999999e+00 2.99914536e+00 1.90302819e+00
1.51000000e+00 1.99966015e+00 3.00000000e+00 2.99999999e+00 2.99908981e+00 1.84982506e+00
1.52000000e+00 1.99965559e+00 3.00000000e+00 2.99999999e+00 2.99903201e+00 1.80063983e+00
1.53000000e+00 1.99965097e+00 3.00000000e+00 2.99999998e+00 2.99897195e+00 1.75400553e+00
1.54000000e+00 1.99964629e+00 3.00000000e+00 2.99999998e+00 2.99890968e+00 1.70707071e+00
1.55000000e+00 1.99964154e+00 3.00000000e+00 2.99999997e+00 2.99884522e+00 1.65941802e+00
1.56000000e+00 1.99963673e+00 3.00000000e+00 2.99999996e+00 2.99877862e+00 1.61660851e+00
1.57000000e+00 1.99963186e+00 3.00000000e+00 2.99999995e+00 2.99870993e+00 1.57847490e+00
1.58000000e+00 1.99962692e+00 3.00000000e+00 2.99999993e+00 2.99863922e+00 1.55065305e+00
1.59000000e+00 1.99962191e+00 3.00000000e+00 2.99999991e+00 2.99856655e+00 1.53248545e+00
1.60000000e+00 1.99961684e+00 3.00000000e+00 2.99999989e+00 2.99849199e+00 1.52057687e+00
1.61000000e+00 1.99961170e+00 3.00000000e+00 2.99999986e+00 2.99841562e+00 1.51801887e+00
1.62000000e+00 1.99960649e+00 3.00000000e+00 2.99999983e+00 2.99833753e+00 1.52485764e+00
1.63000000e+00 1.99960121e+00 3.00000000e+00 2.99999979e+00 2.99825780e+00 1.54258099e+00
1.64000000e+00 1.99959586e+00 3.00000000e+00 2.99999974e+00 2.99817651e+00 1.56348960e+00
1.65000000e+00 1.99959043e+00 3.00000000e+00 2.99999969e+00 2.99809373e+00 1.59045801e+00
1.66000000e+00 1.99958494e+00 3.00000000e+00 2.99999962e+00 2.99800953e+00 1.61887670e+00
1.67000000e+00 1.99957937e+00 3.00000000e+00 2.99999954e+00 2.99792395e+00 1.65194507e+00
1.68000000e+00 1.99957373e+00 3.00000001e+00 2.99999944e+00 2.99783700e+00 1.69003951e+00
1.69000000e+00 1.99956801e+00 3.00000001e+00 2.99999932e+00 2.99774870e+00 1.73130473e+00
1.70000000e+00 1.99956221e+00 3.00000001e+00 2.99999919e+00 2.99765901e+00 1.77253747e+00
1.71000000e+00 1.99955634e+00 3.00000001e+00 2.99999903e+00 2.99756788e+00 1.81341746e+00
1.72000000e+00 1.99955038e+00 3.00000001e+00 2.99999884e+00 2.99747521e+00 1.85157825e+00
1.73000000e+00 1.99954435e+00 3.00000002e+00 2.99999862e+00 2.99738084e+00 1.88548578e+00
1.74000000e+00 1.99953824e+00 3.00000002e+00 2.99999836e+00 2.99728453e+00 1.91573222e+00
1.75000000e+00 1.99953204e+00 3.00000003e+00 2.99999806e+00 2.99718598e+00 1.94657492e+00
1.76000000e+00 1.99952577e+00 3.00000003e+00 2.99999771e+00 2.99708483e+00 1.97945648e+00
1.77000000e+00 1.99951940e+00 3.00000004e+00 2.99999730e+00 2.99698077e+00 2.00226135e+00
1.78000000e+00 1.99951295e+00 3.00000005e+00 2.99999682e+00 2.99687339e+00 2.02568922e+00
1.79000000e+00 1.99950642e+00 3.00000006e+00 2.99999627e+00 2.99676216e+00 2.05093149e+00
1.80000000e+00 1.99949980e+00 3.00000007e+00 2.99999563e+00 2.99664648e+00 2.07924398e+00
1.81000000e+00 1.99949309e+00 3.00000008e+00 2.99999489e+00 2.99652575e+00 2.10215716e+00
1.82000000e+00 1.99948629e+00 3.00000010e+00 2.99999403e+00 2.99639919e+00 2.12140930e+00
1.83000000e+00 1.99947940e+00 3.00000012e+00 2.99999304e+00 2.99626590e+00 2.14001358e+00
1.84000000e+00 1.99947241e+00 3.00000014e+00 2.99999191e+00 2.99612483e+00 2.15118526e+00
1.85000000e+00 1.99946533e+00 3.00000017e+00 2.99999060e+00 2.99597466e+00 2.15950672e+00
1.86000000e+00 1.99945816e+00 3.00000020e+00 2.99998911e+00 2.99581356e+00 2.16341889e+00
1.87000000e+00 1.99945089e+00 3.00000024e+00 2.99998739e+00 2.99563984e+00 2.16075857e+00
1.88000000e+00 1.99944353e+00 3.00000029e+00 2.99998543e+00 2.99545181e+00 2.15740003e+00
1.89000000e+00 1.99943606e+00 3.00000034e+00 2.99998319e+00 2.99524782e+00 2.15852694e+00
1.90000000e+00 1.99942850e+00 3.00000041e+00 2.99998063e+00 2.99502501e+00 2.15722181e+00
1.91000000e+00 1.99942083e+00 3.00000048e+00 2.99997772e+00 2.99478027e+00 2.15128490e+00
1.92000000e+00 1.99941306e+00 3.00000057e+00 2.99997441e+00 2.99451124e+00 2.13830360e+00
1.93000000e+00 1.99940519e+00 3.00000067e+00 2.99997065e+00 2.99421555e+00 2.12726450e+00
1.94000000e+00 1.99939721e+00 3.00000079e+00 2.99996639e+00 2.99389042e+00 2.10883618e+00
1.95000000e+00 1.99938912e+00 3.00000093e+00 2.99996156e+00 2.99353356e+00 2.09003236e+00
1.96000000e+00 1.99938093e+00 3.00000109e+00 2.99995609e+00 2.99314256e+00 2.07138613e+00
1.97000000e+00 1.99937262e+00 3.00000128e+00 2.99994992e+00 2.99271514e+00 2.05143052e+00
1.98000000e+00 1.99936421e+00 3.00000150e+00 2.99994295e+00 2.99224816e+00 2.02741920e+00
1.99000000e+00 1.99935568e+00 3.00000175e+00 2.99993510e+00 2.99173950e+00 2.00569736e+00
2.00000000e+00 1.99934703e+00 3.00000205e+00 2.99992626e+00 2.99118638e+00 1.99113996e+00
2.01000000e+00 1.99933828e+00 3.00000239e+00 2.99991632e+00 2.99058606e+00 1.97204167e+00
2.02000000e+00 1.99932940e+00 3.00000278e+00 2.99990517e+00 2.98993735e+00 1.94928166e+00
2.03000000e+00 1.99932040e+00 3.00000324e+00 2.99989265e+00 2.98923780e+00 1.92868486e+00
2.04000000e+00 1.99931129e+00 3.00000376e+00 2.99987864e+00 2.98848501e+00 1.91047857e+00
2.05000000e+00 1.99930205e+00 3.00000436e+00 2.99986296e+00 2.98766991e+00 1.90267866e+00
2.06000000e+00 1.99929269e+00 3.00000505e+00 2.99984543e+00 2.98678685e+00 1.89990454e+00
2.07000000e+00 1.99928320e+00 3.00000584e+00 2.99982587e+00 2.98582796e+00 1.91274710e+00
2.08000000e+00 1.99927359e+00 3.00000675e+00 2.99980407e+00 2.98478455e+00 1.93978166e+00
2.09000000e+00 1.99926385e+00 3.00000778e+00 2.99977978e+00 2.98364751e+00 1.97597079e+00
2.10000000e+00 1.99925397e+00 3.00000896e+00 2.99975276e+00 2.98240981e+00 2.01764734e+00
2.11000000e+00 1.99924397e+00 3.00001031e+00 2.99972274e+00 2.98106102e+00 2.06886902e+00
2.12000000e+00 1.99923383e+00 3.00001185e+00 2.99968942e+00 2.97959562e+00 2.11993024e+00
2.13000000e+00 1.99922355e+00 3.00001360e+00 2.99965247e+00 2.97800441e+00 2.16965797e+00
2.14000000e+00 1.99921314e+00 3.00001559e+00 2.99961156e+00 2.97628023e+00 2.21406646e+00
2.15000000e+00 1.99920258e+00 3.00001784e+00 2.99956629e+00 2.97441894e+00 2.24923254e+00
2.16000000e+00 1.99919189e+00 3.00002040e+00 2.99951627e+00 2.97240827e+00 2.27203058e+00
2.17000000e+00 1.99918105e+00 3.00002329e+00 2.99946104e+00 2.97022689e+00 2.27889588e+00
2.18000000e+00 1.99917007e+00 3.00002656e+00 2.99940014e+00 2.96784395e+00 2.27894784e+00
2.19000000e+00 1.99915894e+00 3.00003025e+00 2.99933305e+00 2.96524756e+00 2.26847102e+00
2.20000000e+00 1.99914766e+00 3.00003441e+00 2.99925922e+00 2.96244126e+00 2.24536463e+00
2.21000000e+00 1.99913622e+00 3.00003910e+00 2.99917805e+00 2.95942245e+00 2.21026023e+00
2.22000000e+00 1.99912464e+00 3.00004438e+00 2.99908892e+00 2.95618039e+00 2.16642886e+00
2.23000000e+00 1.99911290e+00 3.00005030e+00 2.99899113e+00 2.95270467e+00 2.11583213e+00
2.24000000e+00 1.99910101e+00 3.00005695e+00 2.99888396e+00 2.94900081e+00 2.05737093e+00
2.25000000e+00 1.99908895e+00 3.00006440e+00 2.99876662e+00 2.94506087e+00 2.00065846e+00
2.26000000e+00 1.99907673e+00 3.00007274e+00 2.99863828e+00 2.94091876e+00 1.94623319e+00
2.27000000e+00 1.99906435e+00 3.00008206e+00 2.99849804e+00 2.93661361e+00 1.90100595e+00
2.28000000e+00 1.99905180e+00 3.00009247e+00 2.99834497e+00 2.93224573e+00 1.86390705e+00
2.29000000e+00 1.99903909e+00 3.00010408e+00 2.99817804e+00 2.92784373e+00 1.83225369e+00
2.30000000e+00 1.99902620e+00 3.00011702e+00 2.99799618e+00 2.92350468e+00 1.80518341e+00
2.31000000e+00 1.99901315e+00 3.00013141e+00 2.99779825e+00 2.91924426e+00 1.77907704e+00
2.32000000e+00 1.99899991e+00 3.00014740e+00 2.99758304e+00 2.91510465e+00 1.75197228e+00
2.33000000e+00 1.99898650e+00 3.00016515e+00 2.99734927e+00 2.91119806e+00 1.72350240e+00
2.34000000e+00 1.99897291e+00 3.00018482e+00 2.99709558e+00 2.90774165e+00 1.69879807e+00
2.35000000e+00 1.99895914e+00 3.00020661e+00 2.99682054e+00 2.90475703e+00 1.68119742e+00
2.36000000e+00 1.99894519e+00 3.00023071e+00 2.99652262e+00 2.90224212e+00 1.67488699e+00
2.37000000e+00 1.99893104e+00 3.00025733e+00 2.99620025e+00 2.90002047e+00 1.67939304e+00
2.38000000e+00 1.99891671e+00 3.00028671e+00 2.99585174e+00 2.89814525e+00 1.69383857e+00
2.39000000e+00 1.99890219e+00 3.00031908e+00 2.99547532e+00 2.89651585e+00 1.71743600e+00
2.40000000e+00 1.99888747e+00 3.00035471e+00 2.99506914e+00 2.89505540e+00 1.74663346e+00
2.41000000e+00 1.99887255e+00 3.00039389e+00 2.99463126e+00 2.89381320e+00 1.77756351e+00
2.42000000e+00 1.99885743e+00 3.00043691e+00 2.99415964e+00 2.89264477e+00 1.80720807e+00
2.43000000e+00 1.99884212e+00 3.00048411e+00 2.99365214e+00 2.89167801e+00 1.83346326e+00
2.44000000e+00 1.99882659e+00 3.00053581e+00 2.99310656e+00 2.89096180e+00 1.85044100e+00
2.45000000e+00 1.99881086e+00 3.00059238e+00 2.99252056e+00 2.89048655e+00 1.86258865e+00
2.46000000e+00 1.99879492e+00 3.00065422e+00 2.99189173e+00 2.89057561e+00 1.86894238e+00
2.47000000e+00 1.99877876e+00 3.00072172e+00 2.99121755e+00 2.89195289e+00 1.87360745e+00
2.48000000e+00 1.99876239e+00 3.00079532e+00 2.99049541e+00 2.89439258e+00 1.88361859e+00
2.49000000e+00 1.99874580e+00 3.00087548e+00 2.98972260e+00 2.89681360e+00 1.90570115e+00
2.50000000e+00 1.99872899e+00 3.00096267e+00 2.98889630e+00 2.89973226e+00 1.94042947e+00
2.51000000e+00 1.99871195e+00 3.00105740e+00 2.98801362e+00 2.90349898e+00 1.98641382e+00
2.52000000e+00 1.99869469e+00 3.00116019e+00 2.98707154e+00 2.90797706e+00 2.03774839e+00
2.53000000e+00 1.99867719e+00 3.00127160e+00 2.98606698e+00 2.91174389e+00 2.09044856e+00
2.54000000e+00 1.99865946e+00 3.00139221e+00 2.98499675e+00 2.91532203e+00 2.13967455e+00
2.55000000e+00 1.99864149e+00 3.00152260e+00 2.98385756e+00 2.91889135e+00 2.18217434e+00
2.56000000e+00 1.99862328e+00 3.00166341e+00 2.98264605e+00 2.92158450e+00 2.21574347e+00
2.57000000e+00 1.99860483e+00 3.00181527e+00 2.98135876e+00 2.92317440e+00 2.23515067e+00
2.58000000e+00 1.99858613e+00 3.00197885e+00 2.97999217e+00 2.92370272e+00 2.24090636e+00
2.59000000e+00 1.99856718e+00 3.00215483e+00 2.97854268e+00 2.92331939e+00 2.23673684e+00
2.60000000e+00 1.99854798e+00 3.00234392e+00 2.97700659e+00 2.92208994e+00 2.22530760e+00
2.61000000e+00 1.99852852e+00 3.00254683e+00 2.97538017e+00 2.92053609e+00 2.20862470e+00
2.62000000e+00 1.99850880e+00 3.00276429e+00 2.97365960e+00 2.91865954e+00 2.18753273e+00
2.63000000e+00 1.99848881e+00 3.00299703e+00 2.97184105e+00 2.91490289e+00 2.16062603e+00
2.64000000e+00 1.99846856e+00 3.00324582e+00 2.96992059e+00 2.90809416e+00 2.12400326e+00
2.65000000e+00 1.99844804e+00 3.00351140e+00 2.96789428e+00 2.89782631e+00 2.07751598e+00
2.66000000e+00 1.99842725e+00 3.00379452e+00 2.96575815e+00 2.88352258e+00 2.02249794e+00
2.67000000e+00 1.99840617e+00 3.00409593e+00 2.96350821e+00 2.86433538e+00 1.96419898e+00
2.68000000e+00 1.99838482e+00 3.00441637e+00 2.96114043e+00 2.84001181e+00 1.90921754e+00
2.69000000e+00 1.99836317e+00 3.00475656e+00 2.95865083e+00 2.81043168e+00 1.86399675e+00
2.70000000e+00 1.99834124e+00 3.00511721e+00 2.95603537e+00 2.77541252e+00 1.83303475e+00
2.71000000e+00 1.99831902e+00 3.00549899e+00 2.95329009e+00 2.73508721e+00 1.81821944e+00
2.72000000e+00 1.99829650e+00 3.00590255e+00 2.95041103e+00 2.68892632e+00 1.81737657e+00
2.73000000e+00 1.99827368e+00 3.00632848e+00 2.94739428e+00 2.63529740e+00 1.83215964e+00
2.74000000e+00 1.99825055e+00 3.00677734e+00 2.94423597e+00 2.57747299e+00 1.85951623e+00
2.75000000e+00 1.99822712e+00 3.00724961e+00 2.94093232e+00 2.51882605e+00 1.89098482e+00
2.76000000e+00 1.99820337e+00 3.00774573e+00 2.93747962e+00 2.46148740e+00 1.92154524e+00
2.77000000e+00 1.99817931e+00 3.00826602e+00 2.93387425e+00 2.40434774e+00 1.94818823e+00
2.78000000e+00 1.99815492e+00 3.00881076e+00 2.93011273e+00 2.34215653e+00 1.97008558e+00
2.79000000e+00 1.99813021e+00 3.00938008e+00 2.92619166e+00 2.28079991e+00 1.98787155e+00
2.80000000e+00 1.99810518e+00 3.00997403e+00 2.92210780e+00 2.22171404e+00 2.00013516e+00
2.81000000e+00 1.99807980e+00 3.01059253e+00 2.91785807e+00 2.16797722e+00 2.00913457e+00
2.82000000e+00 1.99805409e+00 3.01123535e+00 2.91343955e+00 2.10989974e+00 2.01624695e+00
2.83000000e+00 1.99802804e+00 3.01190211e+00 2.90884950e+00 2.05610630e+00 2.02271848e+00
2.84000000e+00 1.99800164e+00 3.01259227e+00 2.90408537e+00 2.00817471e+00 2.02917025e+00
2.85000000e+00 1.99797488e+00 3.01330508e+00 2.89914482e+00 1.96416498e+00 2.03353781e+00
2.86000000e+00 1.99794778e+00 3.01403964e+00 2.89402574e+00 1.92198483e+00 2.03529869e+00
2.87000000e+00 1.99792031e+00 3.01479478e+00 2.88872623e+00 1.88543854e+00 2.03482064e+00
2.88000000e+00 1.99789248e+00 3.01556913e+00 2.88324466e+00 1.85409814e+00 2.03060056e+00
2.89000000e+00 1.99786427e+00 3.01636106e+00 2.87757962e+00 1.83176825e+00 2.02099257e+00
2.90000000e+00 1.99783570e+00 3.01716867e+00 2.87172997e+00 1.81914181e+00 2.00300532e+00
2.91000000e+00 1.99780674e+00 3.01798980e+00 2.86569485e+00 1.81422526e+00 1.97614618e+00
2.92000000e+00 1.99777740e+00 3.01882193e+00 2.85947377e+00 1.81395852e+00 1.94319197e+00
2.93000000e+00 1.99774767e+00 3.01966228e+00 2.85306683e+00 1.83088405e+00 1.91436820e+00
2.94000000e+00 1.99771755e+00 3.02050769e+00 2.84647364e+00 1.84314906e+00 1.89758539e+00
2.95000000e+00 1.99768703e+00 3.02135464e+00 2.83969467e+00 1.85705849e+00 1.89985789e+00
2.96000000e+00 1.99765611e+00 3.02219926e+00 2.83273101e+00 1.86559832e+00 1.91999392e+00
2.97000000e+00 1.99762478e+00 3.02303724e+00 2.82558445e+00 1.88265073e+00 1.95575325e+00
2.98000000e+00 1.99759304e+00 3.02386390e+00 2.81825719e+00 1.89799837e+00 2.00071360e+00
2.99000000e+00 1.99756088e+00 3.02467409e+00 2.81075228e+00 1.90990137e+00 2.05159528e+00
3.00000000e+00 1.99752829e+00 3.02546223e+00 2.80307427e+00 1.91427930e+00 2.10693071e+00
3.01000000e+00 1.99749529e+00 3.02622226e+00 2.79522839e+00 1.91421860e+00 2.16703291e+00
3.02000000e+00 1.99746184e+00 3.02694764e+00 2.78722300e+00 1.91495646e+00 2.22373825e+00
3.03000000e+00 1.99742797e+00 3.02763134e+00 2.77906594e+00 1.90580348e+00 2.26924762e+00
3.04000000e+00 1.99739365e+00 3.02826579e+00 2.77076934e+00 1.89112715e+00 2.29677888e+00
3.05000000e+00 1.99735888e+00 3.02884293e+00 2.76234828e+00 1.87860791e+00 2.30724639e+00
3.06000000e+00 1.99732366e+00 3.02935413e+00 2.75382547e+00 1.86858500e+00 2.29948541e+00
3.07000000e+00 1.99728799e+00 3.02979022e+00 2.74522592e+00 1.86345547e+00 2.27749213e+00
3.08000000e+00 1.99725186e+00 3.03014148e+00 2.73656459e+00 1.86270403e+00 2.24016640e+00
3.09000000e+00 1.99721526e+00 3.03039761e+00 2.72786134e+00 1.87000959e+00 2.18814597e+00
3.10000000e+00 1.99717820e+00 3.03054775e+00 2.71911766e+00 1.88564575e+00 2.12115930e+00
3.11000000e+00 1.99714066e+00 3.03058048e+00 2.71033637e+00 1.90781486e+00 2.04448891e+00
3.12000000e+00 1.99710264e+00 3.03048376e+00 2.70152786e+00 1.94070052e+00 1.96285205e+00
3.13000000e+00 1.99706414e+00 3.03024503e+00 2.69266469e+00 1.97838180e+00 1.88659428e+00
3.14000000e+00 1.99702516e+00 3.02985112e+00 2.68374579e+00 2.02118912e+00 1.81940604e+00
3.15000000e+00 1.99698570e+00 3.02928832e+00 2.67474903e+00 2.06269322e+00 1.76256705e+00
3.16000000e+00 1.99694574e+00 3.02854235e+00 2.66568638e+00 2.10159851e+00 1.71899454e+00
3.17000000e+00 1.99690529e+00 3.02759841e+00 2.65655460e+00 2.13268586e+00 1.69170985e+00
3.18000000e+00 1.99686434e+00 3.02644114e+00 2.64735727e+00 2.15591387e+00 1.68165099e+00
3.19000000e+00 1.99682289e+00 3.02505470e+00 2.63806527e+00 2.16962035e+00 1.68435049e+00
3.20000000e+00 1.99678095e+00 3.02342276e+00 2.62865152e+00 2.17765995e+00 1.69299763e+00
3.21000000e+00 1.99673850e+00 3.02152850e+00 2.61909193e+00 2.17857809e+00 1.70979520e+00
3.22000000e+00 1.99669556e+00 3.01935471e+00 2.60934175e+00 2.17696904e+00 1.73910416e+00
3.23000000e+00 1.99665211e+00 3.01688374e+00 2.59934380e+00 2.17226612e+00 1.78946785e+00
3.24000000e+00 1.99660817e+00 3.01409758e+00 2.58909189e+00 2.16605292e+00 1.86041872e+00
3.25000000e+00 1.99656373e+00 3.01097790e+00 2.57889943e+00 2.15564246e+00 1.95343311e+00
3.26000000e+00 1.99651879e+00 3.00750606e+00 2.56914597e+00 2.14029583e+00 2.05259543e+00
3.27000000e+00 1.99647336e+00 3.00366320e+00 2.55953610e+00 2.12441714e+00 2.13220623e+00
3.28000000e+00 1.99642745e+00 2.99943022e+00 2.55018583e+00 2.10855071e+00 2.18499001e+00
3.29000000e+00 1.99638106e+00 2.99478792e+00 2.54047494e+00 2.09344558e+00 2.20782879e+00
3.30000000e+00 1.99633419e+00 2.98971694e+00 2.52999605e+00 2.07729794e+00 2.21159259e+00
3.31000000e+00 1.99628686e+00 2.98419794e+00 2.52037917e+00 2.05356513e+00 2.22178007e+00
3.32000000e+00 1.99623908e+00 2.97821156e+00 2.51302450e+00 2.02159359e+00 2.23299075e+00
3.33000000e+00 1.99619086e+00 2.97173853e+00 2.50755137e+00 1.98479162e+00 2.23136426e+00
3.34000000e+00 1.99614222e+00 2.96475969e+00 2.50267042e+00 1.94863540e+00 2.19994640e+00
3.35000000e+00 1.99609316e+00 2.95725613e+00 2.49948964e+00 1.91938831e+00 2.13645865e+00
3.36000000e+00 1.99604372e+00 2.94920894e+00 2.49511652e+00 1.90097349e+00 2.03902193e+00
3.37000000e+00 1.99599392e+00 2.94059931e+00 2.48778668e+00 1.89530267e+00 1.93292828e+00
3.38000000e+00 1.99594377e+00 2.93140880e+00 2.47806640e+00 1.90219452e+00 1.83660623e+00
3.39000000e+00 1.99589332e+00 2.92161971e+00 2.47012400e+00 1.91720020e+00 1.77718510e+00
3.40000000e+00 1.99584259e+00 2.91121436e+00 2.46728261e+00 1.93506460e+00 1.76580074e+00
3.41000000e+00 1.99579162e+00 2.90016953e+00 2.46042225e+00 1.95428684e+00 1.78001721e+00
3.42000000e+00 1.99574046e+00 2.88846474e+00 2.45236694e+00 1.96967917e+00 1.83135126e+00
3.43000000e+00 1.99568916e+00 2.87607760e+00 2.44182271e+00 1.97854943e+00 1.91708778e+00
3.44000000e+00 1.99563776e+00 2.86298607e+00 2.43088435e+00 1.98052977e+00 2.05261299e+00
3.45000000e+00 1.99558633e+00 2.84917822e+00 2.42903378e+00 1.98358283e+00 2.19523123e+00
3.46000000e+00 1.99553494e+00 2.83460562e+00 2.42322539e+00 1.99584365e+00 2.26993905e+00
3.47000000e+00 1.99548367e+00 2.81922540e+00 2.41368499e+00 2.01336367e+00 2.29098400e+00
3.48000000e+00 1.99543260e+00 2.80301011e+00 2.40630908e+00 2.03216726e+00 2.26760048e+00
3.49000000e+00 1.99538182e+00 2.78588234e+00 2.39189957e+00 2.04667267e+00 2.19850425e+00
3.50000000e+00 1.99533144e+00 2.76783967e+00 2.37781875e+00 2.04945803e+00 2.09826877e+00
3.51000000e+00 1.99528159e+00 2.74885949e+00 2.36249918e+00 2.04100371e+00 1.96700149e+00
3.52000000e+00 1.99523238e+00 2.72894579e+00 2.34939127e+00 2.02355386e+00 1.80972411e+00
3.53000000e+00 1.99518398e+00 2.70807540e+00 2.33102037e+00 1.99795035e+00 1.64095902e+00
3.54000000e+00 1.99513654e+00 2.68629277e+00 2.31018009e+00 1.96590180e+00 1.53115907e+00
3.55000000e+00 1.99509025e+00 2.66363242e+00 2.28925233e+00 1.93535667e+00 1.52569699e+00
3.56000000e+00 1.99504531e+00 2.64014611e+00 2.26744322e+00 1.91052631e+00 1.62270435e+00
3.57000000e+00 1.99500194e+00 2.61589732e+00 2.24760095e+00 1.88801943e+00 1.79673401e+00
3.58000000e+00 1.99496039e+00 2.59083725e+00 2.22954997e+00 1.87130692e+00 1.98359051e+00
3.59000000e+00 1.99492093e+00 2.56547500e+00 2.21212199e+00 1.87309674e+00 2.13739841e+00
3.60000000e+00 1.99488388e+00 2.54017023e+00 2.19591894e+00 1.89173806e+00 2.25873712e+00
3.61000000e+00 1.99484958e+00 2.51550544e+00 2.18069285e+00 1.92206681e+00 2.35605004e+00
3.62000000e+00 1.99481840e+00 2.49128845e+00 2.16739469e+00 1.94863596e+00 2.43054114e+00
3.63000000e+00 1.99479075e+00 2.46502446e+00 2.15906240e+00 1.95091134e+00 2.45862643e+00
3.64000000e+00 1.99476711e+00 2.44000010e+00 2.15242532e+00 1.92786500e+00 2.39786821e+00
3.65000000e+00 1.99474798e+00 2.41784762e+00 2.14739173e+00 1.88734427e+00 2.25654834e+00
3.66000000e+00 1.99473393e+00 2.39104251e+00 2.14608462e+00 1.84196521e+00 2.03835922e+00
3.67000000e+00 1.99472559e+00 2.36284401e+00 2.14804308e+00 1.81488606e+00 1.78484546e+00
3.68000000e+00 1.99472365e+00 2.33789242e+00 2.15032062e+00 1.82035746e+00 1.55351255e+00
3.69000000e+00 1.99472888e+00 2.31569515e+00 2.15549726e+00 1.87761900e+00 1.46266933e+00
3.70000000e+00 1.99474214e+00 2.29334281e+00 2.16259783e+00 1.98613035e+00 1.49910674e+00
3.71000000e+00 1.99476436e+00 2.27560592e+00 2.17029219e+00 2.14230810e+00 1.63747728e+00
3.72000000e+00 1.99479659e+00 2.26006691e+00 2.17795524e+00 2.30163819e+00 1.82973167e+00
3.73000000e+00 1.99483999e+00 2.24791841e+00 2.18666154e+00 2.41973801e+00 2.04975187e+00
3.74000000e+00 1.99489581e+00 2.23880848e+00 2.19562107e+00 2.45080009e+00 2.20236240e+00
3.75000000e+00 1.99496548e+00 2.23481871e+00 2.20352872e+00 2.38857373e+00 2.25754241e+00
3.76000000e+00 1.99505056e+00 2.22632785e+00 2.21006153e+00 2.24906281e+00 2.19361865e+00
3.77000000e+00 1.99515276e+00 2.21433295e+00 2.21464777e+00 2.10452292e+00 2.09436055e+00
3.78000000e+00 1.99527400e+00 2.21306326e+00 2.21445534e+00 2.00271260e+00 2.03033302e+00
3.79000000e+00 1.99541637e+00 2.21055848e+00 2.21038141e+00 1.90101100e+00 1.99875468e+00
3.80000000e+00 1.99558220e+00 2.21119947e+00 2.20169040e+00 1.82090593e+00 1.98970967e+00
3.81000000e+00 1.99577407e+00 2.20793139e+00 2.19002443e+00 1.76183288e+00 1.98297881e+00
3.82000000e+00 1.99599482e+00 2.21627877e+00 2.17793839e+00 1.75016116e+00 1.97456119e+00
3.83000000e+00 1.99624758e+00 2.24037522e+00 2.16277458e+00 1.81722900e+00 2.01990165e+00
3.84000000e+00 1.99653583e+00 2.26950753e+00 2.14007927e+00 1.92954768e+00 2.09661535e+00
3.85000000e+00 1.99686338e+00 2.29061491e+00 2.10588895e+00 2.05529340e+00 2.17543680e+00
3.86000000e+00 1.99723448e+00 2.29569824e+00 2.06211593e+00 2.12853971e+00 2.19152027e+00
3.87000000e+00 1.99765379e+00 2.28763958e+00 2.01775858e+00 2.12849763e+00 2.13404906e+00
3.88000000e+00 1.99812647e+00 2.25742913e+00 1.97390224e+00 2.04654380e+00 2.05231947e+00
3.89000000e+00 1.99865822e+00 2.20170066e+00 1.93043410e+00 1.92520834e+00 1.98363536e+00
3.90000000e+00 1.99925530e+00 2.13423312e+00 1.89129524e+00 1.86351931e+00 1.94625565e+00
3.91000000e+00 1.99992465e+00 2.05423555e+00 1.85002098e+00 1.86919379e+00 1.91189353e+00
3.92000000e+00 2.00067393e+00 1.96756375e+00 1.81429888e+00 1.90357926e+00 1.85793403e+00
3.93000000e+00 2.00151156e+00 1.89343512e+00 1.79306032e+00 1.95522553e+00 1.81874880e+00
3.94000000e+00 2.00244684e+00 1.85909543e+00 1.80324387e+00 2.01838504e+00 1.80171710e+00
3.95000000e+00 2.00349003e+00 1.86122766e+00 1.84755125e+00 2.08069388e+00 1.80005134e+00
3.96000000e+00 2.00465242e+00 1.89295829e+00 1.91065217e+00 2.11177398e+00 1.80817427e+00
3.97000000e+00 2.00594646e+00 1.94609899e+00 1.97504046e+00 2.08906640e+00 1.85118347e+00
3.98000000e+00 2.00738586e+00 2.01397527e+00 2.03784183e+00 2.05624362e+00 1.93048725e+00
3.99000000e+00 2.00898570e+00 2.07521657e+00 2.08420252e+00 2.04045441e+00 2.07137596e+00
4.00000000e+00 2.01076259e+00 2.08539884e+00 2.07281353e+00 2.02867245e+00 2.24845762e+00
4.01000000e+00 2.01273480e+00 2.03378069e+00 2.01107267e+00 2.00372544e+00 2.33055234e+00
4.02000000e+00 2.01492239e+00 1.94871549e+00 1.92136801e+00 1.95403031e+00 2.28149688e+00
4.03000000e+00 2.01734743e+00 1.87486833e+00 1.85038371e+00 1.90203169e+00 2.13846948e+00
4.04000000e+00 2.02003412e+00 1.83224485e+00 1.82715142e+00 1.86358422e+00 1.94043170e+00
4.05000000e+00 2.02300903e+00 1.87530760e+00 1.86906258e+00 1.86697122e+00 1.78976654e+00
4.06000000e+00 2.02630127e+00 1.95458805e+00 1.96571261e+00 1.92881082e+00 1.75725737e+00
4.07000000e+00 2.02994275e+00 2.06278275e+00 2.11174611e+00 2.03928781e+00 1.81993872e+00
4.08000000e+00 2.03396836e+00 2.22391929e+00 2.29475445e+00 2.19624541e+00 1.99488179e+00
4.09000000e+00 2.03841624e+00 2.32492267e+00 2.39276368e+00 2.29809412e+00 2.21053762e+00
4.10000000e+00 2.04332805e+00 2.34682535e+00 2.39673272e+00 2.32840300e+00 2.35492782e+00
4.11000000e+00 2.04874919e+00 2.25628714e+00 2.29692825e+00 2.26500188e+00 2.36410335e+00
4.12000000e+00 2.05472908e+00 2.09133883e+00 2.12402034e+00 2.13435503e+00 2.26672420e+00
4.13000000e+00 2.06132144e+00 1.90237800e+00 1.92230943e+00 1.96224074e+00 2.08734963e+00
4.14000000e+00 2.06858457e+00 1.82003788e+00 1.83461252e+00 1.90063187e+00 1.95629508e+00
4.15000000e+00 2.07658157e+00 1.84380329e+00 1.83437277e+00 1.90625676e+00 1.88310630e+00
4.16000000e+00 2.08538061e+00 1.89223490e+00 1.86310767e+00 1.89837734e+00 1.84505446e+00
4.17000000e+00 2.09505515e+00 1.98145624e+00 1.95070106e+00 1.92895975e+00 1.87523171e+00
4.18000000e+00 2.10568411e+00 2.13468771e+00 2.11077324e+00 2.05261435e+00 2.00398554e+00
4.19000000e+00 2.11735205e+00 2.26676495e+00 2.24155097e+00 2.19592682e+00 2.17949100e+00
4.20000000e+00 2.13014918e+00 2.31136073e+00 2.26653879e+00 2.27253375e+00 2.30815626e+00
4.21000000e+00 2.14417146e+00 2.31220005e+00 2.24107747e+00 2.29605188e+00 2.36510454e+00
4.22000000e+00 2.15952040e+00 2.26369565e+00 2.17206820e+00 2.23588657e+00 2.31209434e+00
4.23000000e+00 2.17630291e+00 2.20158110e+00 2.11280002e+00 2.15419247e+00 2.19765923e+00
4.24000000e+00 2.19463091e+00 2.12496568e+00 2.07850272e+00 2.09817578e+00 2.09596888e+00
4.25000000e+00 2.21462081e+00 2.05985539e+00 2.09626504e+00 2.09297022e+00 2.03303917e+00
4.26000000e+00 2.23639277e+00 2.11370698e+00 2.23000587e+00 2.23467216e+00 2.11428134e+00
4.27000000e+00 2.26006973e+00 2.24881991e+00 2.38415584e+00 2.42248411e+00 2.28809714e+00
4.28000000e+00 2.28577621e+00 2.30092520e+00 2.39513330e+00 2.44843152e+00 2.38741568e+00
4.29000000e+00 2.31363680e+00 2.28614826e+00 2.33001289e+00 2.35341114e+00 2.36878780e+00
4.30000000e+00 2.34377437e+00 2.30834245e+00 2.31141360e+00 2.25510367e+00 2.30049344e+00
4.31000000e+00 2.37630794e+00 2.36089924e+00 2.34270498e+00 2.23752764e+00 2.27710352e+00
4.32000000e+00 2.41135023e+00 2.47008756e+00 2.42380861e+00 2.28850855e+00 2.31446783e+00
4.33000000e+00 2.44900494e+00 2.56482090e+00 2.49699304e+00 2.37899361e+00 2.40511596e+00
4.34000000e+00 2.48936364e+00 2.59982188e+00 2.53019659e+00 2.49097168e+00 2.53678818e+00
4.35000000e+00 2.53250254e+00 2.59762476e+00 2.55689058e+00 2.58166912e+00 2.61873117e+00
4.36000000e+00 2.57847896e+00 2.56563255e+00 2.59317390e+00 2.63940702e+00 2.63122625e+00
4.37000000e+00 2.62732780e+00 2.50603147e+00 2.61889058e+00 2.65608644e+00 2.60807321e+00
4.38000000e+00 2.67905794e+00 2.49597752e+00 2.62173066e+00 2.66131722e+00 2.64443127e+00
4.39000000e+00 2.73364891e+00 2.58196960e+00 2.64546299e+00 2.71398679e+00 2.74885512e+00
4.40000000e+00 2.79104779e+00 2.74955323e+00 2.70458181e+00 2.78847084e+00 2.85915793e+00
4.41000000e+00 2.85116664e+00 2.92377618e+00 2.78780340e+00 2.85500337e+00 2.94519591e+00
4.42000000e+00 2.91388062e+00 3.07875283e+00 2.91514568e+00 2.93806794e+00 2.99177248e+00
4.43000000e+00 2.97902693e+00 3.15114940e+00 3.02432062e+00 3.00576681e+00 2.99682713e+00
4.44000000e+00 3.04640473e+00 3.13419785e+00 3.09552339e+00 3.05591099e+00 2.99225155e+00
4.45000000e+00 3.11577624e+00 3.11093331e+00 3.15928229e+00 3.11704550e+00 3.03117366e+00
4.46000000e+00 3.18686900e+00 3.16222739e+00 3.24476033e+00 3.20030778e+00 3.13501007e+00
4.47000000e+00 3.25937929e+00 3.24237916e+00 3.32254897e+00 3.30273833e+00 3.27327287e+00
4.48000000e+00 3.33297680e+00 3.27399290e+00 3.35267179e+00 3.35816592e+00 3.37680191e+00
4.49000000e+00 3.40731022e+00 3.24754967e+00 3.33671753e+00 3.35096582e+00 3.41645881e+00
4.50000000e+00 3.48201379e+00 3.34633159e+00 3.41505560e+00 3.41390935e+00 3.49356212e+00
4.51000000e+00 3.55671433e+00 3.52023824e+00 3.54053881e+00 3.51304332e+00 3.59471902e+00
4.52000000e+00 3.63103867e+00 3.69500597e+00 3.66451313e+00 3.61005813e+00 3.67286111e+00
4.53000000e+00 3.70462104e+00 3.81748068e+00 3.76107414e+00 3.73290792e+00 3.75020860e+00
4.54000000e+00 3.77711014e+00 3.87419417e+00 3.81290947e+00 3.86035130e+00 3.83507735e+00
4.55000000e+00 3.84817564e+00 3.85588177e+00 3.80261692e+00 3.90183884e+00 3.86884927e+00
4.56000000e+00 3.91751383e+00 3.86010142e+00 3.80767300e+00 3.86803975e+00 3.83273533e+00
4.57000000e+00 3.98485224e+00 3.93090037e+00 3.88105962e+00 3.88436487e+00 3.84172057e+00
4.58000000e+00 4.04995308e+00 4.06806912e+00 4.01263657e+00 3.96731200e+00 3.90526689e+00
4.59000000e+00 4.11261551e+00 4.17542065e+00 4.13850952e+00 4.03874227e+00 3.98721675e+00
4.60000000e+00 4.17267673e+00 4.24360596e+00 4.23990102e+00 4.12309521e+00 4.13861475e+00
4.61000000e+00 4.23001187e+00 4.28668181e+00 4.32136645e+00 4.20218214e+00 4.29368892e+00
4.62000000e+00 4.28453300e+00 4.28736546e+00 4.36467364e+00 4.29293300e+00 4.42464118e+00
4.63000000e+00 4.33618719e+00 4.26370143e+00 4.36369408e+00 4.40042529e+00 4.52337938e+00
4.64000000e+00 4.38495395e+00 4.24267477e+00 4.32381041e+00 4.47668016e+00 4.53854378e+00
4.65000000e+00 4.43084216e+00 4.30228209e+00 4.30181857e+00 4.47482098e+00 4.47270452e+00
4.66000000e+00 4.47388669e+00 4.41154618e+00 4.33645265e+00 4.43949977e+00 4.36198812e+00
4.67000000e+00 4.51414486e+00 4.46949986e+00 4.37309275e+00 4.40498122e+00 4.31066136e+00
4.68000000e+00 4.55169286e+00 4.54367846e+00 4.46769516e+00 4.47988864e+00 4.35857343e+00
4.69000000e+00 4.58662226e+00 4.61231335e+00 4.59679311e+00 4.61194518e+00 4.47449620e+00
4.70000000e+00 4.61903672e+00 4.69324294e+00 4.72850478e+00 4.71916452e+00 4.64132977e+00
4.71000000e+00 4.64904896e+00 4.83970678e+00 4.86854177e+00 4.81952393e+00 4.80384564e+00
4.72000000e+00 4.67677798e+00 4.91228070e+00 4.91536855e+00 4.86356538e+00 4.92888912e+00
4.73000000e+00 4.70234663e+00 4.93843872e+00 4.92483170e+00 4.86072079e+00 4.96817898e+00
4.74000000e+00 4.72587948e+00 4.89768272e+00 4.89862786e+00 4.82486782e+00 4.94045204e+00
4.75000000e+00 4.74750103e+00 4.75546381e+00 4.78631206e+00 4.68025690e+00 4.82926067e+00
4.76000000e+00 4.76733421e+00 4.57534282e+00 4.63666353e+00 4.52337716e+00 4.67945203e+00
4.77000000e+00 4.78549914e+00 4.44818731e+00 4.50865733e+00 4.41617789e+00 4.52423005e+00
4.78000000e+00 4.80211222e+00 4.47524900e+00 4.50809231e+00 4.47960049e+00 4.48060489e+00
4.79000000e+00 4.81728534e+00 4.59463330e+00 4.64362599e+00 4.68751664e+00 4.56127170e+00
4.80000000e+00 4.83112539e+00 4.83396079e+00 4.86484142e+00 4.97097058e+00 4.77798251e+00
4.81000000e+00 4.84373386e+00 5.04928938e+00 5.03936134e+00 5.20392354e+00 5.02945146e+00
4.82000000e+00 4.85520666e+00 5.10914238e+00 5.03047546e+00 5.18976797e+00 5.19547679e+00
4.83000000e+00 4.86563401e+00 4.99917717e+00 4.86202845e+00 4.95530547e+00 5.17844129e+00
4.84000000e+00 4.87510041e+00 4.87447462e+00 4.73541971e+00 4.73245308e+00 5.03014722e+00
4.85000000e+00 4.88368478e+00 4.81242087e+00 4.71747052e+00 4.64399963e+00 4.81918825e+00
4.86000000e+00 4.89146052e+00 4.83164622e+00 4.80094129e+00 4.68683997e+00 4.66316513e+00
4.87000000e+00 4.89849580e+00 4.84897881e+00 4.91947598e+00 4.83313282e+00 4.60811574e+00
4.88000000e+00 4.90485367e+00 4.88877189e+00 5.02139063e+00 4.99905497e+00 4.69874994e+00
4.89000000e+00 4.91059240e+00 5.01931184e+00 5.10126049e+00 5.14937258e+00 4.89291828e+00
4.90000000e+00 4.91576568e+00 5.05557865e+00 5.06296766e+00 5.10559433e+00 4.98350958e+00
4.91000000e+00 4.92042289e+00 5.03516593e+00 5.00434733e+00 4.99823269e+00 4.98375559e+00
4.92000000e+00 4.92460942e+00 4.96259846e+00 4.93711410e+00 4.90323520e+00 4.96767075e+00
4.93000000e+00 4.92836687e+00 4.78675886e+00 4.80793481e+00 4.77220003e+00 4.91187021e+00
4.94000000e+00 4.93173334e+00 4.70634289e+00 4.74461403e+00 4.73189621e+00 4.89485573e+00
4.95000000e+00 4.93474371e+00 4.66203275e+00 4.68781545e+00 4.68740430e+00 4.89155018e+00
4.96000000e+00 4.93742982e+00 4.72271648e+00 4.74825645e+00 4.78046650e+00 4.94578568e+00
4.97000000e+00 4.93982077e+00 4.97802921e+00 4.96844783e+00 5.00989666e+00 5.10286297e+00
4.98000000e+00 4.94194306e+00 5.22941811e+00 5.17493906e+00 5.20527108e+00 5.18784714e+00
4.99000000e+00 4.94382089e+00 5.29949461e+00 5.22093749e+00 5.22089579e+00 5.13106238e+00
5.00000000e+00 4.94547625e+00 5.15673311e+00 5.09928173e+00 5.07467904e+00 5.00969486e+00
5.01000000e+00 4.94692919e+00 4.98880553e+00 4.97439111e+00 4.93463008e+00 4.85349368e+00
5.02000000e+00 4.94819791e+00 4.82183630e+00 4.84148201e+00 4.81625709e+00 4.68462253e+00
5.03000000e+00 4.94929899e+00 4.75004904e+00 4.82255061e+00 4.84110859e+00 4.70343252e+00
5.04000000e+00 4.95024746e+00 4.79789265e+00 4.89171572e+00 4.91177084e+00 4.84581942e+00
5.05000000e+00 4.95105700e+00 4.84816840e+00 4.89359620e+00 4.90990111e+00 4.95841139e+00
5.06000000e+00 4.95173999e+00 4.97428765e+00 4.94001080e+00 4.91498099e+00 5.06376900e+00
5.07000000e+00 4.95230769e+00 5.14749052e+00 5.06391555e+00 4.98268670e+00 5.08934061e+00
5.08000000e+00 4.95277030e+00 5.15557465e+00 5.09323972e+00 5.01726577e+00 5.04598432e+00
5.09000000e+00 4.95313708e+00 4.96095994e+00 4.96789248e+00 4.96656569e+00 4.97578018e+00
5.10000000e+00 4.95341641e+00 4.79188266e+00 4.84033152e+00 4.86639347e+00 4.92745112e+00
5.11000000e+00 4.95361588e+00 4.87791100e+00 4.90315280e+00 4.94454083e+00 4.96737896e+00
5.12000000e+00 4.95374238e+00 4.96535845e+00 4.96729614e+00 5.05187914e+00 4.96028721e+00
5.13000000e+00 4.95380213e+00 4.99617563e+00 4.98509217e+00 5.08906860e+00 4.95890417e+00
5.14000000e+00 4.95380077e+00 5.02746175e+00 5.02660512e+00 5.05692389e+00 4.94603036e+00
5.15000000e+00 4.95374342e+00 5.02052084e+00 5.03431248e+00 4.97160723e+00 4.93980045e+00
5.16000000e+00 4.95363467e+00 4.94980349e+00 4.96102128e+00 4.85107018e+00 4.91073305e+00
5.17000000e+00 4.95347871e+00 4.90911867e+00 4.91704295e+00 4.80674188e+00 4.86610023e+00
5.18000000e+00 4.95327930e+00 4.83557337e+00 4.84966779e+00 4.83916309e+00 4.83898471e+00
5.19000000e+00 4.95303987e+00 4.71191233e+00 4.73871420e+00 4.78875308e+00 4.78990465e+00
5.20000000e+00 4.95276349e+00 4.83218334e+00 4.82482838e+00 4.86349903e+00 4.93701797e+00
5.21000000e+00 4.95245294e+00 5.00795940e+00 4.97551500e+00 4.96851614e+00 5.07604033e+00
5.22000000e+00 4.95211074e+00 5.20979724e+00 5.16625900e+00 5.16213291e+00 5.19675949e+00
5.23000000e+00 4.95173915e+00 5.22612482e+00 5.19156935e+00 5.20219332e+00 5.16636170e+00
5.24000000e+00 4.95134022e+00 5.00919089e+00 5.00591045e+00 5.06678231e+00 4.99559711e+00
5.25000000e+00 4.95091579e+00 4.79844070e+00 4.80617163e+00 4.91296183e+00 4.83715818e+00
5.26000000e+00 4.95046752e+00 4.75452732e+00 4.76425030e+00 4.81738135e+00 4.75193259e+00
5.27000000e+00 4.94999691e+00 4.81910591e+00 4.83969226e+00 4.79283984e+00 4.78809620e+00
5.28000000e+00 4.94950529e+00 5.04622763e+00 5.04945021e+00 4.95480235e+00 5.02785937e+00
5.29000000e+00 4.94899389e+00 5.15972171e+00 5.13996220e+00 5.03728690e+00 5.16381725e+00
5.30000000e+00 4.94846379e+00 5.06808363e+00 5.07821607e+00 5.02770731e+00 5.07317877e+00
5.31000000e+00 4.94791596e+00 4.88518962e+00 4.93111266e+00 4.90329419e+00 4.91362867e+00
5.32000000e+00 4.94735128e+00 4.79229436e+00 4.81736407e+00 4.76836218e+00 4.74924376e+00
5.33000000e+00 4.94677053e+00 4.81953906e+00 4.84259674e+00 4.86558893e+00 4.71801832e+00
5.34000000e+00 4.94617441e+00 4.90562731e+00 4.90101063e+00 4.99482805e+00 4.78386904e+00
5.35000000e+00 4.94556356e+00 4.93540279e+00 4.87927220e+00 4.97778246e+00 4.91162934e+00
5.36000000e+00 4.94493852e+00 4.93069513e+00 4.89342405e+00 4.92196927e+00 5.02174462e+00
5.37000000e+00 4.94429979e+00 4.94416194e+00 4.95263629e+00 4.95912840e+00 5.11543583e+00
5.38000000e+00 4.94364781e+00 4.96574311e+00 4.96552900e+00 4.94962033e+00 5.14681833e+00
5.39000000e+00 4.94298298e+00 5.02756009e+00 4.98827157e+00 4.99025892e+00 5.11109813e+00
5.40000000e+00 4.94230564e+00 5.08472001e+00 5.07961732e+00 5.06597009e+00 5.07173566e+00
5.41000000e+00 4.94161609e+00 4.98733978e+00 5.05930821e+00 5.04310072e+00 5.03819150e+00
5.42000000e+00 4.94091459e+00 4.90852212e+00 4.99486097e+00 4.97712291e+00 4.89659616e+00
5.43000000e+00 4.94020139e+00 4.87157646e+00 4.90655809e+00 4.89333002e+00 4.75918853e+00
5.44000000e+00 4.93947667e+00 5.00916818e+00 4.94049634e+00 4.90388630e+00 4.76473550e+00
5.45000000e+00 4.93874061e+00 5.04864278e+00 4.95473522e+00 4.91996744e+00 4.84956318e+00
5.46000000e+00 4.93799336e+00 4.94666163e+00 4.88742130e+00 4.85159665e+00 4.85826906e+00
5.47000000e+00 4.93723505e+00 4.85644312e+00 4.82563330e+00 4.78783291e+00 4.79819784e+00
5.48000000e+00 4.93646577e+00 4.85870528e+00 4.85437206e+00 4.87699015e+00 4.90605672e+00
5.49000000e+00 4.93568561e+00 4.91501413e+00 4.97150947e+00 5.05123002e+00 5.04875783e+00
5.50000000e+00 4.93489464e+00 4.77315310e+00 4.88186079e+00 4.96075372e+00 5.01702690e+00
5.51000000e+00 4.93409291e+00 4.70919856e+00 4.80013910e+00 4.86951370e+00 5.03270086e+00
5.52000000e+00 4.93328046e+00 4.92341193e+00 4.91939724e+00 4.94475474e+00 5.10497715e+00
5.53000000e+00 4.93245731e+00 5.16987340e+00 5.11887076e+00 5.07322954e+00 5.12123119e+00
5.54000000e+00 4.93162348e+00 5.22841559e+00 5.19529483e+00 5.10476442e+00 5.04856657e+00
5.55000000e+00 4.93077897e+00 5.09766383e+00 5.08625202e+00 4.99579527e+00 4.84586633e+00
5.56000000e+00 4.92992378e+00 4.93853055e+00 4.92705663e+00 4.88584395e+00 4.73980817e+00
5.57000000e+00 4.92905788e+00 4.86038018e+00 4.84010608e+00 4.83517748e+00 4.73176723e+00
5.58000000e+00 4.92818126e+00 4.71064698e+00 4.69133333e+00 4.68931891e+00 4.72651745e+00
5.59000000e+00 4.92729389e+00 4.70621407e+00 4.70604027e+00 4.74107265e+00 4.85219192e+00
5.60000000e+00 4.92639572e+00 4.88579589e+00 4.88361428e+00 4.95770156e+00 5.05324371e+00
5.61000000e+00 4.92548672e+00 5.02488548e+00 5.02426686e+00 5.09425571e+00 5.14119078e+00
5.62000000e+00 4.92456684e+00 5.07570350e+00 5.07710309e+00 5.10387364e+00 5.04141360e+00
5.63000000e+00 4.92363602e+00 4.95525022e+00 5.00376782e+00 4.97187755e+00 4.81861123e+00
5.64000000e+00 4.92269421e+00 4.91047300e+00 4.92429891e+00 4.89204020e+00 4.81020364e+00
5.65000000e+00 4.92174135e+00 5.05080835e+00 5.02335195e+00 5.00413743e+00 5.06156792e+00
5.66000000e+00 4.92077737e+00 4.97830367e+00 4.95994789e+00 4.92704925e+00 5.09996443e+00
5.67000000e+00 4.91980221e+00 4.89224785e+00 4.90899753e+00 4.85404695e+00 5.02673683e+00
5.68000000e+00 4.91881578e+00 4.83694080e+00 4.84877477e+00 4.85518617e+00 4.91458604e+00
5.69000000e+00 4.91781803e+00 4.81813828e+00 4.82834395e+00 4.83206001e+00 4.71425868e+00
5.70000000e+00 4.91680887e+00 4.87851663e+00 4.90154293e+00 4.90964573e+00 4.67044557e+00
5.71000000e+00 4.91578822e+00 4.89348580e+00 4.90113215e+00 4.94259215e+00 4.74724428e+00
5.72000000e+00 4.91475601e+00 4.83483719e+00 4.80792819e+00 4.86136911e+00 4.82180589e+00
5.73000000e+00 4.91371215e+00 4.91155873e+00 4.84729457e+00 4.88410576e+00 4.99074970e+00
5.74000000e+00 4.91265656e+00 4.95201298e+00 4.93190549e+00 4.92698586e+00 5.03960138e+00
5.75000000e+00 4.91158914e+00 4.99070244e+00 5.04830539e+00 5.01393686e+00 5.07763805e+00
5.76000000e+00 4.91050982e+00 5.00996394e+00 5.10119063e+00 5.08263271e+00 5.05308653e+00
5.77000000e+00 4.90941851e+00 4.99980729e+00 5.01885574e+00 5.05940641e+00 5.00126869e+00
5.78000000e+00 4.90831512e+00 4.97194671e+00 4.90458750e+00 4.95525974e+00 4.97975115e+00
5.79000000e+00 4.90719955e+00 4.84790975e+00 4.80383803e+00 4.79676724e+00 4.93574672e+00
5.80000000e+00 4.90607172e+00 4.76287601e+00 4.74861225e+00 4.70521806e+00 4.83878487e+00
5.81000000e+00 4.90493154e+00 4.79653281e+00 4.79213950e+00 4.76494834e+00 4.73242046e+00
5.82000000e+00 4.90377891e+00 4.83058069e+00 4.85040681e+00 4.87623576e+00 4.71716803e+00
5.83000000e+00 4.90261373e+00 4.89399324e+00 4.92050512e+00 4.93345867e+00 4.74791789e+00
5.84000000e+00 4.90143593e+00 5.00758630e+00 5.01136008e+00 4.94159178e+00 4.86848932e+00
5.85000000e+00 4.90024540e+00 5.09640865e+00 5.08202532e+00 5.00068733e+00 5.03273314e+00
5.86000000e+00 4.89904205e+00 4.94449462e+00 4.92634150e+00 4.94693301e+00 5.06258552e+00
5.87000000e+00 4.89782578e+00 4.72273920e+00 4.72659952e+00 4.81439105e+00 4.96612008e+00
5.88000000e+00 4.89659650e+00 4.65952083e+00 4.67154643e+00 4.76897886e+00 4.87604615e+00
5.89000000e+00 4.89535412e+00 4.78306961e+00 4.80779402e+00 4.77079476e+00 4.78902519e+00
5.90000000e+00 4.89409854e+00 5.11566814e+00 5.07054796e+00 4.95849300e+00 4.84276619e+00
5.91000000e+00 4.89282967e+00 5.13207450e+00 5.10310291e+00 5.05002249e+00 4.89975340e+00
5.92000000e+00 4.89154741e+00 5.00409850e+00 5.00867251e+00 5.06741010e+00 5.03312825e+00
5.93000000e+00 4.89025168e+00 4.83768420e+00 4.85943208e+00 4.92719919e+00 5.00809476e+00
5.94000000e+00 4.88894236e+00 4.67003907e+00 4.70944472e+00 4.72817515e+00 4.78715538e+00
5.95000000e+00 4.88761938e+00 4.68595840e+00 4.72218191e+00 4.69188856e+00 4.63500674e+00
5.96000000e+00 4.88628263e+00 4.88772242e+00 4.88641546e+00 4.86064115e+00 4.78341515e+00
5.97000000e+00 4.88493203e+00 4.97519086e+00 4.98758915e+00 4.97649126e+00 4.92834704e+00
5.98000000e+00 4.88356748e+00 5.08897471e+00 5.10129550e+00 5.08893994e+00 5.11199227e+00
5.99000000e+00 4.88218889e+00 5.04873620e+00 5.05334199e+00 5.02356497e+00 5.04592212e+00
6.00000000e+00 4.88079616e+00 4.85871219e+00 4.84008137e+00 4.79147135e+00 4.83890888e+00
6.01000000e+00 4.87938921e+00 4.71318322e+00 4.66514040e+00 4.70158865e+00 4.77916469e+00
6.02000000e+00 4.87796794e+00 4.69245291e+00 4.66541202e+00 4.80194143e+00 4.86793015e+00
6.03000000e+00 4.87653227e+00 4.73116124e+00 4.73477177e+00 4.82017064e+00 4.86658607e+00
6.04000000e+00 4.87508211e+00 4.86988394e+00 4.84719434e+00 4.88966969e+00 4.86586109e+00
6.05000000e+00 4.87361735e+00 4.98745821e+00 4.95900305e+00 4.95170650e+00 4.87929176e+00
6.06000000e+00 4.87213793e+00 5.02091695e+00 5.02950226e+00 4.97851801e+00 4.82909276e+00
6.07000000e+00 4.87064375e+00 5.02275013e+00 5.04771618e+00 4.96008089e+00 4.82521217e+00
6.08000000e+00 4.86913472e+00 4.93485432e+00 4.96950440e+00 4.88201629e+00 4.91038987e+00
6.09000000e+00 4.86761075e+00 4.83007332e+00 4.91633486e+00 4.89058996e+00 5.03048490e+00
6.10000000e+00 4.86607177e+00 4.76094170e+00 4.83194966e+00 4.81846058e+00 4.96562466e+00
6.11000000e+00 4.86451769e+00 4.85333823e+00 4.82985329e+00 4.84598260e+00 4.89144688e+00
6.12000000e+00 4.86294843e+00 4.73515811e+00 4.70093489e+00 4.77224823e+00 4.68071812e+00
6.13000000e+00 4.86136390e+00 4.72716219e+00 4.66118755e+00 4.72311615e+00 4.62221296e+00
6.14000000e+00 4.85976403e+00 4.86307996e+00 4.81984807e+00 4.81082521e+00 4.76720222e+00
6.15000000e+00 4.85814873e+00 5.01747303e+00 5.02026951e+00 5.01180182e+00 4.94703584e+00
6.16000000e+00 4.85651793e+00 4.99482146e+00 4.99924872e+00 5.00302230e+00 5.01840326e+00
6.17000000e+00 4.85487155e+00 4.86441969e+00 4.87248310e+00 4.80948405e+00 4.85360635e+00
6.18000000e+00 4.85320951e+00 4.85555694e+00 4.86020690e+00 4.83792982e+00 4.88380804e+00
6.19000000e+00 4.85153174e+00 4.80490635e+00 4.80748550e+00 4.84073264e+00 4.93903431e+00
6.20000000e+00 4.84983817e+00 4.78045718e+00 4.78808836e+00 4.86388559e+00 4.96256319e+00
6.21000000e+00 4.84812872e+00 4.76314337e+00 4.80724188e+00 4.87245305e+00 4.88394877e+00
6.22000000e+00 4.84640333e+00 4.88368521e+00 4.94618498e+00 4.95956154e+00 4.85217490e+00
6.23000000e+00 4.84466193e+00 5.00528627e+00 5.01797495e+00 4.89619787e+00 4.79273498e+00
6.24000000e+00 4.84290445e+00 5.02379177e+00 4.95782476e+00 4.79953056e+00 4.81361456e+00
6.25000000e+00 4.84113082e+00 4.84015487e+00 4.73161996e+00 4.68835683e+00 4.80582761e+00
6.26000000e+00 4.83934098e+00 4.64077955e+00 4.58133567e+00 4.67531048e+00 4.76135582e+00
6.27000000e+00 4.83753488e+00 4.55195602e+00 4.61395227e+00 4.77161544e+00 4.74806412e+00
6.28000000e+00 4.83571244e+00 4.63745552e+00 4.74181341e+00 4.82658587e+00 4.77849370e+00
6.29000000e+00 4.83387361e+00 4.96278645e+00 5.00716401e+00 4.96360234e+00 4.89002184e+00
6.30000000e+00 4.83201834e+00 5.10623679e+00 5.09326871e+00 5.00732246e+00 4.93776315e+00
6.31000000e+00 4.83014657e+00 4.97944044e+00 4.95452831e+00 4.86960244e+00 4.94168052e+00
6.32000000e+00 4.82825824e+00 4.83189488e+00 4.84423078e+00 4.82589074e+00 4.88853062e+00
6.33000000e+00 4.82635332e+00 4.84232321e+00 4.83228697e+00 4.83114306e+00 4.82531152e+00
6.34000000e+00 4.82443174e+00 4.89896919e+00 4.87282386e+00 4.88935839e+00 4.73462578e+00
6.35000000e+00 4.82249347e+00 4.77195959e+00 4.79206122e+00 4.81143411e+00 4.65038634e+00
6.36000000e+00 4.82053846e+00 4.64849407e+00 4.67295498e+00 4.70312076e+00 4.69453294e+00
6.37000000e+00 4.81856666e+00 4.62116013e+00 4.65045845e+00 4.67919438e+00 4.81316871e+00
6.38000000e+00 4.81657804e+00 4.78614847e+00 4.76329344e+00 4.80867812e+00 4.88596594e+00
6.39000000e+00 4.81457256e+00 4.91919338e+00 4.84390922e+00 4.90230604e+00 4.91552175e+00
6.40000000e+00 4.81255019e+00 4.91016792e+00 4.80531320e+00 4.79259309e+00 4.81605967e+00
6.41000000e+00 4.81051089e+00 4.89841316e+00 4.83771829e+00 4.79805537e+00 4.79471675e+00
6.42000000e+00 4.80845464e+00 4.82220707e+00 4.87802737e+00 4.84250134e+00 4.82754249e+00
6.43000000e+00 4.80638140e+00 4.68751265e+00 4.83926992e+00 4.79571549e+00 4.82394289e+00
6.44000000e+00 4.80429115e+00 4.64908068e+00 4.77811199e+00 4.75252783e+00 4.76210702e+00
6.45000000e+00 4.80218388e+00 4.75921223e+00 4.79091373e+00 4.78214026e+00 4.73594039e+00
6.46000000e+00 4.80005955e+00 4.96899653e+00 4.89601551e+00 4.88011228e+00 4.87481867e+00
6.47000000e+00 4.79791816e+00 5.00999959e+00 4.90022470e+00 4.90947542e+00 4.95294427e+00
6.48000000e+00 4.79575969e+00 4.89615852e+00 4.83560187e+00 4.88360953e+00 4.88401193e+00
6.49000000e+00 4.79358413e+00 4.77356468e+00 4.77788593e+00 4.82602419e+00 4.81014151e+00
6.50000000e+00 4.79139147e+00 4.65645226e+00 4.66794243e+00 4.62274063e+00 4.65094025e+00
6.51000000e+00 4.78918170e+00 4.60552239e+00 4.60750504e+00 4.49335928e+00 4.59310691e+00
6.52000000e+00 4.78695483e+00 4.68573932e+00 4.68355030e+00 4.63277665e+00 4.68512665e+00
6.53000000e+00 4.78471085e+00 4.92473582e+00 4.92735687e+00 4.95449167e+00 4.85209100e+00
6.54000000e+00 4.78244977e+00 4.95183621e+00 5.00118870e+00 5.05812924e+00 4.90045292e+00
6.55000000e+00 4.78017160e+00 4.86108436e+00 4.94658133e+00 5.01663159e+00 4.93112515e+00
6.56000000e+00 4.77787634e+00 4.77149515e+00 4.83821499e+00 4.89314557e+00 4.91779314e+00
6.57000000e+00 4.77556401e+00 4.71197648e+00 4.72583484e+00 4.77285624e+00 4.77689950e+00
6.58000000e+00 4.77323463e+00 4.69525435e+00 4.64193236e+00 4.62953050e+00 4.62313492e+00
6.59000000e+00 4.77088821e+00 4.63298972e+00 4.55858572e+00 4.48290592e+00 4.53147110e+00
6.60000000e+00 4.76852478e+00 4.68153121e+00 4.62169577e+00 4.61287209e+00 4.58173245e+00
6.61000000e+00 4.76614437e+00 4.79426703e+00 4.73883920e+00 4.75571038e+00 4.73117809e+00
6.62000000e+00 4.76374700e+00 4.80854374e+00 4.78878726e+00 4.81260636e+00 4.84772490e+00
6.63000000e+00 4.76133271e+00 4.79565029e+00 4.82257889e+00 4.82886082e+00 4.94360664e+00
6.64000000e+00 4.75890154e+00 4.81362309e+00 4.86770549e+00 4.79575479e+00 4.87812318e+00
6.65000000e+00 4.75645353e+00 4.81944222e+00 4.85529520e+00 4.80191876e+00 4.79420324e+00
6.66000000e+00 4.75398872e+00 4.92644534e+00 4.89842981e+00 4.85302269e+00 4.78015550e+00
6.67000000e+00 4.75150715e+00 4.81776673e+00 4.78848953e+00 4.77303847e+00 4.70630634e+00
6.68000000e+00 4.74900889e+00 4.59456782e+00 4.63069809e+00 4.66407008e+00 4.57564194e+00
6.69000000e+00 4.74649398e+00 4.53096025e+00 4.60329850e+00 4.71762428e+00 4.63504328e+00
6.70000000e+00 4.74396249e+00 4.72230631e+00 4.74115827e+00 4.88690101e+00 4.86967702e+00
6.71000000e+00 4.74141448e+00 4.82528580e+00 4.79995961e+00 4.89494631e+00 4.97880401e+00
6.72000000e+00 4.73885001e+00 4.76715560e+00 4.75385217e+00 4.73395522e+00 4.79847913e+00
6.73000000e+00 4.73626915e+00 4.71548951e+00 4.67472372e+00 4.54216052e+00 4.60467523e+00
6.74000000e+00 4.73367198e+00 4.78570031e+00 4.70469717e+00 4.57186992e+00 4.59926911e+00
6.75000000e+00 4.73105858e+00 4.78176751e+00 4.72844072e+00 4.67154071e+00 4.68019888e+00
6.76000000e+00 4.72842902e+00 4.64993188e+00 4.66783948e+00 4.69489041e+00 4.70351773e+00
6.77000000e+00 4.72578340e+00 4.67102098e+00 4.73916919e+00 4.82273250e+00 4.72335869e+00
6.78000000e+00 4.72312180e+00 4.64574497e+00 4.74733689e+00 4.81605899e+00 4.69421954e+00
6.79000000e+00 4.72044432e+00 4.63794550e+00 4.69761233e+00 4.64787630e+00 4.63190030e+00
6.80000000e+00 4.71775106e+00 4.76955406e+00 4.74853122e+00 4.66724638e+00 4.73849407e+00
6.81000000e+00 4.71504211e+00 4.89899474e+00 4.83444483e+00 4.77254250e+00 4.87621744e+00
6.82000000e+00 4.71231758e+00 4.82273397e+00 4.76085270e+00 4.74579785e+00 4.86007306e+00
6.83000000e+00 4.70957758e+00 4.71596718e+00 4.68966914e+00 4.70739087e+00 4.79582769e+00
6.84000000e+00 4.70682222e+00 4.69676993e+00 4.71904215e+00 4.81219595e+00 4.76455631e+00
6.85000000e+00 4.70405163e+00 4.60501919e+00 4.66703720e+00 4.77763217e+00 4.61362024e+00
6.86000000e+00 4.70126592e+00 4.47442550e+00 4.55425861e+00 4.64741166e+00 4.45347987e+00
6.87000000e+00 4.69846522e+00 4.56808748e+00 4.58013670e+00 4.63197223e+00 4.54119062e+00
6.88000000e+00 4.69564965e+00 4.75758878e+00 4.68993147e+00 4.65907288e+00 4.71648115e+00
6.89000000e+00 4.69281936e+00 4.84532979e+00 4.78147387e+00 4.75059542e+00 4.87386832e+00
6.90000000e+00 4.68997448e+00 4.79248003e+00 4.79220604e+00 4.74514754e+00 4.89265240e+00
6.91000000e+00 4.68711515e+00 4.77715095e+00 4.75917918e+00 4.65673549e+00 4.75867008e+00
6.92000000e+00 4.68424152e+00 4.72942866e+00 4.71877450e+00 4.60651854e+00 4.59774154e+00
6.93000000e+00 4.68135373e+00 4.68092034e+00 4.69124466e+00 4.61317795e+00 4.48516820e+00
6.94000000e+00 4.67845195e+00 4.60410630e+00 4.63993694e+00 4.62842502e+00 4.58405930e+00
6.95000000e+00 4.67553632e+00 4.56146061e+00 4.60179608e+00 4.70068866e+00 4.73691612e+00
6.96000000e+00 4.67260702e+00 4.62450159e+00 4.61125130e+00 4.75401509e+00 4.79356005e+00
6.97000000e+00 4.66966420e+00 4.69715988e+00 4.68989580e+00 4.78387697e+00 4.71585639e+00
6.98000000e+00 4.66670803e+00 4.66312703e+00 4.66797590e+00 4.69075210e+00 4.60892215e+00
6.99000000e+00 4.66373870e+00 4.62784531e+00 4.60375699e+00 4.57475441e+00 4.53758156e+00
7.00000000e+00 4.66075637e+00 4.59593163e+00 4.54312228e+00 4.51629699e+00 4.61238664e+00
7.01000000e+00 4.65776123e+00 4.61502490e+00 4.59384444e+00 4.59290120e+00 4.70574522e+00
7.02000000e+00 4.65475346e+00 4.78583606e+00 4.81873099e+00 4.78481616e+00 4.76664119e+00
7.03000000e+00 4.65173326e+00 4.85606074e+00 4.90089562e+00 4.86780617e+00 4.74207124e+00
7.04000000e+00 4.64870080e+00 4.80898246e+00 4.83453856e+00 4.80359565e+00 4.69046663e+00
7.05000000e+00 4.64565631e+00 4.63615242e+00 4.58681464e+00 4.54009921e+00 4.60882071e+00
7.06000000e+00 4.64259996e+00 4.42871725e+00 4.37111819e+00 4.32481631e+00 4.50343937e+00
7.07000000e+00 4.63953197e+00 4.30933882e+00 4.36357744e+00 4.37986015e+00 4.52130598e+00
7.08000000e+00 4.63645254e+00 4.53279639e+00 4.61874035e+00 4.69976112e+00 4.72477185e+00
7.09000000e+00 4.63336189e+00 4.85726836e+00 4.92093208e+00 4.98530182e+00 4.90121933e+00
7.10000000e+00 4.63026022e+00 5.02105869e+00 5.02757151e+00 4.98128051e+00 4.86851565e+00
7.11000000e+00 4.62714777e+00 4.82226504e+00 4.79286663e+00 4.66042292e+00 4.63725020e+00
7.12000000e+00 4.62402474e+00 4.49263795e+00 4.43144887e+00 4.40464997e+00 4.44854368e+00
7.13000000e+00 4.62089137e+00 4.34328400e+00 4.26324081e+00 4.37016311e+00 4.37278693e+00
7.14000000e+00 4.61774787e+00 4.35907277e+00 4.30219231e+00 4.45948733e+00 4.43091266e+00
7.15000000e+00 4.61459450e+00 4.50427828e+00 4.48375455e+00 4.59687654e+00 4.54975904e+00
7.16000000e+00 4.61143147e+00 4.67066075e+00 4.70481045e+00 4.67342590e+00 4.63649047e+00
7.17000000e+00 4.60825903e+00 4.86311445e+00 4.90632169e+00 4.78373119e+00 4.74618361e+00
7.18000000e+00 4.60507742e+00 4.87085590e+00 4.91979969e+00 4.75691890e+00 4.71712946e+00
7.19000000e+00 4.60188688e+00 4.66210881e+00 4.70804266e+00 4.61982812e+00 4.63089786e+00
7.20000000e+00 4.59868766e+00 4.43268130e+00 4.46745648e+00 4.50651486e+00 4.55895404e+00
7.21000000e+00 4.59548001e+00 4.44964184e+00 4.41354653e+00 4.51272489e+00 4.58826708e+00
7.22000000e+00 4.59226418e+00 4.51143859e+00 4.45306081e+00 4.51968985e+00 4.58347653e+00
7.23000000e+00 4.58904043e+00 4.62747900e+00 4.56801505e+00 4.62485188e+00 4.58358955e+00
7.24000000e+00 4.58580902e+00 4.69626255e+00 4.65405085e+00 4.66404348e+00 4.55239755e+00
7.25000000e+00 4.58257021e+00 4.62986113e+00 4.62061638e+00 4.59075075e+00 4.58532650e+00
7.26000000e+00 4.57932425e+00 4.52823013e+00 4.58641695e+00 4.58028334e+00 4.63335742e+00
7.27000000e+00 4.57607142e+00 4.48983928e+00 4.58445044e+00 4.53481493e+00 4.63461520e+00
7.28000000e+00 4.57281199e+00 4.52992961e+00 4.63723822e+00 4.61188975e+00 4.62213629e+00
7.29000000e+00 4.56954622e+00 4.60515513e+00 4.64587656e+00 4.65628764e+00 4.61013436e+00
7.30000000e+00 4.56627439e+00 4.70500147e+00 4.59066118e+00 4.58162395e+00 4.59524425e+00
7.31000000e+00 4.56299678e+00 4.60287429e+00 4.42579636e+00 4.41904629e+00 4.47253205e+00
7.32000000e+00 4.55971365e+00 4.47541621e+00 4.36993171e+00 4.34273858e+00 4.36991659e+00
7.33000000e+00 4.55642529e+00 4.47798571e+00 4.50345536e+00 4.49854670e+00 4.46232208e+00
7.34000000e+00 4.55313198e+00 4.58825826e+00 4.67061142e+00 4.73853851e+00 4.69914172e+00
7.35000000e+00 4.54983400e+00 4.68725821e+00 4.77907392e+00 4.89594526e+00 4.79054975e+00
7.36000000e+00 4.54653163e+00 4.52031022e+00 4.61458259e+00 4.66237832e+00 4.58287268e+00
7.37000000e+00 4.54322516e+00 4.32827766e+00 4.39187977e+00 4.31186238e+00 4.37074376e+00
7.38000000e+00 4.53991488e+00 4.37716248e+00 4.34513222e+00 4.24000305e+00 4.29905744e+00
7.39000000e+00 4.53660108e+00 4.51746654e+00 4.41063309e+00 4.34687293e+00 4.40492172e+00
7.40000000e+00 4.53328404e+00 4.68730261e+00 4.58646218e+00 4.61306958e+00 4.65485737e+00
7.41000000e+00 4.52996405e+00 4.74651170e+00 4.73431155e+00 4.79966045e+00 4.79690918e+00
7.42000000e+00 4.52664141e+00 4.57458933e+00 4.63831296e+00 4.69066013e+00 4.67632890e+00
7.43000000e+00 4.52331641e+00 4.41655092e+00 4.50569705e+00 4.46122805e+00 4.41626010e+00
7.44000000e+00 4.51998934e+00 4.53156688e+00 4.54560287e+00 4.43971181e+00 4.42994744e+00
7.45000000e+00 4.51666050e+00 4.58013895e+00 4.53349147e+00 4.48357846e+00 4.53205559e+00
7.46000000e+00 4.51333017e+00 4.56503816e+00 4.47850503e+00 4.53607972e+00 4.51995695e+00
7.47000000e+00 4.50999867e+00 4.56652127e+00 4.50777467e+00 4.61018530e+00 4.51741297e+00
7.48000000e+00 4.50666627e+00 4.47187888e+00 4.46576339e+00 4.53645728e+00 4.48521320e+00
7.49000000e+00 4.50333328e+00 4.29274721e+00 4.36189275e+00 4.36618232e+00 4.40116712e+00
7.50000000e+00 4.50000000e+00 4.25750942e+00 4.34371288e+00 4.29272552e+00 4.37363447e+00
7.51000000e+00 4.49666672e+00 4.38282589e+00 4.40849097e+00 4.36093071e+00 4.46659872e+00
7.52000000e+00 4.49333373e+00 4.63427213e+00 4.61621123e+00 4.63985780e+00 4.57452770e+00
7.53000000e+00 4.49000133e+00 4.77264162e+00 4.75503614e+00 4.78968331e+00 4.67657522e+00
7.54000000e+00 4.48666983e+00 4.63338204e+00 4.64403803e+00 4.64192737e+00 4.63657646e+00
7.55000000e+00 4.48333950e+00 4.52004798e+00 4.50119188e+00 4.47166550e+00 4.56793550e+00
7.56000000e+00 4.48001066e+00 4.45784803e+00 4.38109711e+00 4.27737245e+00 4.38800719e+00
7.57000000e+00 4.47668359e+00 4.47671945e+00 4.40508641e+00 4.31046637e+00 4.31241496e+00
7.58000000e+00 4.47335859e+00 4.44082075e+00 4.46292534e+00 4.47228192e+00 4.40717032e+00
7.59000000e+00 4.47003595e+00 4.23355691e+00 4.34564046e+00 4.48792973e+00 4.44390895e+00
7.60000000e+00 4.46671596e+00 4.37691686e+00 4.45105152e+00 4.60947177e+00 4.48764083e+00
7.61000000e+00 4.46339892e+00 4.49325364e+00 4.48531416e+00 4.50732189e+00 4.49848627e+00
7.62000000e+00 4.46008512e+00 4.42445765e+00 4.38066719e+00 4.30748149e+00 4.43572720e+00
7.63000000e+00 4.45677484e+00 4.45999419e+00 4.38468517e+00 4.28441791e+00 4.44246309e+00
7.64000000e+00 4.45346837e+00 4.55194503e+00 4.49922352e+00 4.47389660e+00 4.43497244e+00
7.65000000e+00 4.45016600e+00 4.60549537e+00 4.59244363e+00 4.69527571e+00 4.53139198e+00
7.66000000e+00 4.44686802e+00 4.58952885e+00 4.61591654e+00 4.67974632e+00 4.59515673e+00
7.67000000e+00 4.44357471e+00 4.40879342e+00 4.50049109e+00 4.46463500e+00 4.52032344e+00
7.68000000e+00 4.44028635e+00 4.23619214e+00 4.33187134e+00 4.24541826e+00 4.37019012e+00
7.69000000e+00 4.43700322e+00 4.23681002e+00 4.28004176e+00 4.20331178e+00 4.21702164e+00
7.70000000e+00 4.43372561e+00 4.41588135e+00 4.38206142e+00 4.33213114e+00 4.25734942e+00
7.71000000e+00 4.43045378e+00 4.58782815e+00 4.50598321e+00 4.50906616e+00 4.43727842e+00
7.72000000e+00 4.42718801e+00 4.58706711e+00 4.50863199e+00 4.52740358e+00 4.58329085e+00
7.73000000e+00 4.42392858e+00 4.47104532e+00 4.41792771e+00 4.41630571e+00 4.51892992e+00
7.74000000e+00 4.42067575e+00 4.33341611e+00 4.34035730e+00 4.35530883e+00 4.31174482e+00
7.75000000e+00 4.41742979e+00 4.33061382e+00 4.33526659e+00 4.36808638e+00 4.27994161e+00
7.76000000e+00 4.41419098e+00 4.40853659e+00 4.43103473e+00 4.46572774e+00 4.40631826e+00
7.77000000e+00 4.41095957e+00 4.35482775e+00 4.43631743e+00 4.47818501e+00 4.48314859e+00
7.78000000e+00 4.40773582e+00 4.37885701e+00 4.44890379e+00 4.51152065e+00 4.57128420e+00
7.79000000e+00 4.40451999e+00 4.49334747e+00 4.47586288e+00 4.52679280e+00 4.58268625e+00
7.80000000e+00 4.40131234e+00 4.47518776e+00 4.43130110e+00 4.42400806e+00 4.40317731e+00
7.81000000e+00 4.39811312e+00 4.45898496e+00 4.41789867e+00 4.31170549e+00 4.24535027e+00
7.82000000e+00 4.39492258e+00 4.42157389e+00 4.41676820e+00 4.30705396e+00 4.27500729e+00
7.83000000e+00 4.39174097e+00 4.42453860e+00 4.43965261e+00 4.35665057e+00 4.43200155e+00
7.84000000e+00 4.38856853e+00 4.41915542e+00 4.45822469e+00 4.43873554e+00 4.52070887e+00
7.85000000e+00 4.38540550e+00 4.42400323e+00 4.43863056e+00 4.54147084e+00 4.57754996e+00
7.86000000e+00 4.38225213e+00 4.35921682e+00 4.29112404e+00 4.42643363e+00 4.45466515e+00
7.87000000e+00 4.37910863e+00 4.18057519e+00 4.10203748e+00 4.14302898e+00 4.17320177e+00
7.88000000e+00 4.37597526e+00 4.18626607e+00 4.20240908e+00 4.16233542e+00 4.08695046e+00
7.89000000e+00 4.37285223e+00 4.29506366e+00 4.36720104e+00 4.27235240e+00 4.18944913e+00
7.90000000e+00 4.36973978e+00 4.33833773e+00 4.43869895e+00 4.35564776e+00 4.31932279e+00
7.91000000e+00 4.36663811e+00 4.30701440e+00 4.36298004e+00 4.35421264e+00 4.40394357e+00
7.92000000e+00 4.36354746e+00 4.46883831e+00 4.44398314e+00 4.52020111e+00 4.54922722e+00
7.93000000e+00 4.36046803e+00 4.60935799e+00 4.50853548e+00 4.61453746e+00 4.58022369e+00
7.94000000e+00 4.35740004e+00 4.57983907e+00 4.48810688e+00 4.54249616e+00 4.50858839e+00
7.95000000e+00 4.35434369e+00 4.38695970e+00 4.36078034e+00 4.34922390e+00 4.35741246e+00
7.96000000e+00 4.35129920e+00 4.21635105e+00 4.23284272e+00 4.22247624e+00 4.34670145e+00
7.97000000e+00 4.34826674e+00 4.15062265e+00 4.21626891e+00 4.24720206e+00 4.34762057e+00
7.98000000e+00 4.34524654e+00 4.28397954e+00 4.32304256e+00 4.32416680e+00 4.33899595e+00
7.99000000e+00 4.34223877e+00 4.40417311e+00 4.37216705e+00 4.27953241e+00 4.22481612e+00
8.00000000e+00 4.33924363e+00 4.53075001e+00 4.46678759e+00 4.33421281e+00 4.19093305e+00
8.01000000e+00 4.33626130e+00 4.47775539e+00 4.42978657e+00 4.34603497e+00 4.25465658e+00
8.02000000e+00 4.33329197e+00 4.24036774e+00 4.28061188e+00 4.28295803e+00 4.26719191e+00
8.03000000e+00 4.33033580e+00 4.03690371e+00 4.11351169e+00 4.19953250e+00 4.23815340e+00
8.04000000e+00 4.32739298e+00 4.11950266e+00 4.18125330e+00 4.27790824e+00 4.29796014e+00
8.05000000e+00 4.32446368e+00 4.34906511e+00 4.37077243e+00 4.41574609e+00 4.45774841e+00
8.06000000e+00 4.32154805e+00 4.47118752e+00 4.46518850e+00 4.50368965e+00 4.56514840e+00
8.07000000e+00 4.31864627e+00 4.48890483e+00 4.43337760e+00 4.43113699e+00 4.52425915e+00
8.08000000e+00 4.31575848e+00 4.43264897e+00 4.37891427e+00 4.34331035e+00 4.39203936e+00
8.09000000e+00 4.31288485e+00 4.34436817e+00 4.32437181e+00 4.27749318e+00 4.24693164e+00
8.10000000e+00 4.31002552e+00 4.33131184e+00 4.36128364e+00 4.35016161e+00 4.25358534e+00
8.11000000e+00 4.30718064e+00 4.27431217e+00 4.32868965e+00 4.33094767e+00 4.22531753e+00
8.12000000e+00 4.30435035e+00 4.20865695e+00 4.20351700e+00 4.22488082e+00 4.16574359e+00
8.13000000e+00 4.30153478e+00 4.09698600e+00 4.08188214e+00 4.06543747e+00 4.06304159e+00
8.14000000e+00 4.29873408e+00 4.18092107e+00 4.15289679e+00 4.15005407e+00 4.17934658e+00
8.15000000e+00 4.29594837e+00 4.42132549e+00 4.39004987e+00 4.41014509e+00 4.41228492e+00
8.16000000e+00 4.29317778e+00 4.48748356e+00 4.46416567e+00 4.46624939e+00 4.46555219e+00
8.17000000e+00 4.29042242e+00 4.33722857e+00 4.36486393e+00 4.36316654e+00 4.37849714e+00
8.18000000e+00 4.28768242e+00 4.26263025e+00 4.29396266e+00 4.28485343e+00 4.34708344e+00
8.19000000e+00 4.28495789e+00 4.25763802e+00 4.29411202e+00 4.29909903e+00 4.29104047e+00
8.20000000e+00 4.28224894e+00 4.36041617e+00 4.37582815e+00 4.40644610e+00 4.36529714e+00
8.21000000e+00 4.27955568e+00 4.33534947e+00 4.33659283e+00 4.37716188e+00 4.43714329e+00
8.22000000e+00 4.27687819e+00 4.17357089e+00 4.15853888e+00 4.18300230e+00 4.35580463e+00
8.23000000e+00 4.27421660e+00 4.11596148e+00 4.07675261e+00 4.05834589e+00 4.17486865e+00
8.24000000e+00 4.27157098e+00 4.09474253e+00 4.04998868e+00 3.98902631e+00 3.98411063e+00
8.25000000e+00 4.26894142e+00 4.09676880e+00 4.07763201e+00 4.02070743e+00 3.95115073e+00
8.26000000e+00 4.26632802e+00 4.34723084e+00 4.34231677e+00 4.32447315e+00 4.17754380e+00
8.27000000e+00 4.26373085e+00 4.56947388e+00 4.55884311e+00 4.58054538e+00 4.42608119e+00
8.28000000e+00 4.26114999e+00 4.53113063e+00 4.52872849e+00 4.54731498e+00 4.44502306e+00
8.29000000e+00 4.25858552e+00 4.30030840e+00 4.35454940e+00 4.34697389e+00 4.35296986e+00
8.30000000e+00 4.25603751e+00 4.09472936e+00 4.17123460e+00 4.14378306e+00 4.25921924e+00
8.31000000e+00 4.25350602e+00 3.96266780e+00 4.02196327e+00 4.00401886e+00 4.18705162e+00
8.32000000e+00 4.25099111e+00 4.10014912e+00 4.08894668e+00 4.13097833e+00 4.28125051e+00
8.33000000e+00 4.24849285e+00 4.41052498e+00 4.34399063e+00 4.39176516e+00 4.36127861e+00
8.34000000e+00 4.24601128e+00 4.45828895e+00 4.41128354e+00 4.46453353e+00 4.31365831e+00
8.35000000e+00 4.24354647e+00 4.41833416e+00 4.38390988e+00 4.38310414e+00 4.22212480e+00
8.36000000e+00 4.24109846e+00 4.23954593e+00 4.22674273e+00 4.14069185e+00 4.11395753e+00
8.37000000e+00 4.23866729e+00 4.04852552e+00 4.07782818e+00 4.00511466e+00 4.04638720e+00
8.38000000e+00 4.23625300e+00 4.02622623e+00 4.10878724e+00 4.12448611e+00 4.13215740e+00
8.39000000e+00 4.23385563e+00 4.24208228e+00 4.29705550e+00 4.36907180e+00 4.34360356e+00
8.40000000e+00 4.23147522e+00 4.40089680e+00 4.39579108e+00 4.49087224e+00 4.43837432e+00
8.41000000e+00 4.22911179e+00 4.35427682e+00 4.30073451e+00 4.35869708e+00 4.42137019e+00
8.42000000e+00 4.22676537e+00 4.16406871e+00 4.10482033e+00 4.07337420e+00 4.20177404e+00
8.43000000e+00 4.22443599e+00 3.99550472e+00 3.97487560e+00 3.88882112e+00 4.03504562e+00
8.44000000e+00 4.22212366e+00 4.09317284e+00 4.08831899e+00 4.01514063e+00 4.05535083e+00
8.45000000e+00 4.21982840e+00 4.20882045e+00 4.17066076e+00 4.13737226e+00 4.12159982e+00
8.46000000e+00 4.21755022e+00 4.35097781e+00 4.31795120e+00 4.32459670e+00 4.19687663e+00
8.47000000e+00 4.21528914e+00 4.44674250e+00 4.41718599e+00 4.44848106e+00 4.37503063e+00
8.48000000e+00 4.21304517e+00 4.20099530e+00 4.25653472e+00 4.34100060e+00 4.35517217e+00
8.49000000e+00 4.21081829e+00 4.06750472e+00 4.16152699e+00 4.22076892e+00 4.30993237e+00
8.50000000e+00 4.20860853e+00 4.18471971e+00 4.21312562e+00 4.19085895e+00 4.26761942e+00
8.51000000e+00 4.20641587e+00 4.22977672e+00 4.20535650e+00 4.13269515e+00 4.16765870e+00
8.52000000e+00 4.20424030e+00 4.25659306e+00 4.25954436e+00 4.22278137e+00 4.15344759e+00
8.53000000e+00 4.20208183e+00 4.26955387e+00 4.27494142e+00 4.29533143e+00 4.15838383e+00
8.54000000e+00 4.19994044e+00 4.17091250e+00 4.17705484e+00 4.16139407e+00 3.99839167e+00
8.55000000e+00 4.19781611e+00 4.20565447e+00 4.19746010e+00 4.15821203e+00 4.05283917e+00
8.56000000e+00 4.19570883e+00 4.23807162e+00 4.23575932e+00 4.20625868e+00 4.28151292e+00
8.57000000e+00 4.19361859e+00 4.11966716e+00 4.16259749e+00 4.17112057e+00 4.40489322e+00
8.58000000e+00 4.19154535e+00 4.14250389e+00 4.14212823e+00 4.17236870e+00 4.44009148e+00
8.59000000e+00 4.18948909e+00 4.17252570e+00 4.12525470e+00 4.14081458e+00 4.21555944e+00
8.60000000e+00 4.18744979e+00 4.22364959e+00 4.16036728e+00 4.19143681e+00 4.00982136e+00
8.61000000e+00 4.18542742e+00 4.29167047e+00 4.23258476e+00 4.27691901e+00 4.02738377e+00
8.62000000e+00 4.18342194e+00 4.13459868e+00 4.14085154e+00 4.13996167e+00 4.01205483e+00
8.63000000e+00 4.18143332e+00 4.00765207e+00 4.04260322e+00 4.04306039e+00 4.10211064e+00
8.64000000e+00 4.17946152e+00 3.99112270e+00 4.02899773e+00 4.10197773e+00 4.19566259e+00
8.65000000e+00 4.17750650e+00 4.08788382e+00 4.11827569e+00 4.24257581e+00 4.23289618e+00
8.66000000e+00 4.17556823e+00 4.18859422e+00 4.21769782e+00 4.27433932e+00 4.27562853e+00
8.67000000e+00 4.17364665e+00 4.32464877e+00 4.29660311e+00 4.23845819e+00 4.26554808e+00
8.68000000e+00 4.17174172e+00 4.35269159e+00 4.32103122e+00 4.19670308e+00 4.23806706e+00
8.69000000e+00 4.16985339e+00 4.28981693e+00 4.30295872e+00 4.16644842e+00 4.19412320e+00
8.70000000e+00 4.16798161e+00 4.20977478e+00 4.27122102e+00 4.15683706e+00 4.14400329e+00
8.71000000e+00 4.16612634e+00 4.24048888e+00 4.27975446e+00 4.22113535e+00 4.16362686e+00
8.72000000e+00 4.16428751e+00 4.25532919e+00 4.24120419e+00 4.30836074e+00 4.23850311e+00
8.73000000e+00 4.16246506e+00 4.09057632e+00 4.05615022e+00 4.20241140e+00 4.20105199e+00
8.74000000e+00 4.16065895e+00 3.97775752e+00 3.94509016e+00 4.03679401e+00 4.03794340e+00
8.75000000e+00 4.15886910e+00 3.93531452e+00 3.88353200e+00 3.90581568e+00 3.95014323e+00
8.76000000e+00 4.15709547e+00 4.05511946e+00 3.99356773e+00 4.03307517e+00 4.07431846e+00
8.77000000e+00 4.15533798e+00 4.17825479e+00 4.17687877e+00 4.17419920e+00 4.25966235e+00
8.78000000e+00 4.15359656e+00 4.26200183e+00 4.35312751e+00 4.26331126e+00 4.31940697e+00
8.79000000e+00 4.15187116e+00 4.28054419e+00 4.35283447e+00 4.29001764e+00 4.33192516e+00
8.80000000e+00 4.15016171e+00 4.29502889e+00 4.26709612e+00 4.25624793e+00 4.23213580e+00
8.81000000e+00 4.14846812e+00 4.16231300e+00 4.10527314e+00 4.13094038e+00 4.11408794e+00
8.82000000e+00 4.14679034e+00 4.09952019e+00 4.07320624e+00 4.12008570e+00 4.09178987e+00
8.83000000e+00 4.14512829e+00 4.06406868e+00 4.05127516e+00 4.06286405e+00 4.08184299e+00
8.84000000e+00 4.14348189e+00 3.98004596e+00 4.02992073e+00 4.01615994e+00 4.01003843e+00
8.85000000e+00 4.14185106e+00 4.03114232e+00 4.08967212e+00 4.08230784e+00 3.96186881e+00
8.86000000e+00 4.14023574e+00 4.25413365e+00 4.25779888e+00 4.24124716e+00 4.09710583e+00
8.87000000e+00 4.13863585e+00 4.40195678e+00 4.36302662e+00 4.31438296e+00 4.27049126e+00
8.88000000e+00 4.13705129e+00 4.34511017e+00 4.30174668e+00 4.28215609e+00 4.32514192e+00
8.89000000e+00 4.13548200e+00 4.11651740e+00 4.07552884e+00 4.10849651e+00 4.24976335e+00
8.90000000e+00 4.13392789e+00 3.95888171e+00 3.93815546e+00 3.97188451e+00 4.08291887e+00
8.91000000e+00 4.13238887e+00 3.90232799e+00 3.92692471e+00 3.96149959e+00 3.97190450e+00
8.92000000e+00 4.13086487e+00 3.91098741e+00 3.97262808e+00 4.02634634e+00 3.92121829e+00
8.93000000e+00 4.12935580e+00 4.04697746e+00 4.10952844e+00 4.12542866e+00 4.04784303e+00
8.94000000e+00 4.12786157e+00 4.33448568e+00 4.37526604e+00 4.34960418e+00 4.26984565e+00
8.95000000e+00 4.12638209e+00 4.35419798e+00 4.33422435e+00 4.26011720e+00 4.30000026e+00
8.96000000e+00 4.12491728e+00 4.18801490e+00 4.14030771e+00 4.03540493e+00 4.18526075e+00
8.97000000e+00 4.12346705e+00 4.14241600e+00 4.09649030e+00 4.09814829e+00 4.23365936e+00
8.98000000e+00 4.12203130e+00 4.12694947e+00 4.11635389e+00 4.22601156e+00 4.21268272e+00
8.99000000e+00 4.12060996e+00 4.01930367e+00 4.04781918e+00 4.12703068e+00 4.04463283e+00
9.00000000e+00 4.11920292e+00 3.94296598e+00 3.95929454e+00 3.92404603e+00 3.94556771e+00
9.01000000e+00 4.11781010e+00 4.03900531e+00 4.03485532e+00 3.94051847e+00 3.97133225e+00
9.02000000e+00 4.11643140e+00 4.27808281e+00 4.24688635e+00 4.22980381e+00 4.21657014e+00
9.03000000e+00 4.11506673e+00 4.34580790e+00 4.32040214e+00 4.36801756e+00 4.29853889e+00
9.04000000e+00 4.11371600e+00 4.16556825e+00 4.16103960e+00 4.19611945e+00 4.10136041e+00
9.05000000e+00 4.11237911e+00 3.97124435e+00 3.96343895e+00 4.00719849e+00 3.95287193e+00
9.06000000e+00 4.11105597e+00 3.89228345e+00 3.88392667e+00 3.93484735e+00 3.96333005e+00
9.07000000e+00 4.10974648e+00 3.96102621e+00 3.93389118e+00 3.95006512e+00 4.04918932e+00
9.08000000e+00 4.10845054e+00 4.10525912e+00 4.09984104e+00 4.09696740e+00 4.15164593e+00
9.09000000e+00 4.10716807e+00 4.30001241e+00 4.28045571e+00 4.22045163e+00 4.20408047e+00
9.10000000e+00 4.10589896e+00 4.29621519e+00 4.32648774e+00 4.26994886e+00 4.21334569e+00
9.11000000e+00 4.10464312e+00 4.10747937e+00 4.20389694e+00 4.22932255e+00 4.20748458e+00
9.12000000e+00 4.10340045e+00 3.96591591e+00 4.04297775e+00 4.03866935e+00 4.10895349e+00
9.13000000e+00 4.10217085e+00 3.97307425e+00 3.97861961e+00 3.92018768e+00 4.00379235e+00
9.14000000e+00 4.10095423e+00 4.14645062e+00 4.09656555e+00 4.04177663e+00 4.04932889e+00
9.15000000e+00 4.09975049e+00 4.24773941e+00 4.22185735e+00 4.17940186e+00 4.12176353e+00
9.16000000e+00 4.09855952e+00 4.24754232e+00 4.27517808e+00 4.26614360e+00 4.11819898e+00
9.17000000e+00 4.09738124e+00 4.18396335e+00 4.20843952e+00 4.23114203e+00 4.09134100e+00
9.18000000e+00 4.09621554e+00 4.03302730e+00 3.97848699e+00 4.02108535e+00 4.06901261e+00
9.19000000e+00 4.09506233e+00 3.86093503e+00 3.80006835e+00 3.89735295e+00 4.05002407e+00
9.20000000e+00 4.09392150e+00 3.85333648e+00 3.81302964e+00 3.97938679e+00 4.09644541e+00
9.21000000e+00 4.09279295e+00 3.92112303e+00 3.89226306e+00 4.01696221e+00 4.09642493e+00
9.22000000e+00 4.09167660e+00 4.15221902e+00 4.10506930e+00 4.05372914e+00 4.09458334e+00
9.23000000e+00 4.09057233e+00 4.33197980e+00 4.30579891e+00 4.17827528e+00 4.15444665e+00
9.24000000e+00 4.08948006e+00 4.31451414e+00 4.37870420e+00 4.28141948e+00 4.17300807e+00
9.25000000e+00 4.08839968e+00 4.23576180e+00 4.30697937e+00 4.26641583e+00 4.18874220e+00
9.26000000e+00 4.08733109e+00 4.07064472e+00 4.14755033e+00 4.11503052e+00 4.04546477e+00
9.27000000e+00 4.08627419e+00 3.99237274e+00 4.04452066e+00 4.00720496e+00 3.95775059e+00
9.28000000e+00 4.08522890e+00 3.98218517e+00 3.98799141e+00 3.97816566e+00 3.94824583e+00
9.29000000e+00 4.08419510e+00 3.97334233e+00 3.95224823e+00 4.01783227e+00 4.04786483e+00
9.30000000e+00 4.08317270e+00 3.90772030e+00 3.88236237e+00 3.99647782e+00 4.12382494e+00
9.31000000e+00 4.08216160e+00 4.03608647e+00 3.98753815e+00 4.07420210e+00 4.19254917e+00
9.32000000e+00 4.08116170e+00 4.22651912e+00 4.15473348e+00 4.14754453e+00 4.18253963e+00
9.33000000e+00 4.08017291e+00 4.20987556e+00 4.19993778e+00 4.12127340e+00 4.05999115e+00
9.34000000e+00 4.07919513e+00 4.11485420e+00 4.19903238e+00 4.11336566e+00 3.98028473e+00
9.35000000e+00 4.07822826e+00 4.10843199e+00 4.15098759e+00 4.09979579e+00 4.04735288e+00
9.36000000e+00 4.07727220e+00 4.03896854e+00 4.01832497e+00 3.99125490e+00 4.02568888e+00
9.37000000e+00 4.07632686e+00 4.09497726e+00 4.05239356e+00 4.05906135e+00 4.06181138e+00
9.38000000e+00 4.07539214e+00 4.15019918e+00 4.10211712e+00 4.13230475e+00 4.14062400e+00
9.39000000e+00 4.07446795e+00 4.13842996e+00 4.13372400e+00 4.19900790e+00 4.19743275e+00
9.40000000e+00 4.07355418e+00 3.99470442e+00 4.02369361e+00 4.12948972e+00 4.15137352e+00
9.41000000e+00 4.07265074e+00 3.91151384e+00 3.94344755e+00 4.00346870e+00 4.12201743e+00
9.42000000e+00 4.07175754e+00 3.96923866e+00 3.96287579e+00 3.92298066e+00 3.98550448e+00
9.43000000e+00 4.07087449e+00 4.08425777e+00 4.02655415e+00 3.93711570e+00 3.88062471e+00
9.44000000e+00 4.07000148e+00 4.15739105e+00 4.15091451e+00 4.10111105e+00 3.96002648e+00
9.45000000e+00 4.06913842e+00 4.13416720e+00 4.22412150e+00 4.25470065e+00 4.12387420e+00
9.46000000e+00 4.06828522e+00 4.08099197e+00 4.14737603e+00 4.18286651e+00 4.28467755e+00
9.47000000e+00 4.06744179e+00 4.02958623e+00 4.03287595e+00 3.99705349e+00 4.21984196e+00
9.48000000e+00 4.06660804e+00 4.02071006e+00 3.99496533e+00 3.93623275e+00 4.04297353e+00
9.49000000e+00 4.06578386e+00 4.20433622e+00 4.14658906e+00 4.05081072e+00 3.93312473e+00
9.50000000e+00 4.06496917e+00 4.13368191e+00 4.10379234e+00 4.04493769e+00 3.88297766e+00
9.51000000e+00 4.06416388e+00 4.02115838e+00 3.98286703e+00 4.06862466e+00 3.96421416e+00
9.52000000e+00 4.06336789e+00 3.96713300e+00 3.96540991e+00 4.14790800e+00 4.10912172e+00
9.53000000e+00 4.06258112e+00 3.86655187e+00 3.91955184e+00 4.04577257e+00 4.05684824e+00
9.54000000e+00 4.06180347e+00 3.98975735e+00 4.01406923e+00 3.97506341e+00 4.03061927e+00
9.55000000e+00 4.06103485e+00 4.22855264e+00 4.19078365e+00 4.04805892e+00 4.10013783e+00
9.56000000e+00 4.06027518e+00 4.35374313e+00 4.28078827e+00 4.13113290e+00 4.16294567e+00
9.57000000e+00 4.05952437e+00 4.25191038e+00 4.24798229e+00 4.20880552e+00 4.22233728e+00
9.58000000e+00 4.05878232e+00 3.99336557e+00 4.04752454e+00 4.12198256e+00 4.15786366e+00
9.59000000e+00 4.05804895e+00 3.83564498e+00 3.93384187e+00 4.04918999e+00 4.07656036e+00
9.60000000e+00 4.05732418e+00 3.87263753e+00 3.92315275e+00 3.98733579e+00 3.97747659e+00
9.61000000e+00 4.05660791e+00 4.04050994e+00 4.01357768e+00 4.01244137e+00 3.97265383e+00
9.62000000e+00 4.05590006e+00 4.12939164e+00 4.03709050e+00 4.00433042e+00 3.98140349e+00
9.63000000e+00 4.05520054e+00 4.14977061e+00 4.06021775e+00 4.00603669e+00 4.02209015e+00
9.64000000e+00 4.05450927e+00 4.11049152e+00 4.04563941e+00 4.00336117e+00 4.03960597e+00
9.65000000e+00 4.05382616e+00 4.02313741e+00 4.06199983e+00 4.14896539e+00 4.10508950e+00
9.66000000e+00 4.05315114e+00 3.91924608e+00 4.01086860e+00 4.09003180e+00 4.08672727e+00
9.67000000e+00 4.05248411e+00 3.87637514e+00 3.98460478e+00 3.96725200e+00 3.99182960e+00
9.68000000e+00 4.05182499e+00 3.96710232e+00 4.01246133e+00 3.95679714e+00 3.90210196e+00
9.69000000e+00 4.05117370e+00 4.06893287e+00 4.03956733e+00 4.02687779e+00 3.91371725e+00
9.70000000e+00 4.05053016e+00 4.14266486e+00 4.04087624e+00 4.08098147e+00 4.02679760e+00
9.71000000e+00 4.04989429e+00 4.16559249e+00 4.08268264e+00 4.12574641e+00 4.12331070e+00
9.72000000e+00 4.04926601e+00 4.16656366e+00 4.16649344e+00 4.08870793e+00 4.17228629e+00
9.73000000e+00 4.04864523e+00 4.14025418e+00 4.18836923e+00 4.05462301e+00 4.18415211e+00
9.74000000e+00 4.04803188e+00 4.05331968e+00 4.09705894e+00 4.06770939e+00 4.15509720e+00
9.75000000e+00 4.04742587e+00 4.00306934e+00 3.99649806e+00 4.07826452e+00 4.09215616e+00
9.76000000e+00 4.04682714e+00 3.95000218e+00 3.94047924e+00 4.01791033e+00 3.98665389e+00
9.77000000e+00 4.04623560e+00 4.05432202e+00 4.02920798e+00 4.02580549e+00 3.99631734e+00
9.78000000e+00 4.04565117e+00 4.09924080e+00 4.12497885e+00 4.05001552e+00 4.05167002e+00
9.79000000e+00 4.04507378e+00 4.07010788e+00 4.13607116e+00 4.10858118e+00 4.10075256e+00
9.80000000e+00 4.04450336e+00 4.07937528e+00 4.10032590e+00 4.08406371e+00 4.07389132e+00
9.81000000e+00 4.04393982e+00 4.07485834e+00 4.04470853e+00 4.07062365e+00 4.00743577e+00
9.82000000e+00 4.04338309e+00 3.92815507e+00 3.90595132e+00 4.00016000e+00 3.89317757e+00
9.83000000e+00 4.04283310e+00 3.84563867e+00 3.84290593e+00 3.94951344e+00 3.87785684e+00
9.84000000e+00 4.04228977e+00 3.86181345e+00 3.87003185e+00 3.89139646e+00 3.91047857e+00
9.85000000e+00 4.04175304e+00 4.09875379e+00 4.07565846e+00 4.02532121e+00 4.03248831e+00
9.86000000e+00 4.04122282e+00 4.19913294e+00 4.14790468e+00 4.13084173e+00 4.11894562e+00
9.87000000e+00 4.04069905e+00 4.13795297e+00 4.10409778e+00 4.10591568e+00 4.14885974e+00
9.88000000e+00 4.04018166e+00 4.11148238e+00 4.09718067e+00 4.10642973e+00 4.18889228e+00
9.89000000e+00 4.03967057e+00 4.07011117e+00 4.09246392e+00 4.08766414e+00 4.22229384e+00
9.90000000e+00 4.03916572e+00 4.04055703e+00 4.10050086e+00 4.09447506e+00 4.15059640e+00
9.91000000e+00 4.03866704e+00 4.03918255e+00 4.07676243e+00 4.07514604e+00 4.08657918e+00
9.92000000e+00 4.03817445e+00 4.10601799e+00 4.06237582e+00 3.98504337e+00 4.03711309e+00
9.93000000e+00 4.03768789e+00 4.09386223e+00 4.02393585e+00 3.90750953e+00 3.95657152e+00
9.94000000e+00 4.03720729e+00 4.06053457e+00 4.02990042e+00 3.98379058e+00 3.91864879e+00
9.95000000e+00 4.03673259e+00 3.93612277e+00 3.96528479e+00 4.00853089e+00 3.87265411e+00
9.96000000e+00 4.03626372e+00 3.90413523e+00 3.98046436e+00 4.06663688e+00 3.92030075e+00
9.97000000e+00 4.03580060e+00 3.91356385e+00 3.99008605e+00 4.06315199e+00 3.97063525e+00
9.98000000e+00 4.03534319e+00 3.93450428e+00 3.98217298e+00 3.98520426e+00 3.94910175e+00
9.99000000e+00 4.03489141e+00 4.09301467e+00 4.03700893e+00 3.96659074e+00 4.07205170e+00
1.00000000e+01 4.03444520e+00 4.25068332e+00 4.13334053e+00 4.06698196e+00 4.24206703e+00
1.00100000e+01 4.03400449e+00 4.22484058e+00 4.14544569e+00 4.14503187e+00 4.21446635e+00
1.00200000e+01 4.03356922e+00 4.14197101e+00 4.13016560e+00 4.17903786e+00 4.12609808e+00
1.00300000e+01 4.03313934e+00 3.90690144e+00 3.99747625e+00 4.07556561e+00 3.98409406e+00
1.00400000e+01 4.03271477e+00 3.79345652e+00 3.93088712e+00 3.97529087e+00 3.88879804e+00
1.00500000e+01 4.03229546e+00 3.73991853e+00 3.86235284e+00 3.84338851e+00 3.86060148e+00
1.00600000e+01 4.03188135e+00 3.94730420e+00 3.92205488e+00 3.86316436e+00 3.95949013e+00
1.00700000e+01 4.03147238e+00 4.25347253e+00 4.08369204e+00 4.04738757e+00 4.11202782e+00
1.00800000e+01 4.03106848e+00 4.29386152e+00 4.10884774e+00 4.10668151e+00 4.11678935e+00
1.00900000e+01 4.03066961e+00 4.13215614e+00 4.00504347e+00 4.04195749e+00 4.02265315e+00
1.01000000e+01 4.03027569e+00 3.90899923e+00 3.91808212e+00 3.97901946e+00 3.94452178e+00
1.01100000e+01 4.02988668e+00 3.84012222e+00 3.92559015e+00 4.00058147e+00 3.98207155e+00
1.01200000e+01 4.02950251e+00 3.99665208e+00 4.07171469e+00 4.15017458e+00 4.10913836e+00
1.01300000e+01 4.02912314e+00 4.19976617e+00 4.20822595e+00 4.18418417e+00 4.09627428e+00
1.01400000e+01 4.02874850e+00 4.32918813e+00 4.28357367e+00 4.12311876e+00 4.06504527e+00
1.01500000e+01 4.02837853e+00 4.20395426e+00 4.18049594e+00 3.97815399e+00 3.99040199e+00
1.01600000e+01 4.02801319e+00 4.01243804e+00 4.08065434e+00 3.94971972e+00 3.96855897e+00
1.01700000e+01 4.02765242e+00 3.88271093e+00 4.01541007e+00 3.98717805e+00 3.97861031e+00
1.01800000e+01 4.02729617e+00 3.80612414e+00 3.91528799e+00 4.01477630e+00 4.03058887e+00
1.01900000e+01 4.02694438e+00 3.76933724e+00 3.78573732e+00 3.97648861e+00 4.01622645e+00
1.02000000e+01 4.02659699e+00 3.73886710e+00 3.71766910e+00 3.89761740e+00 3.99599260e+00
1.02100000e+01 4.02625397e+00 3.73046166e+00 3.75469555e+00 3.87645101e+00 4.06691683e+00
1.02200000e+01 4.02591525e+00 3.75021533e+00 3.89451269e+00 3.94417671e+00 4.12600209e+00
1.02300000e+01 4.02558079e+00 3.78130956e+00 4.04071238e+00 4.03009617e+00 4.12742502e+00
1.02400000e+01 4.02525053e+00 3.84589440e+00 4.16025948e+00 4.13654819e+00 4.05032046e+00
1.02500000e+01 4.02492443e+00 3.93057386e+00 4.21245516e+00 4.11818312e+00 3.92890238e+00
1.02600000e+01 4.02460243e+00 4.01622587e+00 4.20590802e+00 4.01578486e+00 3.81353224e+00
1.02700000e+01 4.02428449e+00 4.07415319e+00 4.19140611e+00 4.01092145e+00 3.85813845e+00
1.02800000e+01 4.02397055e+00 4.08997517e+00 4.13633784e+00 3.97572393e+00 3.90857238e+00
1.02900000e+01 4.02366058e+00 4.07094454e+00 4.07960902e+00 3.97103857e+00 3.98851345e+00
1.03000000e+01 4.02335452e+00 4.03306357e+00 4.03257437e+00 4.08382091e+00 4.07766134e+00
1.03100000e+01 4.02305232e+00 3.99277977e+00 4.01028324e+00 4.20124870e+00 4.15585356e+00
1.03200000e+01 4.02275394e+00 3.94913063e+00 3.98044532e+00 4.16075761e+00 4.11802179e+00
1.03300000e+01 4.02245934e+00 3.89822847e+00 3.96556735e+00 4.06603355e+00 4.09803024e+00
1.03400000e+01 4.02216846e+00 3.82633941e+00 3.96608110e+00 3.90543809e+00 4.05331491e+00
1.03500000e+01 4.02188127e+00 3.72874043e+00 3.97898282e+00 3.77707563e+00 3.98804845e+00
1.03600000e+01 4.02159772e+00 3.60615886e+00 4.00693787e+00 3.75820547e+00 3.92151803e+00
1.03700000e+01 4.02131776e+00 3.46448121e+00 4.03931529e+00 3.89698571e+00 3.92670499e+00
1.03800000e+01 4.02104135e+00 3.31082111e+00 4.05701413e+00 4.08115367e+00 4.06000036e+00
1.03900000e+01 4.02076845e+00 3.14903257e+00 4.05119033e+00 4.21871305e+00 4.19948670e+00
1.04000000e+01 4.02049901e+00 2.97759602e+00 4.04531804e+00 4.29448247e+00 4.24307188e+00
1.04100000e+01 4.02023300e+00 2.79899598e+00 4.03879332e+00 4.30148159e+00 4.12109722e+00
1.04200000e+01 4.01997037e+00 2.61309171e+00 4.01949681e+00 4.17417217e+00 3.96220547e+00
1.04300000e+01 4.01971108e+00 2.42034022e+00 3.98219676e+00 3.95042908e+00 3.82893844e+00
1.04400000e+01 4.01945508e+00 2.22162343e+00 3.92973644e+00 3.77881917e+00 3.77082180e+00
1.04500000e+01 4.01920235e+00 2.02116133e+00 3.85807718e+00 3.73065130e+00 3.78324309e+00
1.04600000e+01 4.01895284e+00 1.82334084e+00 3.77902186e+00 3.87658026e+00 3.91953517e+00
1.04700000e+01 4.01870651e+00 1.63551398e+00 3.68523430e+00 4.05874655e+00 4.01529754e+00
1.04800000e+01 4.01846332e+00 1.46602331e+00 3.58256741e+00 4.14537318e+00 4.10424170e+00
1.04900000e+01 4.01822323e+00 1.32026582e+00 3.46836798e+00 4.16352832e+00 4.13307312e+00
1.05000000e+01 4.01798621e+00 1.20073397e+00 3.33373040e+00 4.16364883e+00 4.16060649e+00
1.05100000e+01 4.01775221e+00 1.10989187e+00 3.19443526e+00 4.15850619e+00 4.12988674e+00
1.05200000e+01 4.01752121e+00 1.04600352e+00 3.05729960e+00 4.11992320e+00 4.10734890e+00
1.05300000e+01 4.01729316e+00 1.00730912e+00 2.91080865e+00 4.01922227e+00 4.14871503e+00
1.05400000e+01 4.01706802e+00 9.90452360e-01 2.77158998e+00 3.92074451e+00 4.10990633e+00
1.05500000e+01 4.01684577e+00 9.91577659e-01 2.65647683e+00 3.91132977e+00 3.99717877e+00
1.05600000e+01 4.01662636e+00 1.00818047e+00 2.54251300e+00 3.95731770e+00 3.93572249e+00
1.05700000e+01 4.01640976e+00 1.03536432e+00 2.42909963e+00 4.02361603e+00 3.90819958e+00
1.05800000e+01 4.01619593e+00 1.06957642e+00 2.30883942e+00 4.08773215e+00 3.89554959e+00
1.05900000e+01 4.01598485e+00 1.10992509e+00 2.16725452e+00 4.15498397e+00 3.95342814e+00
1.06000000e+01 4.01577647e+00 1.15427695e+00 2.01200195e+00 4.17136863e+00 4.04651970e+00
1.06100000e+01 4.01557077e+00 1.19909609e+00 1.86755973e+00 4.10698504e+00 4.11083638e+00
1.06200000e+01 4.01536771e+00 1.24562604e+00 1.72084756e+00 4.04336914e+00 4.12170610e+00
1.06300000e+01 4.01516725e+00 1.29201821e+00 1.57454277e+00 4.04421364e+00 4.01218374e+00
1.06400000e+01 4.01496937e+00 1.33799281e+00 1.43465704e+00 4.03827795e+00 3.91195780e+00
1.06500000e+01 4.01477403e+00 1.38207725e+00 1.31380768e+00 3.98879613e+00 3.89323685e+00
1.06600000e+01 4.01458121e+00 1.42479817e+00 1.21041851e+00 3.96727726e+00 3.90997283e+00
1.06700000e+01 4.01439086e+00 1.46593462e+00 1.12536387e+00 3.97169066e+00 3.95630519e+00
1.06800000e+01 4.01420296e+00 1.50649614e+00 1.05227178e+00 4.01163462e+00 3.98641524e+00
1.06900000e+01 4.01401748e+00 1.54429781e+00 1.00120045e+00 4.06534448e+00 4.02137454e+00
1.07000000e+01 4.01383439e+00 1.58131008e+00 9.56677354e-01 4.10639198e+00 4.09590906e+00
1.07100000e+01 4.01365366e+00 1.61738273e+00 9.16395606e-01 4.13305737e+00 4.21042677e+00
1.07200000e+01 4.01347526e+00 1.65078965e+00 8.87135698e-01 4.16456693e+00 4.27006460e+00
1.07300000e+01 4.01329915e+00 1.68353984e+00 8.58825516e-01 4.19081468e+00 4.23807674e+00
1.07400000e+01 4.01312532e+00 1.71515464e+00 8.33504349e-01 4.20594594e+00 4.07637272e+00
1.07500000e+01 4.01295373e+00 1.74369157e+00 8.18808222e-01 4.18880455e+00 3.90183625e+00
1.07600000e+01 4.01278435e+00 1.77218995e+00 8.02096061e-01 4.13889056e+00 3.80098035e+00
1.07700000e+01 4.01261716e+00 1.79841189e+00 7.88870119e-01 4.08135276e+00 3.76444821e+00
1.07800000e+01 4.01245213e+00 1.82433959e+00 7.74148722e-01 4.02007427e+00 3.75445958e+00
1.07900000e+01 4.01228923e+00 1.84771427e+00 7.65289858e-01 3.94820531e+00 3.79954491e+00
1.08000000e+01 4.01212843e+00 1.87067603e+00 7.59014742e-01 3.87629717e+00 3.94751418e+00
1.08100000e+01 4.01196972e+00 1.89041228e+00 7.64483058e-01 3.81203944e+00 4.17685027e+00
1.08200000e+01 4.01181305e+00 1.90873421e+00 7.76976464e-01 3.78541858e+00 4.35324648e+00
1.08300000e+01 4.01165842e+00 1.92486521e+00 7.96791721e-01 3.79844637e+00 4.36984615e+00
1.08400000e+01 4.01150578e+00 1.93945533e+00 8.18854356e-01 3.85142122e+00 4.25221318e+00
1.08500000e+01 4.01135512e+00 1.95361164e+00 8.37551047e-01 3.93448572e+00 4.09672490e+00
1.08600000e+01 4.01120641e+00 1.96628696e+00 8.55616224e-01 4.03065296e+00 3.94039407e+00
1.08700000e+01 4.01105962e+00 1.97746482e+00 8.73000783e-01 4.10528366e+00 3.78261581e+00
1.08800000e+01 4.01091474e+00 1.98872047e+00 8.87088693e-01 4.13324006e+00 3.69498579e+00
1.08900000e+01 4.01077173e+00 1.99744884e+00 9.03699196e-01 4.14123630e+00 3.73780510e+00
1.09000000e+01 4.01063058e+00 2.00545531e+00 9.20833222e-01 4.12477678e+00 3.86493299e+00
1.09100000e+01 4.01049125e+00 2.01193585e+00 9.39599451e-01 4.10043889e+00 4.05448211e+00
1.09200000e+01 4.01035374e+00 2.01693579e+00 9.59600338e-01 4.07787846e+00 4.24155650e+00
1.09300000e+01 4.01021801e+00 2.02202242e+00 9.78751009e-01 4.06253326e+00 4.32738127e+00
1.09400000e+01 4.01008403e+00 2.02542205e+00 1.00051457e+00 4.06109120e+00 4.27535569e+00
1.09500000e+01 4.00995180e+00 2.02736726e+00 1.02600098e+00 4.06823958e+00 4.12137011e+00
1.09600000e+01 4.00982129e+00 2.02771783e+00 1.05500881e+00 4.09880193e+00 3.92555255e+00
1.09700000e+01 4.00969247e+00 2.02733700e+00 1.08527476e+00 4.14027635e+00 3.82488809e+00
1.09800000e+01 4.00956532e+00 2.02592501e+00 1.11564500e+00 4.19474247e+00 3.84576386e+00
1.09900000e+01 4.00943982e+00 2.02555041e+00 1.14397662e+00 4.24948327e+00 3.92606117e+00
1.10000000e+01 4.00931596e+00 2.02292872e+00 1.17412624e+00 4.29113360e+00 3.97801645e+00
1.10100000e+01 4.00919371e+00 2.02032707e+00 1.20512096e+00 4.33422976e+00 4.06079757e+00
1.10200000e+01 4.00907304e+00 2.01722031e+00 1.23833400e+00 4.37447680e+00 4.12334021e+00
1.10300000e+01 4.00895395e+00 2.01213118e+00 1.27570872e+00 4.40006194e+00 4.10654972e+00
1.10400000e+01 4.00883640e+00 2.00732892e+00 1.31502411e+00 4.42260667e+00 4.06513500e+00
1.10500000e+01 4.00872038e+00 2.00114691e+00 1.35695791e+00 4.44246608e+00 4.01711587e+00
1.10600000e+01 4.00860588e+00 1.99488470e+00 1.39924489e+00 4.46136255e+00 3.97187601e+00
1.10700000e+01 4.00849286e+00 1.99106768e+00 1.44013910e+00 4.48651065e+00 3.94688876e+00
1.10800000e+01 4.00838132e+00 1.98455365e+00 1.48469470e+00 4.50707813e+00 3.92426950e+00
1.10900000e+01 4.00827123e+00 1.97827651e+00 1.53188870e+00 4.52637862e+00 3.93751947e+00
1.11000000e+01 4.00816257e+00 1.97105572e+00 1.58241164e+00 4.55012961e+00 3.98285097e+00
1.11100000e+01 4.00805533e+00 1.96531312e+00 1.63498583e+00 4.55714224e+00 4.03250692e+00
1.11200000e+01 4.00794949e+00 1.95695019e+00 1.69304991e+00 4.55718248e+00 4.08387324e+00
1.11300000e+01 4.00784502e+00 1.94751425e+00 1.75285606e+00 4.55965231e+00 4.09730421e+00
1.11400000e+01 4.00774192e+00 1.94087348e+00 1.80750865e+00 4.55352546e+00 4.03907534e+00
1.11500000e+01 4.00764016e+00 1.93397178e+00 1.85785181e+00 4.53845015e+00 3.93388084e+00
1.11600000e+01 4.00753973e+00 1.92963550e+00 1.90271706e+00 4.50399261e+00 3.80252935e+00
1.11700000e+01 4.00744062e+00 1.92480242e+00 1.94454763e+00 4.45787923e+00 3.71950395e+00
1.11800000e+01 4.00734279e+00 1.91866652e+00 1.98413156e+00 4.40188648e+00 3.70443183e+00
1.11900000e+01 4.00724624e+00 1.91577776e+00 2.01999299e+00 4.34114203e+00 3.70414331e+00
1.12000000e+01 4.00715095e+00 1.91169690e+00 2.05364721e+00 4.27645661e+00 3.77621542e+00
1.12100000e+01 4.00705691e+00 1.90799139e+00 2.08501634e+00 4.21485081e+00 3.90819310e+00
1.12200000e+01 4.00696409e+00 1.90767528e+00 2.11387149e+00 4.16807870e+00 4.02504994e+00
1.12300000e+01 4.00687248e+00 1.90428067e+00 2.14173079e+00 4.12718451e+00 4.10408700e+00
1.12400000e+01 4.00678208e+00 1.90359504e+00 2.16800123e+00 4.09602470e+00 4.14282518e+00
1.12500000e+01 4.00669285e+00 1.90260147e+00 2.19351095e+00 4.07019967e+00 4.10474130e+00
1.12600000e+01 4.00660479e+00 1.89953605e+00 2.21876856e+00 4.03992112e+00 3.98202197e+00
1.12700000e+01 4.00651788e+00 1.89840893e+00 2.24302192e+00 4.00527076e+00 3.81092453e+00
1.12800000e+01 4.00643211e+00 1.89679918e+00 2.26652081e+00 3.96612563e+00 3.64586525e+00
1.12900000e+01 4.00634746e+00 1.89733298e+00 2.28893424e+00 3.92213385e+00 3.54863430e+00
1.13000000e+01 4.00626391e+00 1.89862093e+00 2.31076204e+00 3.87403951e+00 3.53126044e+00
1.13100000e+01 4.00618146e+00 1.90056826e+00 2.33252765e+00 3.82741970e+00 3.58212749e+00
1.13200000e+01 4.00610009e+00 1.90138589e+00 2.35486076e+00 3.78556511e+00 3.67354618e+00
1.13300000e+01 4.00601978e+00 1.90308663e+00 2.37745491e+00 3.75246256e+00 3.78802523e+00
1.13400000e+01 4.00594052e+00 1.90505933e+00 2.40026259e+00 3.72635984e+00 3.93426754e+00
1.13500000e+01 4.00586230e+00 1.90859940e+00 2.42283697e+00 3.70538334e+00 4.05157832e+00
1.13600000e+01 4.00578511e+00 1.91225347e+00 2.44522985e+00 3.68942650e+00 4.09468533e+00
1.13700000e+01 4.00570892e+00 1.91876074e+00 2.46671191e+00 3.67507108e+00 4.07486516e+00
1.13800000e+01 4.00563373e+00 1.92637866e+00 2.48775065e+00 3.66209716e+00 4.01883041e+00
1.13900000e+01 4.00555953e+00 1.93417645e+00 2.50874464e+00 3.64914036e+00 3.96629974e+00
1.14000000e+01 4.00548630e+00 1.94246514e+00 2.52951078e+00 3.63431016e+00 3.95059768e+00
1.14100000e+01 4.00541403e+00 1.95516085e+00 2.54919295e+00 3.61904072e+00 3.96865891e+00
1.14200000e+01 4.00534270e+00 1.96716469e+00 2.56909428e+00 3.60430474e+00 4.01194792e+00
1.14300000e+01 4.00527231e+00 1.97896413e+00 2.58941726e+00 3.59129412e+00 4.02972575e+00
1.14400000e+01 4.00520284e+00 1.99084884e+00 2.60996104e+00 3.58032566e+00 4.04503036e+00
1.14500000e+01 4.00513429e+00 2.00342674e+00 2.63013115e+00 3.57024080e+00 4.03325035e+00
1.14600000e+01 4.00506663e+00 2.01715351e+00 2.64926455e+00 3.55994747e+00 4.02706601e+00
1.14700000e+01 4.00499986e+00 2.03343048e+00 2.66663578e+00 3.54772243e+00 4.04154651e+00
1.14800000e+01 4.00493396e+00 2.05294766e+00 2.68212723e+00 3.53404606e+00 4.07629239e+00
1.14900000e+01 4.00486893e+00 2.06979677e+00 2.69683381e+00 3.52026075e+00 4.13267269e+00
1.15000000e+01 4.00480475e+00 2.08840467e+00 2.70985683e+00 3.50456631e+00 4.21038528e+00
1.15100000e+01 4.00474142e+00 2.10810680e+00 2.72126314e+00 3.48731807e+00 4.28545080e+00
1.15200000e+01 4.00467891e+00 2.12759562e+00 2.73130632e+00 3.46892307e+00 4.34296636e+00
1.15300000e+01 4.00461723e+00 2.14716968e+00 2.73996385e+00 3.44992540e+00 4.37978076e+00
1.15400000e+01 4.00455635e+00 2.16892040e+00 2.74699247e+00 3.43051729e+00 4.36874358e+00
1.15500000e+01 4.00449627e+00 2.19261712e+00 2.75257018e+00 3.41124214e+00 4.32025096e+00
1.15600000e+01 4.00443698e+00 2.21629309e+00 2.75710901e+00 3.39168002e+00 4.25867839e+00
1.15700000e+01 4.00437848e+00 2.24155632e+00 2.76075941e+00 3.37117836e+00 4.20058359e+00
1.15800000e+01 4.00432073e+00 2.26775388e+00 2.76386827e+00 3.34992627e+00 4.15156878e+00
1.15900000e+01 4.00426375e+00 2.29367186e+00 2.76682809e+00 3.32820052e+00 4.12832911e+00
1.16000000e+01 4.00420752e+00 2.31980385e+00 2.76987801e+00 3.30665754e+00 4.14701393e+00
1.16100000e+01 4.00415202e+00 2.34544938e+00 2.77328665e+00 3.28613780e+00 4.19986771e+00
1.16200000e+01 4.00409725e+00 2.36822289e+00 2.77734637e+00 3.26729090e+00 4.28266349e+00
1.16300000e+01 4.00404320e+00 2.39061908e+00 2.78160569e+00 3.24998627e+00 4.36973872e+00
1.16400000e+01 4.00398987e+00 2.41395552e+00 2.78570163e+00 3.23398155e+00 4.45213211e+00
1.16500000e+01 4.00393723e+00 2.43713148e+00 2.78968802e+00 3.21949085e+00 4.50606123e+00
1.16600000e+01 4.00388528e+00 2.45986117e+00 2.79351671e+00 3.20630790e+00 4.52572950e+00
1.16700000e+01 4.00383402e+00 2.48350268e+00 2.79687569e+00 3.19389495e+00 4.51224147e+00
1.16800000e+01 4.00378343e+00 2.50761484e+00 2.79978116e+00 3.18206089e+00 4.47599798e+00
1.16900000e+01 4.00373351e+00 2.53389097e+00 2.80203876e+00 3.17051989e+00 4.42746831e+00
1.17000000e+01 4.00368424e+00 2.56011289e+00 2.80399079e+00 3.15928190e+00 4.36360199e+00
1.17100000e+01 4.00363562e+00 2.58613412e+00 2.80581099e+00 3.14844811e+00 4.30092695e+00
1.17200000e+01 4.00358764e+00 2.61140318e+00 2.80770400e+00 3.13807871e+00 4.24419782e+00
1.17300000e+01 4.00354029e+00 2.63566700e+00 2.80980244e+00 3.12820965e+00 4.20554579e+00
1.17400000e+01 4.00349356e+00 2.65824860e+00 2.81223490e+00 3.11888322e+00 4.18012563e+00
1.17500000e+01 4.00344745e+00 2.68042934e+00 2.81473838e+00 3.11008950e+00 4.18884461e+00
1.17600000e+01 4.00340195e+00 2.70411786e+00 2.81690293e+00 3.10171300e+00 4.19319988e+00
1.17700000e+01 4.00335704e+00 2.72799704e+00 2.81892889e+00 3.09379270e+00 4.18885556e+00
1.17800000e+01 4.00331272e+00 2.74993771e+00 2.82112990e+00 3.08640179e+00 4.17652514e+00
1.17900000e+01 4.00326899e+00 2.77237218e+00 2.82307585e+00 3.07940394e+00 4.15765298e+00
1.18000000e+01 4.00322583e+00 2.79516071e+00 2.82480625e+00 3.07278411e+00 4.13412160e+00
1.18100000e+01 4.00318324e+00 2.81769349e+00 2.82645145e+00 3.06655127e+00 4.11066106e+00
1.18200000e+01 4.00314121e+00 2.83908986e+00 2.82818252e+00 3.06073135e+00 4.09150393e+00
1.18300000e+01 4.00309974e+00 2.85936410e+00 2.83003676e+00 3.05531812e+00 4.07020092e+00
1.18400000e+01 4.00305881e+00 2.87868956e+00 2.83198745e+00 3.05026913e+00 4.05627859e+00
1.18500000e+01 4.00301842e+00 2.89910848e+00 2.83364020e+00 3.04549825e+00 4.02455988e+00
1.18600000e+01 4.00297856e+00 2.91893755e+00 2.83528184e+00 3.04102046e+00 3.99995794e+00
1.18700000e+01 4.00293922e+00 2.93838397e+00 2.83693604e+00 3.03684023e+00 3.95882917e+00
1.18800000e+01 4.00290041e+00 2.95532143e+00 2.83897327e+00 3.03298763e+00 3.91667317e+00
1.18900000e+01 4.00286210e+00 2.97111070e+00 2.84107776e+00 3.02942679e+00 3.89337141e+00
1.19000000e+01 4.00282430e+00 2.98657982e+00 2.84301332e+00 3.02611175e+00 3.88771475e+00
1.19100000e+01 4.00278700e+00 3.00177093e+00 2.84476647e+00 3.02302438e+00 3.89859227e+00
1.19200000e+01 4.00275018e+00 3.01627091e+00 2.84643957e+00 3.02016195e+00 3.91798926e+00
1.19300000e+01 4.00271386e+00 3.03075618e+00 2.84786321e+00 3.01748524e+00 3.94463576e+00
1.19400000e+01 4.00267801e+00 3.04558647e+00 2.84896984e+00 3.01497101e+00 3.98097462e+00
1.19500000e+01 4.00264263e+00 3.06101777e+00 2.84974122e+00 3.01260101e+00 4.02780517e+00
1.19600000e+01 4.00260772e+00 3.07703689e+00 2.85023035e+00 3.01037125e+00 4.09641751e+00
1.19700000e+01 4.00257327e+00 3.09216201e+00 2.85068120e+00 3.00829550e+00 4.15895273e+00
1.19800000e+01 4.00253928e+00 3.10589875e+00 2.85122042e+00 3.00638768e+00 4.21300212e+00
1.19900000e+01 4.00250573e+00 3.11825083e+00 2.85188768e+00 3.00463120e+00 4.25515894e+00
1.20000000e+01 4.00247262e+00 3.13077170e+00 2.85244448e+00 3.00298822e+00 4.28324062e+00
1.20100000e+01 4.00243995e+00 3.14330251e+00 2.85295641e+00 3.00145925e+00 4.30438320e+00
1.20200000e+01 4.00240771e+00 3.15649899e+00 2.85338040e+00 3.00003555e+00 4.31939402e+00
1.20300000e+01 4.00237590e+00 3.16906744e+00 2.85392671e+00 2.99873445e+00 4.32649813e+00
1.20400000e+01 4.00234451e+00 3.18014419e+00 2.85475460e+00 2.99756157e+00 4.35108251e+00
1.20500000e+01 4.00231353e+00 3.19017476e+00 2.85584478e+00 2.99651060e+00 4.38470570e+00
1.20600000e+01 4.00228295e+00 3.19889172e+00 2.85727530e+00 2.99558242e+00 4.43874589e+00
1.20700000e+01 4.00225278e+00 3.20621772e+00 2.85908867e+00 2.99477592e+00 4.49696731e+00
1.20800000e+01 4.00222301e+00 3.21254223e+00 2.86121564e+00 2.99407399e+00 4.55901837e+00
1.20900000e+01 4.00219363e+00 3.21732906e+00 2.86380652e+00 2.99347987e+00 4.60879851e+00
1.21000000e+01 4.00216464e+00 3.22084780e+00 2.86678113e+00 2.99298208e+00 4.63639094e+00
1.21100000e+01 4.00213603e+00 3.22372572e+00 2.86987430e+00 2.99255434e+00 4.63784824e+00
1.21200000e+01 4.00210780e+00 3.22591206e+00 2.87310694e+00 2.99219473e+00 4.61608067e+00
1.21300000e+01 4.00207994e+00 3.22762737e+00 2.87638184e+00 2.99189047e+00 4.56466864e+00
1.21400000e+01 4.00205245e+00 3.22862087e+00 2.87981357e+00 2.99164685e+00 4.49134887e+00
1.21500000e+01 4.00202532e+00 3.22910575e+00 2.88331019e+00 2.99145138e+00 4.39006546e+00
1.21600000e+01 4.00199855e+00 3.22904364e+00 2.88690179e+00 2.99130229e+00 4.26696364e+00
1.21700000e+01 4.00197213e+00 3.22837294e+00 2.89063397e+00 2.99119909e+00 4.14032245e+00
1.21800000e+01 4.00194606e+00 3.22706676e+00 2.89453324e+00 2.99113995e+00 4.02412468e+00
1.21900000e+01 4.00192034e+00 3.22514444e+00 2.89860201e+00 2.99112315e+00 3.92963797e+00
1.22000000e+01 4.00189495e+00 3.22297607e+00 2.90262308e+00 2.99113319e+00 3.85491484e+00
1.22100000e+01 4.00186990e+00 3.22058782e+00 2.90659317e+00 2.99116854e+00 3.79466811e+00
1.22200000e+01 4.00184518e+00 3.21768147e+00 2.91068580e+00 2.99123669e+00 3.75836671e+00
1.22300000e+01 4.00182078e+00 3.21458324e+00 2.91471910e+00 2.99132556e+00 3.72638211e+00
1.22400000e+01 4.00179671e+00 3.21121263e+00 2.91874482e+00 2.99143337e+00 3.71365777e+00
1.22500000e+01 4.00177295e+00 3.20747323e+00 2.92283365e+00 2.99156415e+00 3.69834605e+00
1.22600000e+01 4.00174951e+00 3.20322051e+00 2.92708804e+00 2.99172232e+00 3.67500586e+00
1.22700000e+01 4.00172638e+00 3.19852479e+00 2.93148129e+00 2.99190563e+00 3.63392434e+00
1.22800000e+01 4.00170355e+00 3.19366780e+00 2.93581680e+00 2.99210196e+00 3.56882847e+00
1.22900000e+01 4.00168103e+00 3.18875772e+00 2.94003247e+00 2.99230701e+00 3.49362715e+00
1.23000000e+01 4.00165880e+00 3.18389182e+00 2.94407328e+00 2.99251537e+00 3.41586342e+00
1.23100000e+01 4.00163687e+00 3.17916559e+00 2.94789049e+00 2.99272132e+00 3.33299991e+00
1.23200000e+01 4.00161522e+00 3.17461969e+00 2.95147728e+00 2.99292574e+00 3.27271178e+00
1.23300000e+01 4.00159386e+00 3.17039214e+00 2.95477889e+00 2.99312330e+00 3.23602120e+00
1.23400000e+01 4.00157278e+00 3.16637975e+00 2.95784509e+00 2.99331561e+00 3.22148200e+00
1.23500000e+01 4.00155199e+00 3.16259889e+00 2.96068407e+00 2.99350247e+00 3.22845764e+00
1.23600000e+01 4.00153146e+00 3.15907059e+00 2.96330145e+00 2.99368334e+00 3.25193249e+00
1.23700000e+01 4.00151121e+00 3.15584775e+00 2.96569525e+00 2.99385675e+00 3.29251178e+00
1.23800000e+01 4.00149122e+00 3.15292394e+00 2.96787924e+00 2.99402205e+00 3.34697719e+00
1.23900000e+01 4.00147150e+00 3.15024686e+00 2.96987824e+00 2.99418000e+00 3.40809731e+00
1.24000000e+01 4.00145204e+00 3.14753438e+00 2.97176059e+00 2.99433468e+00 3.46460885e+00
1.24100000e+01 4.00143283e+00 3.14427468e+00 2.97363453e+00 2.99449129e+00 3.51897065e+00
1.24200000e+01 4.00141388e+00 3.14082673e+00 2.97543822e+00 2.99464694e+00 3.55235230e+00
1.24300000e+01 4.00139518e+00 3.13765077e+00 2.97708652e+00 2.99479492e+00 3.56083241e+00
1.24400000e+01 4.00137673e+00 3.13465901e+00 2.97860395e+00 2.99493621e+00 3.54830107e+00
1.24500000e+01 4.00135852e+00 3.13202232e+00 2.97996839e+00 2.99506956e+00 3.51199886e+00
1.24600000e+01 4.00134055e+00 3.12971738e+00 2.98119158e+00 2.99519501e+00 3.46136731e+00
1.24700000e+01 4.00132282e+00 3.12778182e+00 2.98227755e+00 2.99531324e+00 3.40862321e+00
1.24800000e+01 4.00130532e+00 3.12667459e+00 2.98316983e+00 2.99542025e+00 3.35998401e+00
1.24900000e+01 4.00128805e+00 3.12605043e+00 2.98392044e+00 2.99551888e+00 3.31878151e+00
1.25000000e+01 4.00127102e+00 3.12534293e+00 2.98460385e+00 2.99561414e+00 3.29087218e+00
1.25100000e+01 4.00125420e+00 3.12440912e+00 2.98524518e+00 2.99570737e+00 3.27867486e+00
1.25200000e+01 4.00123761e+00 3.12359240e+00 2.98581097e+00 2.99579574e+00 3.27877082e+00
1.25300000e+01 4.00122124e+00 3.12206852e+00 2.98640135e+00 2.99588553e+00 3.28877387e+00
1.25400000e+01 4.00120508e+00 3.12068449e+00 2.98691987e+00 2.99597038e+00 3.30948066e+00
1.25500000e+01 4.00118914e+00 3.11970352e+00 2.98734057e+00 2.99604774e+00 3.33833614e+00
1.25600000e+01 4.00117341e+00 3.11923909e+00 2.98765710e+00 2.99611769e+00 3.36957620e+00
1.25700000e+01 4.00115789e+00 3.11944756e+00 2.98785849e+00 2.99617891e+00 3.40014652e+00
1.25800000e+01 4.00114257e+00 3.12046790e+00 2.98793711e+00 2.99623102e+00 3.42358985e+00
1.25900000e+01 4.00112745e+00 3.12228880e+00 2.98789962e+00 2.99627419e+00 3.43748497e+00
1.26000000e+01 4.00111254e+00 3.12411990e+00 2.98781488e+00 2.99631257e+00 3.44383966e+00
1.26100000e+01 4.00109782e+00 3.12611989e+00 2.98767670e+00 2.99634651e+00 3.43695434e+00
1.26200000e+01 4.00108329e+00 3.12850960e+00 2.98747269e+00 2.99637457e+00 3.42063303e+00
1.26300000e+01 4.00106896e+00 3.13137305e+00 2.98720130e+00 2.99639680e+00 3.39808468e+00
1.26400000e+01 4.00105482e+00 3.13505681e+00 2.98684155e+00 2.99641136e+00 3.37053793e+00
1.26500000e+01 4.00104086e+00 3.13909689e+00 2.98642882e+00 2.99642106e+00 3.34497067e+00
1.26600000e+01 4.00102709e+00 3.14339079e+00 2.98597354e+00 2.99642614e+00 3.32118042e+00
1.26700000e+01 4.00101350e+00 3.14767540e+00 2.98549606e+00 2.99642800e+00 3.30024913e+00
1.26800000e+01 4.00100009e+00 3.15236798e+00 2.98497415e+00 2.99642546e+00 3.28653588e+00
1.26900000e+01 4.00098686e+00 3.15739618e+00 2.98441579e+00 2.99641902e+00 3.27935472e+00
1.27000000e+01 4.00097380e+00 3.16246036e+00 2.98384226e+00 2.99641009e+00 3.27494822e+00
1.27100000e+01 4.00096091e+00 3.16756821e+00 2.98325651e+00 2.99639848e+00 3.27280972e+00
1.27200000e+01 4.00094820e+00 3.17230087e+00 2.98268647e+00 2.99638638e+00 3.27080482e+00
1.27300000e+01 4.00093565e+00 3.17678576e+00 2.98212744e+00 2.99637333e+00 3.26938710e+00
1.27400000e+01 4.00092327e+00 3.18130384e+00 2.98156531e+00 2.99635865e+00 3.26793224e+00
1.27500000e+01 4.00091105e+00 3.18615352e+00 2.98098446e+00 2.99634139e+00 3.26662925e+00
1.27600000e+01 4.00089900e+00 3.19135719e+00 2.98038652e+00 2.99632183e+00 3.26328709e+00
1.27700000e+01 4.00088710e+00 3.19662819e+00 2.97979084e+00 2.99630164e+00 3.25573563e+00
1.27800000e+01 4.00087536e+00 3.20235962e+00 2.97917774e+00 2.99627941e+00 3.24352297e+00
1.27900000e+01 4.00086378e+00 3.20826430e+00 2.97856516e+00 2.99625628e+00 3.22956114e+00
1.28000000e+01 4.00085234e+00 3.21429697e+00 2.97795814e+00 2.99623276e+00 3.21547183e+00
1.28100000e+01 4.00084107e+00 3.22057225e+00 2.97735308e+00 2.99620881e+00 3.20338995e+00
1.28200000e+01 4.00082993e+00 3.22698645e+00 2.97675756e+00 2.99618509e+00 3.19404467e+00
1.28300000e+01 4.00081895e+00 3.23336031e+00 2.97618317e+00 2.99616246e+00 3.18717467e+00
1.28400000e+01 4.00080811e+00 3.23883685e+00 2.97567771e+00 2.99614421e+00 3.18035065e+00
1.28500000e+01 4.00079742e+00 3.24363510e+00 2.97523028e+00 2.99612937e+00 3.17143822e+00
1.28600000e+01 4.00078687e+00 3.24781630e+00 2.97483874e+00 2.99611808e+00 3.16070483e+00
1.28700000e+01 4.00077645e+00 3.25154159e+00 2.97449464e+00 2.99610983e+00 3.14890613e+00
1.28800000e+01 4.00076618e+00 3.25480959e+00 2.97419926e+00 2.99610483e+00 3.13567512e+00
1.28900000e+01 4.00075603e+00 3.25725160e+00 2.97397760e+00 2.99610460e+00 3.12177293e+00
1.29000000e+01 4.00074603e+00 3.25900873e+00 2.97382147e+00 2.99610859e+00 3.10845457e+00
1.29100000e+01 4.00073616e+00 3.26017043e+00 2.97372591e+00 2.99611662e+00 3.09658798e+00
1.29200000e+01 4.00072641e+00 3.26066200e+00 2.97369735e+00 2.99612898e+00 3.08730930e+00
1.29300000e+01 4.00071680e+00 3.26036568e+00 2.97374603e+00 2.99614646e+00 3.08075603e+00
1.29400000e+01 4.00070731e+00 3.25957110e+00 2.97384853e+00 2.99616768e+00 3.07640908e+00
1.29500000e+01 4.00069795e+00 3.25836117e+00 2.97399795e+00 2.99619217e+00 3.07413007e+00
1.29600000e+01 4.00068871e+00 3.25659327e+00 2.97420731e+00 2.99622077e+00 3.07319056e+00
1.29700000e+01 4.00067960e+00 3.25444963e+00 2.97446002e+00 2.99625258e+00 3.07245483e+00
1.29800000e+01 4.00067060e+00 3.25176302e+00 2.97477225e+00 2.99628866e+00 3.07123631e+00
1.29900000e+01 4.00066172e+00 3.24866549e+00 2.97513066e+00 2.99632822e+00 3.06925573e+00
1.30000000e+01 4.00065297e+00 3.24516612e+00 2.97553413e+00 2.99637113e+00 3.06639612e+00
1.30100000e+01 4.00064432e+00 3.24134167e+00 2.97597422e+00 2.99641677e+00 3.06264821e+00
1.30200000e+01 4.00063579e+00 3.23715966e+00 2.97645442e+00 2.99646532e+00 3.05794268e+00
1.30300000e+01 4.00062738e+00 3.23260337e+00 2.97697654e+00 2.99651671e+00 3.05260344e+00
1.30400000e+01 4.00061907e+00 3.22778066e+00 2.97752768e+00 2.99657018e+00 3.04731400e+00
1.30500000e+01 4.00061088e+00 3.22285155e+00 2.97808819e+00 2.99662456e+00 3.04252675e+00
1.30600000e+01 4.00060279e+00 3.21789278e+00 2.97864844e+00 2.99667939e+00 3.03828526e+00
1.30700000e+01 4.00059481e+00 3.21285440e+00 2.97921421e+00 2.99673499e+00 3.03479182e+00
1.30800000e+01 4.00058694e+00 3.20784602e+00 2.97977236e+00 2.99679070e+00 3.03163100e+00
1.30900000e+01 4.00057917e+00 3.20295556e+00 2.98031223e+00 2.99684583e+00 3.02876793e+00
1.31000000e+01 4.00057150e+00 3.19807473e+00 2.98084693e+00 2.99690111e+00 3.02624721e+00
1.31100000e+01 4.00056394e+00 3.19321002e+00 2.98137585e+00 2.99695650e+00 3.02413224e+00
1.31200000e+01 4.00055647e+00 3.18844063e+00 2.98188988e+00 2.99701147e+00 3.02225675e+00
1.31300000e+01 4.00054911e+00 3.18368784e+00 2.98239861e+00 2.99706663e+00 3.02057338e+00
1.31400000e+01 4.00054184e+00 3.17898068e+00 2.98289884e+00 2.99712176e+00 3.01909998e+00
1.31500000e+01 4.00053467e+00 3.17431451e+00 2.98339135e+00 2.99717684e+00 3.01778686e+00
1.31600000e+01 4.00052759e+00 3.16966961e+00 2.98387869e+00 2.99723206e+00 3.01664089e+00
1.31700000e+01 4.00052060e+00 3.16502753e+00 2.98436320e+00 2.99728767e+00 3.01566409e+00
1.31800000e+01 4.00051371e+00 3.16038434e+00 2.98484545e+00 2.99734364e+00 3.01481681e+00
1.31900000e+01 4.00050691e+00 3.15578284e+00 2.98532073e+00 2.99739966e+00 3.01406011e+00
1.32000000e+01 4.00050020e+00 3.15123577e+00 2.98578792e+00 2.99745565e+00 3.01329408e+00
1.32100000e+01 4.00049358e+00 3.14669861e+00 2.98625234e+00 2.99751196e+00 3.01242657e+00
1.32200000e+01 4.00048705e+00 3.14216533e+00 2.98671496e+00 2.99756866e+00 3.01142222e+00
1.32300000e+01 4.00048060e+00 3.13766036e+00 2.98717325e+00 2.99762560e+00 3.01025133e+00
1.32400000e+01 4.00047423e+00 3.13319711e+00 2.98762573e+00 2.99768264e+00 3.00898612e+00
1.32500000e+01 4.00046796e+00 3.12887115e+00 2.98806174e+00 2.99773912e+00 3.00766622e+00
1.32600000e+01 4.00046176e+00 3.12465390e+00 2.98848452e+00 2.99779523e+00 3.00640002e+00
1.32700000e+01 4.00045565e+00 3.12055688e+00 2.98889285e+00 2.99785080e+00 3.00527887e+00
1.32800000e+01 4.00044962e+00 3.11658686e+00 2.98928609e+00 2.99790568e+00 3.00432761e+00
1.32900000e+01 4.00044366e+00 3.11274054e+00 2.98966468e+00 2.99795986e+00 3.00356346e+00
1.33000000e+01 4.00043779e+00 3.10902588e+00 2.99002794e+00 2.99801328e+00 3.00299692e+00
1.33100000e+01 4.00043199e+00 3.10545555e+00 2.99037471e+00 2.99806582e+00 3.00263751e+00
1.33200000e+01 4.00042627e+00 3.10197188e+00 2.99071109e+00 2.99811783e+00 3.00242114e+00
1.33300000e+01 4.00042063e+00 3.09858640e+00 2.99103610e+00 2.99816925e+00 3.00228754e+00
1.33400000e+01 4.00041506e+00 3.09530000e+00 2.99134981e+00 2.99822005e+00 3.00217878e+00
1.33500000e+01 4.00040957e+00 3.09209388e+00 2.99165423e+00 2.99827027e+00 3.00205041e+00
1.33600000e+01 4.00040414e+00 3.08893808e+00 2.99195253e+00 2.99832004e+00 3.00188741e+00
1.33700000e+01 4.00039879e+00 3.08587953e+00 2.99224012e+00 2.99836903e+00 3.00168941e+00
1.33800000e+01 4.00039351e+00 3.08295032e+00 2.99251399e+00 2.99841701e+00 3.00145222e+00
1.33900000e+01 4.00038830e+00 3.08012078e+00 2.99277723e+00 2.99846410e+00 3.00122221e+00
1.34000000e+01 4.00038316e+00 3.07735496e+00 2.99303354e+00 2.99851046e+00 3.00103820e+00
1.34100000e+01 4.00037809e+00 3.07466204e+00 2.99328225e+00 2.99855606e+00 3.00091093e+00
1.34200000e+01 4.00037308e+00 3.07202977e+00 2.99352474e+00 2.99860095e+00 3.00082966e+00
1.34300000e+01 4.00036814e+00 3.06944679e+00 2.99376218e+00 2.99864515e+00 3.00077504e+00
1.34400000e+01 4.00036327e+00 3.06691863e+00 2.99399418e+00 2.99868860e+00 3.00071296e+00
1.34500000e+01 4.00035846e+00 3.06442180e+00 2.99422314e+00 2.99873145e+00 3.00063359e+00
1.34600000e+01 4.00035371e+00 3.06195373e+00 2.99444939e+00 2.99877371e+00 3.00051878e+00
1.34700000e+01 4.00034903e+00 3.05951584e+00 2.99467289e+00 2.99881535e+00 3.00037639e+00
1.34800000e+01 4.00034441e+00 3.05709718e+00 2.99489476e+00 2.99885640e+00 3.00020737e+00
1.34900000e+01 4.00033985e+00 3.05467671e+00 2.99511706e+00 2.99889699e+00 3.00002494e+00
1.35000000e+01 4.00033535e+00 3.05224986e+00 2.99534026e+00 2.99893713e+00 2.99985202e+00
1.35100000e+01 4.00033091e+00 3.04983331e+00 2.99556280e+00 2.99897669e+00 2.99971557e+00
1.35200000e+01 4.00032653e+00 3.04741781e+00 2.99578556e+00 2.99901573e+00 2.99962557e+00
1.35300000e+01 4.00032221e+00 3.04503612e+00 2.99600538e+00 2.99905404e+00 2.99958021e+00
1.35400000e+01 4.00031794e+00 3.04270482e+00 2.99622065e+00 2.99909154e+00 2.99956586e+00
1.35500000e+01 4.00031373e+00 3.04047345e+00 2.99642663e+00 2.99912788e+00 2.99956181e+00
1.35600000e+01 4.00030958e+00 3.03832762e+00 2.99662456e+00 2.99916312e+00 2.99956548e+00
1.35700000e+01 4.00030548e+00 3.03628209e+00 2.99681302e+00 2.99919716e+00 2.99956626e+00
1.35800000e+01 4.00030143e+00 3.03436587e+00 2.99698930e+00 2.99922984e+00 2.99956101e+00
1.35900000e+01 4.00029744e+00 3.03255721e+00 2.99715540e+00 2.99926128e+00 2.99954908e+00
1.36000000e+01 4.00029350e+00 3.03086465e+00 2.99731051e+00 2.99929143e+00 2.99953240e+00
1.36100000e+01 4.00028962e+00 3.02928379e+00 2.99745503e+00 2.99932032e+00 2.99951621e+00
1.36200000e+01 4.00028578e+00 3.02780303e+00 2.99758998e+00 2.99934798e+00 2.99950603e+00
1.36300000e+01 4.00028200e+00 3.02640545e+00 2.99771686e+00 2.99937452e+00 2.99950512e+00
1.36400000e+01 4.00027826e+00 3.02509306e+00 2.99783551e+00 2.99939992e+00 2.99951407e+00
1.36500000e+01 4.00027458e+00 3.02386922e+00 2.99794566e+00 2.99942420e+00 2.99952971e+00
1.36600000e+01 4.00027094e+00 3.02275173e+00 2.99804584e+00 2.99944726e+00 2.99954770e+00
1.36700000e+01 4.00026735e+00 3.02172155e+00 2.99813772e+00 2.99946921e+00 2.99956551e+00
1.36800000e+01 4.00026381e+00 3.02075856e+00 2.99822313e+00 2.99949016e+00 2.99958457e+00
1.36900000e+01 4.00026032e+00 3.01986385e+00 2.99830206e+00 2.99951012e+00 2.99960263e+00
1.37000000e+01 4.00025687e+00 3.01903893e+00 2.99837447e+00 2.99952908e+00 2.99961967e+00
1.37100000e+01 4.00025347e+00 3.01828579e+00 2.99844029e+00 2.99954705e+00 2.99963659e+00
1.37200000e+01 4.00025012e+00 3.01760158e+00 2.99849985e+00 2.99956409e+00 2.99965586e+00
1.37300000e+01 4.00024680e+00 3.01696904e+00 2.99855469e+00 2.99958029e+00 2.99967646e+00
1.37400000e+01 4.00024354e+00 3.01637369e+00 2.99860612e+00 2.99959577e+00 2.99969661e+00
1.37500000e+01 4.00024031e+00 3.01581189e+00 2.99865450e+00 2.99961054e+00 2.99971397e+00
1.37600000e+01 4.00023713e+00 3.01526878e+00 2.99870111e+00 2.99962469e+00 2.99972742e+00
1.37700000e+01 4.00023399e+00 3.01474964e+00 2.99874556e+00 2.99963821e+00 2.99973749e+00
1.37800000e+01 4.00023089e+00 3.01423999e+00 2.99878908e+00 2.99965117e+00 2.99974602e+00
1.37900000e+01 4.00022783e+00 3.01374190e+00 2.99883157e+00 2.99966359e+00 2.99975224e+00
1.38000000e+01 4.00022482e+00 3.01325326e+00 2.99887323e+00 2.99967549e+00 2.99975666e+00
1.38100000e+01 4.00022184e+00 3.01278182e+00 2.99891345e+00 2.99968684e+00 2.99976047e+00
1.38200000e+01 4.00021890e+00 3.01233912e+00 2.99895127e+00 2.99969757e+00 2.99976506e+00
1.38300000e+01 4.00021600e+00 3.01192658e+00 2.99898657e+00 2.99970769e+00 2.99977120e+00
1.38400000e+01 4.00021314e+00 3.01154622e+00 2.99901918e+00 2.99971718e+00 2.99977847e+00
1.38500000e+01 4.00021032e+00 3.01118786e+00 2.99904994e+00 2.99972610e+00 2.99978454e+00
1.38600000e+01 4.00020754e+00 3.01086158e+00 2.99907805e+00 2.99973440e+00 2.99978992e+00
1.38700000e+01 4.00020479e+00 3.01055806e+00 2.99910424e+00 2.99974212e+00 2.99979333e+00
1.38800000e+01 4.00020208e+00 3.01028320e+00 2.99912805e+00 2.99974922e+00 2.99979564e+00
1.38900000e+01 4.00019940e+00 3.01002124e+00 2.99915077e+00 2.99975581e+00 2.99979667e+00
1.39000000e+01 4.00019676e+00 3.00977271e+00 2.99917235e+00 2.99976188e+00 2.99979721e+00
1.39100000e+01 4.00019415e+00 3.00953774e+00 2.99919276e+00 2.99976744e+00 2.99979787e+00
1.39200000e+01 4.00019158e+00 3.00931284e+00 2.99921225e+00 2.99977249e+00 2.99979988e+00
1.39300000e+01 4.00018905e+00 3.00910429e+00 2.99923030e+00 2.99977702e+00 2.99980288e+00
1.39400000e+01 4.00018654e+00 3.00891331e+00 2.99924679e+00 2.99978102e+00 2.99980615e+00
1.39500000e+01 4.00018407e+00 3.00873469e+00 2.99926215e+00 2.99978453e+00 2.99980993e+00
1.39600000e+01 4.00018163e+00 3.00857770e+00 2.99927560e+00 2.99978749e+00 2.99981348e+00
1.39700000e+01 4.00017923e+00 3.00845329e+00 2.99928626e+00 2.99978985e+00 2.99981652e+00
1.39800000e+01 4.00017686e+00 3.00835839e+00 2.99929438e+00 2.99979162e+00 2.99981888e+00
1.39900000e+01 4.00017451e+00 3.00830024e+00 2.99929937e+00 2.99979278e+00 2.99982038e+00
1.40000000e+01 4.00017220e+00 3.00827073e+00 2.99930190e+00 2.99979336e+00 2.99982090e+00


==> fig2/data_probe_pulses.dat <==
t E_0p30 env_0p30 nenv_0p30 E_0p50 env_0p50 nenv_0p50 E_1p00 env_1p00 nenv_1p00 E_2p00 env_2p00 nenv_2p00
-3.00000000e+00 8.07233272e-136 5.49296657e-121 -5.49296657e-121 4.61040640e-44 5.08016458e-44 -5.08016458e-44 -1.09006447e-11 1.50988990e-11 -1.50988990e-11 -5.40603595e-04 1.97272601e-03 -1.97272601e-03
-2.99000000e+00 4.35794701e-121 3.47708814e-120 -3.47708814e-120 3.63661915e-44 9.87154047e-44 -9.87154047e-44 -7.01071522e-12 1.78267456e-11 -1.78267456e-11 -2.65735541e-04 2.05635678e-03 -2.05635678e-03
-2.98000000e+00 5.44009830e-120 2.18750282e-119 -2.18750282e-119 -7.09648856e-44 1.91394204e-43 -1.91394204e-43 -7.39888655e-14 2.10357515e-11 -2.10357515e-11 3.75022922e-05 2.14323581e-03 -2.14323581e-03
-2.97000000e+00 5.03501196e-119 1.36774685e-118 -1.36774685e-118 -3.35501724e-43 3.70262166e-43 -3.70262166e-43 9.55543514e-12 2.48086522e-11 -2.48086522e-11 3.63929222e-04 2.23347575e-03 -2.23347575e-03
-2.96000000e+00 4.09460521e-118 8.49937516e-118 -8.49937516e-118 -6.79663405e-43 7.14704634e-43 -7.14704634e-43 2.08241386e-11 2.92420277e-11 -2.92420277e-11 7.07564919e-04 2.32719257e-03 -2.32719257e-03
-2.95000000e+00 3.08539762e-117 5.24919195e-117 -5.24919195e-117 -6.69704103e-43 1.37651377e-42 -1.37651377e-42 3.19540878e-11 3.44485523e-11 -3.44485523e-11 1.06173003e-03 2.42450561e-03 -2.42450561e-03
-2.94000000e+00 2.20559326e-116 3.22197442e-116 -3.22197442e-116 6.21578409e-43 2.64527745e-42 -2.64527745e-42 4.05572657e-11 4.05595981e-11 -4.05595981e-11 1.41916475e-03 2.52553773e-03 -2.52553773e-03
-2.93000000e+00 1.51445372e-115 1.96551290e-115 -1.96551290e-115 4.21115882e-42 5.07222607e-42 -5.07222607e-42 4.39126085e-11 4.77282472e-11 -4.77282472e-11 1.77216297e-03 2.63041530e-03 -2.63041530e-03
-2.92000000e+00 1.00615535e-114 1.19166419e-114 -1.19166419e-114 9.59800148e-42 9.70426567e-42 -9.70426567e-42 3.94024333e-11 5.61327740e-11 -5.61327740e-11 2.11271935e-03 2.73926833e-03 -2.73926833e-03
-2.91000000e+00 6.49713110e-114 7.18052260e-114 -7.18052260e-114 1.17382781e-41 1.85252235e-41 -1.85252235e-41 2.50733479e-11 6.59806667e-11 -6.59806667e-11 2.43268616e-03 2.85223053e-03 -2.85223053e-03
-2.90000000e+00 4.08967431e-113 4.30013805e-113 -4.30013805e-113 -1.66568326e-42 3.52858791e-41 -3.52858791e-41 2.51613926e-13 7.75132722e-11 -7.75132722e-11 2.72393695e-03 2.96943941e-03 -2.96943941e-03
-2.89000000e+00 2.51403563e-112 2.55936909e-112 -2.55936909e-112 -4.70550521e-41 6.70617881e-41 -6.70617881e-41 -3.38890542e-11 9.10111533e-11 -9.10111533e-11 2.97853336e-03 3.09103629e-03 -3.09103629e-03
-2.88000000e+00 1.51094896e-111 1.51393636e-111 -1.51393636e-111 -1.26897634e-40 1.27170395e-40 -1.27170395e-40 -7.39313380e-11 1.06800268e-10 -1.06800268e-10 3.18889195e-03 3.21716648e-03 -3.21716648e-03
-2.87000000e+00 8.88277518e-111 8.90033796e-111 -8.90033796e-111 -1.90223022e-40 2.40621050e-40 -2.40621050e-40 -1.14119125e-10 1.25259086e-10 -1.25259086e-10 3.34794745e-03 3.34797927e-03 -3.34797927e-03
-2.86000000e+00 5.10820198e-110 5.20031383e-110 -5.20031383e-110 -8.58238173e-41 4.54274038e-40 -4.54274038e-40 -1.46675312e-10 1.46826794e-10 -1.46826794e-10 3.44930921e-03 3.48362805e-03 -3.48362805e-03
-2.85000000e+00 2.87199125e-109 3.01979031e-109 -3.01979031e-109 4.31578789e-40 8.55734263e-40 -8.55734263e-40 -1.62601746e-10 1.72012721e-10 -1.72012721e-10 3.48740763e-03 3.62427039e-03 -3.62427039e-03
-2.84000000e+00 1.57693494e-108 1.74280260e-108 -1.74280260e-108 1.52346036e-39 1.60840950e-39 -1.60840950e-39 -1.52962658e-10 2.01407200e-10 -2.01407200e-10 3.45762762e-03 3.77006813e-03 -3.77006813e-03
-2.83000000e+00 8.44024282e-108 9.99640372e-108 -9.99640372e-108 2.79412218e-39 3.01641465e-39 -3.01641465e-39 -1.10565586e-10 2.35694037e-10 -2.35694037e-10 3.35642646e-03 3.92118740e-03 -3.92118740e-03
-2.82000000e+00 4.39080006e-107 5.69853939e-107 -5.69853939e-107 2.57980484e-39 5.64445685e-39 -5.64445685e-39 -3.18570238e-11 2.75664839e-10 -2.75664839e-10 3.18143370e-03 4.07779880e-03 -4.07779880e-03
-2.81000000e+00 2.21009447e-106 3.22854987e-106 -3.22854987e-106 -2.42491994e-39 1.05387712e-38 -1.05387712e-38 8.12416246e-11 3.22235460e-10 -3.22235460e-10 2.93153102e-03 4.24007738e-03 -4.24007738e-03
-2.80000000e+00 1.06854867e-105 1.81792357e-105 -1.81792357e-105 -1.58094476e-38 1.96333542e-38 -1.96333542e-38 2.19901516e-10 3.76464874e-10 -3.76464874e-10 2.60691066e-03 4.40820279e-03 -4.40820279e-03
-2.79000000e+00 4.90109316e-105 1.01734422e-104 -1.01734422e-104 -3.64152312e-38 3.64951985e-38 -3.64951985e-38 3.67729976e-10 4.39576805e-10 -4.39576805e-10 2.20911112e-03 4.58235933e-03 -4.58235933e-03
-2.78000000e+00 2.08295163e-104 5.65827955e-104 -5.65827955e-104 -4.88670428e-38 6.76883086e-38 -6.76883086e-38 5.01236086e-10 5.12984509e-10 -5.12984509e-10 1.74102951e-03 4.76273604e-03 -4.76273604e-03
-2.77000000e+00 7.77827299e-104 3.12769975e-103 -3.12769975e-103 -1.39483400e-38 1.25264583e-37 -1.25264583e-37 5.91671171e-10 5.98319159e-10 -5.98319159e-10 1.20691022e-03 4.94952677e-03 -4.94952677e-03
-2.76000000e+00 2.15355583e-103 1.71826399e-102 -1.71826399e-102 1.26852481e-37 2.31302133e-37 -2.31302133e-37 6.08336416e-10 6.97462312e-10 -6.97462312e-10 6.12310193e-04 5.14293027e-03 -5.14293027e-03
-2.75000000e+00 -4.59684103e-116 9.38164297e-102 -9.38164297e-102 4.06969342e-37 4.26155092e-37 -4.26155092e-37 5.23230456e-10 8.12583045e-10 -8.12583045e-10 -3.59587249e-05 5.34315028e-03 -5.34315028e-03
-2.74000000e+00 -6.38055322e-102 5.09087098e-101 -5.09087098e-101 7.26085084e-37 7.83415989e-37 -7.83415989e-37 3.16652314e-10 9.46180390e-10 -9.46180390e-10 -7.29909190e-04 5.55039557e-03 -5.55039557e-03
-2.73000000e+00 -6.82790678e-101 2.74555064e-100 -2.74555064e-100 6.92280864e-37 1.43699045e-36 -1.43699045e-36 -1.68883351e-11 1.10113180e-09 -1.10113180e-09 -1.46047823e-03 5.76488007e-03 -5.76488007e-03
-2.72000000e+00 -5.41733618e-100 1.47160415e-99 -1.47160415e-99 -4.64571027e-37 2.62997754e-36 -2.62997754e-36 -4.63330501e-10 1.28074847e-09 -1.28074847e-09 -2.21764580e-03 5.98682290e-03 -5.98682290e-03
-2.71000000e+00 -3.77660672e-99 7.83928992e-99 -7.83928992e-99 -3.62353041e-36 4.80271593e-36 -4.80271593e-36 -9.85317040e-10 1.48883840e-09 -1.48883840e-09 -2.99056996e-03 6.21644850e-03 -6.21644850e-03
-2.70000000e+00 -2.43952522e-98 4.15036820e-98 -4.15036820e-98 -8.74343690e-36 8.75101571e-36 -8.75101571e-36 -1.52109846e-09 1.72977833e-09 -1.72977833e-09 -3.76773643e-03 6.45398665e-03 -6.45398665e-03
-2.69000000e+00 -1.49494097e-97 2.18383944e-97 -2.18383944e-97 -1.28580369e-35 1.59098737e-35 -1.59098737e-35 -1.98700752e-09 2.00859565e-09 -2.00859565e-09 -4.53711994e-03 6.69967259e-03 -6.69967259e-03
-2.68000000e+00 -8.79952174e-97 1.14203381e-96 -1.14203381e-96 -7.77179759e-36 2.88610219e-35 -2.88610219e-35 -2.28412016e-09 2.33106166e-09 -2.33106166e-09 -5.28635475e-03 6.95374708e-03 -6.95374708e-03
-2.67000000e+00 -5.01155556e-96 5.93555585e-96 -5.93555585e-96 1.99957678e-35 5.22388227e-35 -5.22388227e-35 -2.30923973e-09 2.70379761e-09 -2.70379761e-09 -6.00291158e-03 7.21645645e-03 -7.21645645e-03
-2.66000000e+00 -2.77417328e-95 3.06597075e-95 -3.06597075e-95 8.20828871e-35 9.43434515e-35 -9.43434515e-35 -1.96972068e-09 3.13439536e-09 -3.13439536e-09 -6.67427806e-03 7.48805273e-03 -7.48805273e-03
-2.65000000e+00 -1.49694251e-94 1.57397851e-94 -1.57397851e-94 1.68246763e-34 1.70007016e-34 -1.70007016e-34 -1.20094312e-09 3.63155434e-09 -3.63155434e-09 -7.28813990e-03 7.76879366e-03 -7.76879366e-03
-2.64000000e+00 -7.88846081e-94 8.03070670e-94 -8.03070670e-94 2.12832882e-34 3.05674094e-34 -3.05674094e-34 1.54552628e-11 4.20523716e-09 -4.20523716e-09 -7.83256005e-03 8.05894280e-03 -8.05894280e-03
-2.63000000e+00 -4.06420011e-93 4.07223573e-93 -4.07223573e-93 6.37832680e-35 5.48386968e-34 -5.48386968e-34 1.63508717e-09 4.86684614e-09 -4.86684614e-09 -8.29615301e-03 8.35876959e-03 -8.35876959e-03
-2.62000000e+00 -2.04822851e-92 2.05227821e-92 -2.05227821e-92 -4.99708884e-34 9.81640170e-34 -9.81640170e-34 3.53895188e-09 5.62942342e-09 -5.62942342e-09 -8.66825186e-03 8.66854941e-03 -8.66854941e-03
-2.61000000e+00 -1.00972298e-91 1.02793046e-91 -1.02793046e-91 -1.62229731e-33 1.75329188e-33 -1.75329188e-33 5.52916255e-09 6.50787782e-09 -6.50787782e-09 -8.93906558e-03 8.98856364e-03 -8.98856364e-03
-2.60000000e+00 -4.86655615e-91 5.11699996e-91 -5.11699996e-91 -3.02296532e-33 3.12458848e-33 -3.12458848e-33 7.33490148e-09 7.51924165e-09 -7.51924165e-09 -9.09982441e-03 9.31909975e-03 -9.31909975e-03
-2.59000000e+00 -2.29064003e-90 2.53157775e-90 -2.53157775e-90 -3.46445523e-33 5.55607546e-33 -5.55607546e-33 8.63046805e-09 8.68296138e-09 -8.68296138e-09 -9.14291139e-03 9.66045134e-03 -9.66045134e-03
-2.58000000e+00 -1.05099938e-89 1.24477628e-89 -1.24477628e-89 -3.39394257e-34 9.85780329e-33 -9.85780329e-33 9.06607007e-09 1.00212264e-08 -1.00212264e-08 -9.06197838e-03 1.00129182e-02 -1.00129182e-02
-2.57000000e+00 -4.68700724e-89 6.08296779e-89 -6.08296779e-89 9.87447414e-33 1.74513434e-32 -1.74513434e-32 8.31041992e-09 1.15593404e-08 -1.15593404e-08 -8.85204511e-03 1.03768064e-02 -1.03768064e-02
-2.56000000e+00 -2.02240088e-88 2.95436335e-88 -2.95436335e-88 2.90975587e-32 3.08257949e-32 -3.08257949e-32 6.10236070e-09 1.33261411e-08 -1.33261411e-08 -8.50958010e-03 1.07524282e-02 -1.07524282e-02
-2.55000000e+00 -8.38214483e-88 1.42605565e-87 -1.42605565e-87 5.20060248e-32 5.43295877e-32 -5.43295877e-32 2.30685473e-09 1.53544738e-08 -1.53544738e-08 -8.03256274e-03 1.11401024e-02 -1.11401024e-02
-2.54000000e+00 -3.29578032e-87 6.84121471e-87 -6.84121471e-87 5.78419097e-32 9.55422000e-32 -9.55422000e-32 -3.03104834e-09 1.76817255e-08 -1.76817255e-08 -7.42052593e-03 1.15401542e-02 -1.15401542e-02
-2.53000000e+00 -1.20073986e-86 3.26177609e-86 -3.26177609e-86 4.39728703e-33 1.67645064e-31 -1.67645064e-31 -9.64192194e-09 2.03504271e-08 -2.03504271e-08 -6.67457908e-03 1.19529150e-02 -1.19529150e-02
-2.52000000e+00 -3.84376981e-86 1.54560760e-85 -1.54560760e-85 -1.64479499e-31 2.93510070e-31 -2.93510070e-31 -1.70055895e-08 2.34089313e-08 -2.34089313e-08 -5.79741142e-03 1.23787231e-02 -1.23787231e-02
-2.51000000e+00 -9.12293896e-86 7.27894646e-85 -7.27894646e-85 -4.80259846e-31 5.12733799e-31 -5.12733799e-31 -2.43505672e-08 2.69121765e-08 -2.69121765e-08 -4.79327615e-03 1.28179229e-02 -1.28179229e-02
-2.50000000e+00 4.17227412e-99 3.40692036e-84 -3.40692036e-84 -8.64278050e-31 8.93712005e-31 -8.93712005e-31 -3.06858144e-08 3.09225452e-08 -3.09225452e-08 -3.66795587e-03 1.32708658e-02 -1.32708658e-02
-2.49000000e+00 1.98630466e-84 1.58481881e-83 -1.58481881e-83 -1.00277192e-30 1.55431823e-30 -1.55431823e-30 -3.48687595e-08 3.55108298e-08 -3.55108298e-08 -2.42871015e-03 1.37379096e-02 -1.37379096e-02
-2.48000000e+00 1.82213082e-83 7.32691966e-83 -7.32691966e-83 -2.47702915e-31 2.69723628e-30 -2.69723628e-30 -3.57100025e-08 4.07573167e-08 -4.07573167e-08 -1.08420632e-03 1.42194188e-02 -1.42194188e-02
-2.47000000e+00 1.23931642e-82 3.36656822e-82 -3.36656822e-82 2.29752623e-30 4.67019215e-30 -4.67019215e-30 -3.21107056e-08 4.67530042e-08 -4.67530042e-08 3.55565249e-04 1.47157646e-02 -1.47157646e-02
-2.46000000e+00 7.40632258e-82 1.53736712e-81 -1.53736712e-81 7.25417994e-30 8.06839608e-30 -8.06839608e-30 -2.32238282e-08 5.36009686e-08 -5.36009686e-08 1.87939006e-03 1.52273247e-02 -1.52273247e-02
-2.45000000e+00 4.10119689e-81 6.97737290e-81 -6.97737290e-81 1.37578312e-29 1.39083744e-29 -1.39083744e-29 -8.62551225e-09 6.14178952e-08 -6.14178952e-08 3.47494096e-03 1.57544840e-02 -1.57544840e-02
-2.44000000e+00 2.15443699e-80 3.14724432e-80 -3.14724432e-80 1.75899507e-29 2.39222620e-29 -2.39222620e-29 1.15213447e-08 7.03357943e-08 -7.03357943e-08 5.12890051e-03 1.62976336e-02 -1.62976336e-02
-2.43000000e+00 1.08710944e-79 1.41089001e-79 -1.41089001e-79 9.42488527e-30 4.10548827e-29 -4.10548827e-29 3.63323857e-08 8.05039221e-08 -8.05039221e-08 6.82709258e-03 1.68571717e-02 -1.68571717e-02
-2.42000000e+00 5.30751454e-79 6.28608196e-79 -6.28608196e-79 -2.47574055e-29 7.03014192e-29 -7.03014192e-29 6.41183476e-08 9.20909299e-08 -9.20909299e-08 8.55462127e-03 1.74335032e-02 -1.74335032e-02
-2.41000000e+00 2.51858535e-78 2.78349917e-78 -2.78349917e-78 -9.75945023e-29 1.20115782e-28 -1.20115782e-28 9.23743460e-08 1.05287267e-07 -1.05287267e-07 1.02960154e-02 1.80270396e-02 -1.80270396e-02
-2.40000000e+00 1.16501806e-77 1.22497248e-77 -1.22497248e-77 -2.04634657e-28 2.04773030e-28 -2.04773030e-28 1.17859873e-07 1.20307866e-07 -1.20307866e-07 1.20353769e-02 1.86381995e-02 -1.86381995e-02
-2.39000000e+00 5.26288951e-77 5.35779071e-77 -5.35779071e-77 -2.97702261e-28 3.48322995e-28 -3.48322995e-28 1.36781322e-07 1.37395140e-07 -1.37395140e-07 1.37565305e-02 1.92674080e-02 -1.92674080e-02
-2.38000000e+00 2.32440343e-76 2.32899918e-76 -2.32899918e-76 -2.54609963e-28 5.91191578e-28 -5.91191578e-28 1.45080164e-07 1.56822327e-07 -1.56822327e-07 1.54431746e-02 1.99150969e-02 -1.99150969e-02
-2.37000000e+00 1.00419783e-75 1.00618330e-75 -1.00618330e-75 1.31263446e-28 1.00117740e-27 -1.00117740e-27 1.38819167e-07 1.78897221e-07 -1.78897221e-07 1.70790296e-02 2.05817050e-02 -2.05817050e-02
-2.36000000e+00 4.24372817e-75 4.32025171e-75 -4.32025171e-75 1.09662631e-27 1.69172800e-27 -1.69172800e-27 1.14647016e-07 2.03966324e-07 -2.03966324e-07 1.86479835e-02 2.12676776e-02 -2.12676776e-02
-2.35000000e+00 1.75336164e-74 1.84359353e-74 -1.84359353e-74 2.72925730e-27 2.85224443e-27 -2.85224443e-27 7.03093458e-08 2.32419478e-07 -2.32419478e-07 2.01342334e-02 2.19734667e-02 -2.19734667e-02
-2.34000000e+00 7.07474928e-74 7.81889673e-74 -7.81889673e-74 4.62035986e-27 4.79821440e-27 -4.79821440e-27 5.16285541e-09 2.64695006e-07 -2.64695006e-07 2.15224200e-02 2.26995311e-02 -2.26995311e-02
-2.33000000e+00 2.78266618e-73 3.29571734e-73 -3.29571734e-73 5.38758785e-27 8.05395618e-27 -8.05395618e-27 -7.93600332e-08 3.01285445e-07 -3.01285445e-07 2.27977553e-02 2.34463362e-02 -2.34463362e-02
-2.32000000e+00 1.06379690e-72 1.38063416e-72 -1.38063416e-72 2.29323539e-27 1.34888703e-26 -1.34888703e-26 -1.79394063e-07 3.42743897e-07 -3.42743897e-07 2.39461425e-02 2.42143537e-02 -2.42143537e-02
-2.31000000e+00 3.93490987e-72 5.74819444e-72 -5.74819444e-72 -8.53117442e-27 2.25412814e-26 -2.25412814e-26 -2.88450573e-07 3.89691098e-07 -3.89691098e-07 2.49542851e-02 2.50040622e-02 -2.50040622e-02
-2.30000000e+00 1.39806431e-71 2.37852907e-71 -2.37852907e-71 -3.04443995e-26 3.75853263e-26 -3.75853263e-26 -3.97447756e-07 4.42823252e-07 -4.42823252e-07 2.58097879e-02 2.58159466e-02 -2.58159466e-02
-2.29000000e+00 4.71231909e-71 9.78159449e-71 -9.78159449e-71 -6.23617831e-26 6.25309107e-26 -6.25309107e-26 -4.95005199e-07 5.02920714e-07 -5.02920714e-07 2.65012450e-02 2.66504981e-02 -2.66504981e-02
-2.28000000e+00 1.47173564e-70 3.99792851e-70 -3.99792851e-70 -9.22374473e-26 1.03802518e-25 -1.03802518e-25 -5.68029296e-07 5.70857626e-07 -5.70857626e-07 2.70183181e-02 2.75082145e-02 -2.75082145e-02
-2.27000000e+00 4.03871024e-70 1.62399456e-69 -1.62399456e-69 -8.94416907e-26 1.71932399e-25 -1.71932399e-25 -6.02593725e-07 6.47612565e-07 -6.47612565e-07 2.73518024e-02 2.83895995e-02 -2.83895995e-02
-2.26000000e+00 8.21721290e-70 6.55629211e-69 -6.55629211e-69 -8.26333392e-28 2.84147778e-25 -2.84147778e-25 -5.85092467e-07 7.34280342e-07 -7.34280342e-07 2.74936807e-02 2.92951634e-02 -2.92951634e-02
-2.25000000e+00 -2.89940951e-83 2.63060837e-68 -2.63060837e-68 2.40232613e-25 4.68562479e-25 -4.68562479e-25 -5.03613538e-07 8.32085038e-07 -8.32085038e-07 2.74371653e-02 3.02254224e-02 -3.02254224e-02
-2.24000000e+00 -1.31475406e-68 1.04900674e-67 -1.04900674e-67 6.78710511e-25 7.70952211e-25 -7.70952211e-25 -3.49451945e-07 9.42394407e-07 -9.42394407e-07 2.71767286e-02 3.11808985e-02 -3.11808985e-02
-2.23000000e+00 -1.03390982e-67 4.15742608e-67 -4.15742608e-67 1.26461004e-24 1.26568056e-24 -1.26568056e-24 -1.18652901e-07 1.06673578e-06 -1.06673578e-06 2.67081214e-02 3.21621198e-02 -3.21621198e-02
-2.22000000e+00 -6.02822920e-67 1.63755152e-66 -1.63755152e-66 1.74157226e-24 2.07327766e-24 -2.07327766e-24 1.86546219e-07 1.20681362e-06 -1.20681362e-06 2.60283798e-02 3.31696203e-02 -3.31696203e-02
-2.21000000e+00 -3.08826544e-66 6.41046577e-66 -6.41046577e-66 1.52830852e-24 3.38865635e-24 -3.38865635e-24 5.56521567e-07 1.36452884e-06 -1.36452884e-06 2.51358212e-02 3.42039395e-02 -3.42039395e-02
-2.20000000e+00 -1.46597668e-65 2.49406850e-65 -2.49406850e-65 -3.23410902e-25 5.52629792e-24 -5.52629792e-24 9.73467478e-07 1.54200012e-06 -1.54200012e-06 2.40300299e-02 3.52656223e-02 -3.52656223e-02
-2.19000000e+00 -6.60168328e-65 9.64386997e-65 -9.64386997e-65 -4.94346432e-24 8.99244443e-24 -8.99244443e-24 1.41114434e-06 1.74158741e-06 -1.74158741e-06 2.27118323e-02 3.63552193e-02 -3.63552193e-02
-2.18000000e+00 -2.85560807e-64 3.70611160e-64 -3.70611160e-64 -1.30288335e-23 1.46001708e-23 -1.46001708e-23 1.83529385e-06 1.96591764e-06 -1.96591764e-06 2.11832634e-02 3.74732862e-02 -3.74732862e-02
-2.17000000e+00 -1.19514603e-63 1.41549982e-63 -1.41549982e-63 -2.36235679e-23 2.36523781e-23 -2.36523781e-23 2.20481244e-06 2.21791316e-06 -2.21791316e-06 1.94475236e-02 3.86203837e-02 -3.86203837e-02
-2.16000000e+00 -4.86173069e-63 5.37310492e-63 -5.37310492e-63 -3.23112425e-23 3.82321211e-23 -3.82321211e-23 2.47372776e-06 2.50082288e-06 -2.50082288e-06 1.75089294e-02 3.97970777e-02 -3.97970777e-02
-2.15000000e+00 -1.92784151e-62 2.02705252e-62 -2.02705252e-62 -2.92997564e-23 6.16621522e-23 -6.16621522e-23 2.59396663e-06 2.81825642e-06 -2.81825642e-06 1.53728552e-02 4.10039388e-02 -4.10039388e-02
-2.14000000e+00 -7.46564556e-62 7.60026718e-62 -7.60026718e-62 1.34472667e-24 9.92306115e-23 -9.92306115e-23 2.51883886e-06 3.17422167e-06 -3.17422167e-06 1.30456700e-02 4.22415420e-02 -4.22415420e-02
-2.13000000e+00 -2.82656560e-61 2.83215421e-61 -2.83215421e-61 7.90731305e-23 1.59334331e-22 -1.59334331e-22 2.20709329e-06 3.57316586e-06 -3.57316586e-06 1.05346685e-02 4.35104669e-02 -4.35104669e-02
-2.12000000e+00 -1.04681824e-60 1.04888798e-60 -1.04888798e-60 2.17801214e-22 2.55275866e-22 -2.55275866e-22 1.62733573e-06 4.02002057e-06 -4.02002057e-06 7.84799719e-03 4.48112975e-02 -4.48112975e-02
-2.11000000e+00 -3.79231155e-60 3.86069508e-60 -3.86069508e-60 4.07594143e-22 4.08081455e-22 -4.08081455e-22 7.62537389e-07 4.52025099e-06 -4.52025099e-06 4.99457748e-03 4.61446214e-02 -4.61446214e-02
-2.10000000e+00 -1.34317437e-59 1.41229711e-59 -1.41229711e-59 5.86674801e-22 6.50909581e-22 -6.50909581e-22 -3.85687171e-07 5.07990981e-06 -5.07990981e-06 1.98402526e-03 4.75110305e-02 -4.75110305e-02
-2.09000000e+00 -4.64596994e-59 5.13464969e-59 -5.13464969e-59 6.09375206e-22 1.03593182e-21 -1.03593182e-21 -1.79338677e-06 5.70569600e-06 -5.70569600e-06 -1.17343133e-03 4.89111199e-02 -4.89111199e-02
-2.08000000e+00 -1.56650180e-58 1.85532392e-58 -1.85532392e-58 2.26164897e-22 1.64504729e-21 -1.64504729e-21 -3.41153205e-06 6.40501914e-06 -6.40501914e-06 -4.46703549e-03 5.03454884e-02 -5.03454884e-02
-2.07000000e+00 -5.13372918e-58 6.66273972e-58 -6.66273972e-58 -8.93976905e-22 2.60652745e-21 -2.60652745e-21 -5.16458103e-06 7.18606947e-06 -7.18606947e-06 -7.88558594e-03 5.18147376e-02 -5.18147376e-02
-2.06000000e+00 -1.62784656e-57 2.37799057e-57 -2.37799057e-57 -3.05510017e-21 4.12081316e-21 -4.12081316e-21 -6.95066965e-06 8.05789431e-06 -8.05789431e-06 -1.14175210e-02 5.33194722e-02 -5.33194722e-02
-2.05000000e+00 -4.95804281e-57 8.43512625e-57 -8.43512625e-57 -6.29252302e-21 6.50040251e-21 -6.50040251e-21 -8.64368089e-06 9.03048130e-06 -9.03048130e-06 -1.50510019e-02 5.48602995e-02 -5.48602995e-02
-2.04000000e+00 -1.43259113e-56 2.97370049e-56 -2.97370049e-56 -9.97223258e-21 1.02313815e-20 -1.02313815e-20 -1.00973565e-05 1.01148490e-05 -1.01148490e-05 -1.87739947e-02 5.64378292e-02 -5.64378292e-02
-2.03000000e+00 -3.83549855e-56 1.04190240e-55 -1.04190240e-55 -1.22717183e-20 1.60681180e-20 -1.60681180e-20 -1.11515034e-05 1.13231455e-05 -1.13231455e-05 -2.25743502e-02 5.80526731e-02 -5.80526731e-02
-2.02000000e+00 -9.02275481e-56 3.62811488e-55 -3.62811488e-55 -9.70887827e-21 2.51786505e-20 -2.51786505e-20 -1.16402171e-05 1.26687553e-05 -1.26687553e-05 -2.64398814e-02 5.97054446e-02 -5.97054446e-02
-2.01000000e+00 -1.57371268e-55 1.25562282e-54 -1.25562282e-54 2.92624827e-21 3.93673871e-20 -3.93673871e-20 -1.14019054e-05 1.41664157e-05 -1.41664157e-05 -3.03584385e-02 6.13967589e-02 -6.13967589e-02
-2.00000000e+00 4.23118863e-69 4.31878464e-54 -4.31878464e-54 3.16654362e-20 6.14154213e-20 -6.14154213e-20 -1.02907503e-05 1.58323432e-05 -1.58323432e-05 -3.43179795e-02 6.31272322e-02 -6.31272322e-02
-1.99000000e+00 1.85035185e-54 1.47634574e-53 -1.47634574e-53 8.07548138e-20 9.55993600e-20 -9.55993600e-20 -8.18910818e-06 1.76843695e-05 -1.76843695e-05 -3.83066388e-02 6.48974818e-02 -6.48974818e-02
-1.98000000e+00 1.24737462e-53 5.01578344e-53 -5.01578344e-53 1.47687915e-19 1.48480437e-19 -1.48480437e-19 -5.02022707e-06 1.97420908e-05 -1.97420908e-05 -4.23127902e-02 6.67081254e-02 -6.67081254e-02
-1.97000000e+00 6.23459782e-53 1.69361097e-52 -1.69361097e-52 2.15749281e-19 2.30101895e-19 -2.30101895e-19 -7.60554323e-07 2.20270270e-05 -2.20270270e-05 -4.63251069e-02 6.85597809e-02 -6.85597809e-02
-1.96000000e+00 2.73802717e-52 5.68345882e-52 -5.68345882e-52 2.45187281e-19 3.55801567e-19 -3.55801567e-19 4.54915622e-06 2.45627959e-05 -2.45627959e-05 -5.03326166e-02 7.04530664e-02 -7.04530664e-02
-1.95000000e+00 1.11417816e-51 1.89555310e-51 -1.89555310e-51 1.66285063e-19 5.48949282e-19 -5.48949282e-19 1.07947617e-05 2.73753002e-05 -2.73753002e-05 -5.43247524e-02 7.23885992e-02 -7.23885992e-02
-1.94000000e+00 4.30117099e-51 6.28323596e-51 -6.28323596e-51 -1.19434922e-19 8.45071180e-19 -8.45071180e-19 1.77824822e-05 3.04929301e-05 -3.04929301e-05 -5.82913988e-02 7.43669961e-02 -7.43669961e-02
-1.93000000e+00 1.59490592e-50 2.06992668e-50 -2.06992668e-50 -7.20462098e-19 1.29804893e-18 -1.29804893e-18 2.52362361e-05 3.39467812e-05 -3.39467812e-05 -6.22229338e-02 7.63888726e-02 -7.63888726e-02
-1.92000000e+00 5.72218488e-50 6.77720671e-50 -6.77720671e-50 -1.70761575e-18 1.98941570e-18 -1.98941570e-18 3.27992011e-05 3.77708902e-05 -3.77708902e-05 -6.61102653e-02 7.84548426e-02 -7.84548426e-02
-1.91000000e+00 1.99542890e-49 2.20531525e-49 -2.20531525e-49 -3.02764562e-18 3.04226277e-18 -3.04226277e-18 4.00400863e-05 4.20024880e-05 -4.20024880e-05 -6.99448637e-02 8.05655180e-02 -8.05655180e-02
-1.90000000e+00 6.78298930e-49 7.13205702e-49 -7.13205702e-49 -4.37678868e-18 4.64199436e-18 -4.64199436e-18 4.64644083e-05 4.66822723e-05 -4.66822723e-05 -7.37187903e-02 8.27215087e-02 -8.27215087e-02
-1.89000000e+00 2.25175750e-48 2.29236152e-48 -2.29236152e-48 -5.05180318e-18 7.06722955e-18 -7.06722955e-18 5.15308322e-05 5.18547010e-05 -5.18547010e-05 -7.74247203e-02 8.49234216e-02 -8.49234216e-02
-1.88000000e+00 7.30832352e-48 7.32277334e-48 -7.32277334e-48 -3.82765318e-18 1.07357031e-17 -1.07357031e-17 5.46723858e-05 5.75683071e-05 -5.75683071e-05 -8.10559623e-02 8.71718604e-02 -8.71718604e-02
-1.87000000e+00 2.32024809e-47 2.32483562e-47 -2.32483562e-47 1.04554770e-18 1.62722830e-17 -1.62722830e-17 5.53220858e-05 6.38760361e-05 -6.38760361e-05 -8.46064737e-02 8.94674253e-02 -8.94674253e-02
-1.86000000e+00 7.20562399e-47 7.33555687e-47 -7.33555687e-47 1.15860949e-17 2.46095227e-17 -2.46095227e-17 5.29422475e-05 7.08356091e-05 -7.08356091e-05 -8.80708718e-02 9.18107126e-02 -9.18107126e-02
-1.85000000e+00 2.18778394e-46 2.30037216e-46 -2.30037216e-46 2.93902472e-17 3.71359549e-17 -3.71359549e-17 4.70564920e-05 7.85099109e-05 -7.85099109e-05 -9.14444414e-02 9.42023140e-02 -9.42023140e-02
-1.84000000e+00 6.48713406e-46 7.16947404e-46 -7.16947404e-46 5.43423326e-17 5.59142759e-17 -5.59142759e-17 3.72832354e-05 8.69674050e-05 -8.69674050e-05 -9.47231389e-02 9.66428164e-02 -9.66428164e-02
-1.83000000e+00 1.87504554e-45 2.22075510e-45 -2.22075510e-45 8.26542974e-17 8.40015923e-17 -8.40015923e-17 2.33692549e-05 9.62825791e-05 -9.62825791e-05 -9.79035933e-02 9.91328013e-02 -9.91328013e-02
-1.82000000e+00 5.26766712e-45 6.83656923e-45 -6.83656923e-45 1.04391181e-16 1.25918353e-16 -1.25918353e-16 5.22178311e-06 1.06536419e-04 -1.06536419e-04 -1.00983104e-01 1.01672844e-01 -1.01672844e-01
-1.81000000e+00 1.43186898e-44 2.09170263e-44 -2.09170263e-44 1.01039676e-16 1.88333361e-16 -1.88333361e-16 -1.70624950e-05 1.17816916e-04 -1.17816916e-04 -1.03959635e-01 1.04263515e-01 -1.04263515e-01
-1.80000000e+00 3.73856152e-44 6.36042076e-44 -6.36042076e-44 4.42579009e-17 2.81062033e-16 -2.81062033e-16 -4.31731818e-05 1.30219607e-04 -1.30219607e-04 -1.06831809e-01 1.06905376e-01 -1.06905376e-01
-1.79000000e+00 9.26021273e-44 1.92218829e-43 -1.92218829e-43 -1.02354284e-16 4.18517683e-16 -4.18517683e-16 -7.25682216e-05 1.43848153e-04 -1.43848153e-04 -1.09598897e-01 1.09598982e-01 -1.09598982e-01
-1.78000000e+00 2.12532315e-43 5.77338059e-43 -5.77338059e-43 -3.75971679e-16 6.21816362e-16 -6.21816362e-16 -1.04463717e-04 1.58814946e-04 -1.58814946e-04 -1.12260803e-01 1.12344882e-01 -1.12344882e-01
-1.77000000e+00 4.28594655e-43 1.72341007e-42 -1.72341007e-42 -7.98961018e-16 9.21822243e-16 -9.21822243e-16 -1.37832748e-04 1.75241770e-04 -1.75241770e-04 -1.14818059e-01 1.15143614e-01 -1.15143614e-01
-1.76000000e+00 6.40822107e-43 5.11294641e-42 -5.11294641e-42 -1.35275309e-15 1.36354327e-15 -1.36354327e-15 -1.71414159e-04 1.93260486e-04 -1.93260486e-04 -1.17271798e-01 1.17995710e-01 -1.17995710e-01
-1.75000000e+00 -1.29237017e-56 1.50757190e-41 -1.50757190e-41 -1.94089866e-15 2.01246053e-15 -2.01246053e-15 -2.03731967e-04 2.13013770e-04 -2.13013770e-04 -1.19623748e-01 1.20901689e-01 -1.20901689e-01
-1.74000000e+00 -5.53700926e-42 4.41783005e-41 -4.41783005e-41 -2.34507432e-15 2.96362002e-15 -2.96362002e-15 -2.33125643e-04 2.34655893e-04 -2.34655893e-04 -1.21876207e-01 1.23862065e-01 -1.23862065e-01
-1.73000000e+00 -3.19979591e-41 1.28666105e-40 -1.28666105e-40 -2.18435021e-15 4.35466122e-15 -4.35466122e-15 -2.57791144e-04 2.58353547e-04 -2.58353547e-04 -1.24032030e-01 1.26877338e-01 -1.26877338e-01
-1.72000000e+00 -1.37100256e-40 3.72428991e-40 -3.72428991e-40 -8.97027346e-16 6.38444178e-15 -6.38444178e-15 -2.75832110e-04 2.84286717e-04 -2.84286717e-04 -1.26094605e-01 1.29947998e-01 -1.29947998e-01
-1.71000000e+00 -5.16145352e-40 1.07138851e-39 -1.07138851e-39 2.22518757e-15 9.33959820e-15 -9.33959820e-15 -2.85320265e-04 3.12649604e-04 -3.12649604e-04 -1.28067834e-01 1.33074524e-01 -1.33074524e-01
-1.70000000e+00 -1.80050094e-39 3.06319516e-39 -3.06319516e-39 7.91136898e-15 1.36323321e-14 -1.36323321e-14 -2.84363590e-04 3.43651604e-04 -3.43651604e-04 -1.29956117e-01 1.36257383e-01 -1.36257383e-01
-1.69000000e+00 -5.95840290e-39 8.70415323e-39 -8.70415323e-39 1.66502083e-14 1.98540371e-14 -1.98540371e-14 -2.71180523e-04 3.77518329e-04 -3.77518329e-04 -1.31764325e-01 1.39497030e-01 -1.39497030e-01
-1.68000000e+00 -1.89401177e-38 2.45811709e-38 -2.45811709e-38 2.82566488e-14 2.88512213e-14 -2.88512213e-14 -2.44178060e-04 4.14492700e-04 -4.14492700e-04 -1.33497786e-01 1.42793905e-01 -1.42793905e-01
-1.67000000e+00 -5.82524150e-38 6.89926429e-38 -6.89926429e-38 4.12553571e-14 4.18327369e-14 -4.18327369e-14 -2.02031403e-04 4.54836077e-04 -4.54836077e-04 -1.35162258e-01 1.46148437e-01 -1.46148437e-01
-1.66000000e+00 -1.74137679e-37 1.92454103e-37 -1.92454103e-37 5.21231908e-14 6.05208559e-14 -6.05208559e-14 -1.43762580e-04 4.98829467e-04 -4.98829467e-04 -1.36763916e-01 1.49561040e-01 -1.49561040e-01
-1.65000000e+00 -5.07436931e-37 5.33550764e-37 -5.33550764e-37 5.45196441e-14 8.73636050e-14 -8.73636050e-14 -6.88153810e-05 5.46774777e-04 -5.46774777e-04 -1.38309325e-01 1.53032111e-01 -1.53032111e-01
-1.64000000e+00 -1.44406587e-36 1.47010548e-36 -1.47010548e-36 3.87561024e-14 1.25832474e-13 -1.25832474e-13 2.28761043e-05 5.98996134e-04 -5.98996134e-04 -1.39805425e-01 1.56562034e-01 -1.56562034e-01
-1.63000000e+00 -4.01779335e-36 4.02573722e-36 -4.02573722e-36 -8.09672800e-15 1.80838806e-13 -1.80838806e-13 1.30827944e-04 6.55841272e-04 -6.55841272e-04 -1.41259510e-01 1.60151177e-01 -1.60151177e-01
-1.62000000e+00 -1.09347460e-35 1.09563659e-35 -1.09563659e-35 -1.00911814e-13 2.59314755e-13 -2.59314755e-13 2.53958297e-04 7.17682972e-04 -7.17682972e-04 -1.42679212e-01 1.63799892e-01 -1.63799892e-01
-1.61000000e+00 -2.91105437e-35 2.96354694e-35 -2.96354694e-35 -2.53355201e-13 3.71021887e-13 -3.71021887e-13 3.90553029e-04 7.84920583e-04 -7.84920583e-04 -1.44072476e-01 1.67508511e-01 -1.67508511e-01
-1.60000000e+00 -7.57683093e-35 7.96675150e-35 -7.96675150e-35 -4.72210316e-13 5.29673854e-13 -5.29673854e-13 5.38246895e-04 8.57981590e-04 -8.57981590e-04 -1.45447549e-01 1.71277353e-01 -1.71277353e-01
-1.59000000e+00 -1.92592994e-34 2.12850615e-34 -2.12850615e-34 -7.48690804e-13 7.54491316e-13 -7.54491316e-13 6.94021795e-04 9.37323265e-04 -9.37323265e-04 -1.46812960e-01 1.75106714e-01 -1.75106714e-01
-1.58000000e+00 -4.77203784e-34 5.65187730e-34 -5.65187730e-34 -1.04673522e-12 1.07235025e-12 -1.07235025e-12 8.54223133e-04 1.02343438e-03 -1.02343438e-03 -1.48177503e-01 1.78996875e-01 -1.78996875e-01
-1.57000000e+00 -1.14925083e-33 1.49153936e-33 -1.49153936e-33 -1.28915101e-12 1.52074283e-12 -1.52074283e-12 1.01459484e-03 1.11683696e-03 -1.11683696e-03 -1.49550220e-01 1.82948096e-01 -1.82948096e-01
-1.56000000e+00 -2.67796089e-33 3.91201842e-33 -3.91201842e-33 -1.34381386e-12 2.15184804e-12 -2.15184804e-12 1.17033308e-03 1.21808820e-03 -1.21808820e-03 -1.50940386e-01 1.86960617e-01 -1.86960617e-01
-1.55000000e+00 -5.99390597e-33 1.01974419e-32 -1.01974419e-32 -1.01393313e-12 3.03811441e-12 -3.03811441e-12 1.31615818e-03 1.32778227e-03 -1.32778227e-03 -1.52357491e-01 1.91034659e-01 -1.91034659e-01
-1.54000000e+00 -1.27271395e-32 2.64183548e-32 -2.64183548e-32 -3.85479101e-14 4.27989736e-12 -4.27989736e-12 1.44640367e-03 1.44655241e-03 -1.44655241e-03 -1.53811229e-01 1.95170419e-01 -1.95170419e-01
-1.53000000e+00 -2.50402844e-32 6.80212288e-32 -6.80212288e-32 1.88836673e-12 6.01588171e-12 -6.01588171e-12 1.55512112e-03 1.57507289e-03 -1.57507289e-03 -1.55311476e-01 1.99368074e-01 -1.99368074e-01
-1.52000000e+00 -4.32877967e-32 1.74063357e-31 -1.74063357e-31 5.07003693e-12 8.43726959e-12 -8.43726959e-12 1.63619853e-03 1.71406117e-03 -1.71406117e-03 -1.56868277e-01 2.03627781e-01 -2.03627781e-01
-1.51000000e+00 -5.54830927e-32 4.42684603e-31 -4.42684603e-31 9.71956623e-12 1.18070463e-11 -1.18070463e-11 1.68349013e-03 1.86428005e-03 -1.86428005e-03 -1.58491834e-01 2.07949671e-01 -2.07949671e-01
-1.50000000e+00 8.22181608e-46 1.11893705e-30 -1.11893705e-30 1.58241030e-11 1.64860766e-11 -1.64860766e-11 1.69095479e-03 2.02653992e-03 -2.02653992e-03 -1.60192481e-01 2.12333853e-01 -2.12333853e-01
-1.49000000e+00 3.52295679e-31 2.81087202e-30 -2.81087202e-30 2.29565096e-11 2.29683641e-11 -2.29683641e-11 1.65280000e-03 2.20170106e-03 -2.20170106e-03 -1.61980676e-01 2.16780412e-01 -2.16780412e-01
-1.48000000e+00 1.74525460e-30 7.01779481e-30 -7.01779481e-30 3.00402332e-11 3.19285737e-11 -3.19285737e-11 1.56362839e-03 2.39067596e-03 -2.39067596e-03 -1.63866978e-01 2.21289409e-01 -2.21289409e-01
-1.47000000e+00 6.41031281e-30 1.74134346e-29 -1.74134346e-29 3.50884261e-11 4.42859205e-11 -4.42859205e-11 1.41858334e-03 2.59443177e-03 -2.59443177e-03 -1.65862030e-01 2.25860879e-01 -2.25860879e-01
-1.46000000e+00 2.06879484e-29 4.29430007e-29 -4.29430007e-29 3.49598713e-11 6.12898471e-11 -6.12898471e-11 1.21349062e-03 2.81399272e-03 -2.81399272e-03 -1.67976542e-01 2.30494832e-01 -2.30494832e-01
-1.45000000e+00 6.18647413e-29 1.05250584e-28 -1.05250584e-28 2.52014680e-11 8.46346307e-11 -8.46346307e-11 9.44992638e-04 3.05044263e-03 -3.05044263e-03 -1.70221265e-01 2.35191253e-01 -2.35191253e-01
-1.44000000e+00 1.75502845e-28 2.56378039e-28 -2.56378039e-28 7.80017258e-14 1.16612303e-10 -1.16612303e-10 6.10672407e-04 3.30492744e-03 -3.30492744e-03 -1.72606974e-01 2.39950098e-01 -2.39950098e-01
-1.43000000e+00 4.78235061e-28 6.20670787e-28 -6.20670787e-28 -4.70791993e-11 1.60316177e-10 -1.60316177e-10 2.09164330e-04 3.57865780e-03 -3.57865780e-03 -1.75144441e-01 2.44771299e-01 -2.44771299e-01
-1.42000000e+00 1.26088976e-27 1.49336499e-27 -1.49336499e-27 -1.23048549e-10 2.19911037e-10 -2.19911037e-10 -2.59750687e-04 3.87291167e-03 -3.87291167e-03 -1.77844408e-01 2.49654758e-01 -2.49654758e-01
-1.41000000e+00 3.23117427e-27 3.57104074e-27 -3.57104074e-27 -2.33253769e-10 3.00990929e-10 -3.00990929e-10 -7.95067959e-04 4.18903691e-03 -4.18903691e-03 -1.80717561e-01 2.54600350e-01 -2.54600350e-01
-1.40000000e+00 8.07149807e-27 8.48687531e-27 -8.48687531e-27 -3.79509825e-10 4.11051743e-10 -4.11051743e-10 -1.39450133e-03 4.52845398e-03 -4.52845398e-03 -1.83774497e-01 2.59607921e-01 -2.59607921e-01
-1.39000000e+00 1.96908074e-26 2.00458749e-26 -2.00458749e-26 -5.56886321e-10 5.60113814e-10 -5.60113814e-10 -2.05444638e-03 4.89265853e-03 -4.89265853e-03 -1.87025693e-01 2.64677288e-01 -2.64677288e-01
-1.38000000e+00 4.69643765e-26 4.70572332e-26 -4.70572332e-26 -7.49704126e-10 7.61540102e-10 -7.61540102e-10 -2.76996535e-03 5.28322407e-03 -5.28322407e-03 -1.90481464e-01 2.69808239e-01 -2.69808239e-01
-1.37000000e+00 1.09570618e-25 1.09787258e-25 -1.09787258e-25 -9.26854482e-10 1.03310860e-09 -1.03310860e-09 -3.53479418e-03 5.70180459e-03 -5.70180459e-03 -1.94151928e-01 2.75000531e-01 -2.75000531e-01
-1.36000000e+00 2.50057667e-25 2.54566744e-25 -2.54566744e-25 -1.03687607e-09 1.39841437e-09 -1.39841437e-09 -4.34137154e-03 6.15013721e-03 -6.15013721e-03 -1.98046957e-01 2.80253891e-01 -2.80253891e-01
-1.35000000e+00 5.57932806e-25 5.86645270e-25 -5.86645270e-25 -1.00354479e-09 1.88869784e-09 -1.88869784e-09 -5.18088930e-03 6.63004470e-03 -6.63004470e-03 -2.02176132e-01 2.85568016e-01 -2.85568016e-01
-1.34000000e+00 1.21573588e-24 1.34361133e-24 -1.34361133e-24 -7.23112703e-10 2.54522274e-09 -2.54522274e-09 -6.04336334e-03 7.14343807e-03 -7.14343807e-03 -2.06548691e-01 2.90942570e-01 -2.90942570e-01
-1.33000000e+00 2.58230224e-24 3.05841150e-24 -3.05841150e-24 -6.47499644e-11 3.42236092e-09 -3.42236092e-09 -6.91772347e-03 7.69231903e-03 -7.69231903e-03 -2.11173469e-01 2.96377187e-01 -2.96377187e-01
-1.32000000e+00 5.33116918e-24 6.91898450e-24 -6.91898450e-24 1.12384738e-09 4.59158393e-09 -4.59158393e-09 -7.79192051e-03 8.27878239e-03 -8.27878239e-03 -2.16058839e-01 3.01871468e-01 -3.01871468e-01
-1.31000000e+00 1.06491836e-23 1.55565387e-23 -1.55565387e-23 3.00338745e-09 6.14661412e-09 -6.14661412e-09 -8.65304855e-03 8.90501843e-03 -8.90501843e-03 -2.21212643e-01 3.07424982e-01 -3.07424982e-01
-1.30000000e+00 2.04327328e-23 3.47622413e-23 -3.47622413e-23 5.71998334e-09 8.21005516e-09 -8.21005516e-09 -9.48748005e-03 9.57331511e-03 -9.57331511e-03 -2.26642124e-01 3.13037264e-01 -3.13037264e-01
-1.29000000e+00 3.71921922e-23 7.72016785e-23 -7.72016785e-23 9.36985749e-09 1.09419041e-08 -1.09419041e-08 -1.02810112e-02 1.02860602e-02 -1.02860602e-02 -2.32353843e-01 3.18707817e-01 -3.18707817e-01
-1.28000000e+00 6.27284675e-23 1.70400119e-22 -1.70400119e-22 1.39498756e-08 1.45504505e-08 -1.45504505e-08 -1.10190151e-02 1.10457433e-02 -1.10457433e-02 -2.38353599e-01 3.24436111e-01 -3.24436111e-01
-1.27000000e+00 9.29598356e-23 3.73798214e-22 -3.73798214e-22 1.92930483e-08 1.93061945e-08 -1.93061945e-08 -1.16865992e-02 1.18549576e-02 -1.18549576e-02 -2.44646338e-01 3.30221580e-01 -3.30221580e-01
-1.26000000e+00 1.02139793e-22 8.14945804e-22 -8.14945804e-22 2.49897902e-08 2.55595745e-08 -2.55595745e-08 -1.22687660e-02 1.27164018e-02 -1.27164018e-02 -2.51236060e-01 3.36063627e-01 -3.36063627e-01
-1.25000000e+00 -1.08124788e-36 1.76581179e-21 -1.76581179e-21 3.02981072e-08 3.37634849e-08 -3.37634849e-08 -1.27505719e-02 1.36328813e-02 -1.36328813e-02 -2.58125717e-01 3.41961618e-01 -3.41961618e-01
-1.24000000e+00 -4.76596137e-22 3.80263178e-21 -3.80263178e-21 3.40490395e-08 4.45018040e-08 -4.45018040e-08 -1.31172838e-02 1.46073098e-02 -1.46073098e-02 -2.65317102e-01 3.47914885e-01 -3.47914885e-01
-1.23000000e+00 -2.02398103e-21 8.13857394e-21 -8.13857394e-21 3.45575928e-08 5.85254378e-08 -5.85254378e-08 -1.33545293e-02 1.56427103e-02 -1.56427103e-02 -2.72810741e-01 3.53922726e-01 -3.53922726e-01
-1.22000000e+00 -6.37281506e-21 1.73115730e-20 -1.73115730e-20 2.95539224e-08 7.67977381e-08 -7.67977381e-08 -1.34484395e-02 1.67422161e-02 -1.67422161e-02 -2.80605768e-01 3.59984404e-01 -3.59984404e-01
-1.21000000e+00 -1.76308789e-20 3.65972899e-20 -3.65972899e-20 1.61544581e-08 1.00551578e-07 -1.00551578e-07 -1.33857811e-02 1.79090710e-02 -1.79090710e-02 -2.88699803e-01 3.66099145e-01 -3.66099145e-01
-1.20000000e+00 -4.51964355e-20 7.68927688e-20 -7.68927688e-20 -9.10240084e-09 1.31360883e-07 -1.31360883e-07 -1.31540772e-02 1.91466302e-02 -1.91466302e-02 -2.97088821e-01 3.72266141e-01 -3.72266141e-01
-1.19000000e+00 -1.09913133e-19 1.60563287e-19 -1.60563287e-19 -5.01269386e-08 1.71230028e-07 -1.71230028e-07 -1.27417141e-02 2.04583600e-02 -2.04583600e-02 -3.05767012e-01 3.78484549e-01 -3.78484549e-01
-1.18000000e+00 -2.56750493e-19 3.33220091e-19 -3.33220091e-19 -1.11022733e-07 2.22705274e-07 -2.22705274e-07 -1.21380335e-02 2.18478377e-02 -2.18478377e-02 -3.14726639e-01 3.84753488e-01 -3.84753488e-01
-1.17000000e+00 -5.80298488e-19 6.87290412e-19 -6.87290412e-19 -1.95671429e-07 2.89013268e-07 -2.89013268e-07 -1.13334089e-02 2.33187508e-02 -2.33187508e-02 -3.23957899e-01 3.91072043e-01 -3.91072043e-01
-1.16000000e+00 -1.27479146e-18 1.40887859e-18 -1.40887859e-18 -3.07125260e-07 3.74232726e-07 -3.74232726e-07 -1.03193061e-02 2.48748961e-02 -2.48748961e-02 -3.33448763e-01 3.97439263e-01 -3.97439263e-01
-1.15000000e+00 -2.72984103e-18 2.87032473e-18 -2.87032473e-18 -4.46779904e-07 4.83506648e-07 -4.83506648e-07 -9.08832584e-03 2.65201788e-02 -2.65201788e-02 -3.43184829e-01 4.03854161e-01 -4.03854161e-01
-1.14000000e+00 -5.70888349e-18 5.81182692e-18 -5.81182692e-18 -6.13309848e-07 6.23303894e-07 -6.23303894e-07 -7.63423039e-03 2.82586100e-02 -2.82586100e-02 -3.53149164e-01 4.10315713e-01 -4.10315713e-01
-1.13000000e+00 -1.16724135e-17 1.16954918e-17 -1.16954918e-17 -8.01363193e-07 8.01740707e-07 -8.01740707e-07 -5.95195319e-03 3.00943051e-02 -3.00943051e-02 -3.63322149e-01 4.16822861e-01 -4.16822861e-01
-1.12000000e+00 -2.33448269e-17 2.33909837e-17 -2.33909837e-17 -1.00003351e-06 1.02897479e-06 -1.02897479e-06 -4.03759202e-03 3.20314810e-02 -3.20314810e-02 -3.73681317e-01 4.23374508e-01 -4.23374508e-01
-1.11000000e+00 -4.56710679e-17 4.64946154e-17 -4.64946154e-17 -1.19115296e-06 1.31768692e-06 -1.31768692e-06 -1.88838659e-03 3.40744531e-02 -3.40744531e-02 -3.84201203e-01 4.29969523e-01 -4.29969523e-01
-1.10000000e+00 -8.73549131e-17 9.18503912e-17 -9.18503912e-17 -1.34748337e-06 1.68366794e-06 -1.68366794e-06 4.97318527e-04 3.62276319e-02 -3.62276319e-02 -3.94853188e-01 4.36606741e-01 -4.36606741e-01
-1.09000000e+00 -1.63173307e-16 1.80336460e-16 -1.80336460e-16 -1.43091981e-06 2.14653193e-06 -2.14653193e-06 3.12012488e-03 3.84955185e-02 -3.84955185e-02 -4.05605348e-01 4.43284957e-01 -4.43284957e-01
-1.08000000e+00 -2.97112826e-16 3.51892691e-16 -3.51892691e-16 -1.39086273e-06 2.73058039e-06 -2.73058039e-06 5.97964348e-03 4.08827007e-02 -4.08827007e-02 -4.16422313e-01 4.50002933e-01 -4.50002933e-01
-1.07000000e+00 -5.25825010e-16 6.82434747e-16 -6.82434747e-16 -1.16295877e-06 3.46584619e-06 -3.46584619e-06 9.07456936e-03 4.33938473e-02 -4.33938473e-02 -4.27265129e-01 4.56759395e-01 -4.56759395e-01
-1.06000000e+00 -9.00408389e-16 1.31533445e-15 -1.31533445e-15 -6.68454022e-07 4.38935097e-06 -4.38935097e-06 1.24027659e-02 4.60337031e-02 -4.60337031e-02 -4.38091138e-01 4.63553034e-01 -4.63553034e-01
-1.05000000e+00 -1.48099680e-15 2.51962225e-15 -2.51962225e-15 1.85555735e-07 5.54661516e-06 -5.54661516e-06 1.59613572e-02 4.88070821e-02 -4.88070821e-02 -4.48853859e-01 4.70382505e-01 -4.70382505e-01
-1.04000000e+00 -2.31091456e-15 4.79687998e-15 -4.79687998e-15 1.50465925e-06 6.99346595e-06 -6.99346595e-06 1.97468273e-02 5.17188610e-02 -5.17188610e-02 -4.59502898e-01 4.77246429e-01 -4.77246429e-01
-1.03000000e+00 -3.34119046e-15 9.07624997e-15 -9.07624997e-15 3.40410548e-06 8.79819533e-06 -8.79819533e-06 2.37551241e-02 5.47739720e-02 -5.47739720e-02 -4.69983860e-01 4.84143392e-01 -4.84143392e-01
-1.02000000e+00 -4.24459587e-15 1.70678266e-14 -1.70678266e-14 6.00386741e-06 1.10441282e-05 -1.10441282e-05 2.79817668e-02 5.79773946e-02 -5.79773946e-02 -4.80238298e-01 4.91071945e-01 -4.91071945e-01
-1.01000000e+00 -3.99797817e-15 3.18987874e-14 -3.18987874e-14 9.42144781e-06 1.38326689e-05 -1.38326689e-05 3.24219554e-02 6.13341471e-02 -6.13341471e-02 -4.90203673e-01 4.98030606e-01 -4.98030606e-01
-1.00000000e+00 2.90245267e-29 5.92508116e-14 -5.92508116e-14 1.37621078e-05 1.72869043e-05 -1.72869043e-05 3.70706797e-02 6.48492776e-02 -6.48492776e-02 -4.99813347e-01 5.05017858e-01 -5.05017858e-01
-9.90000000e-01 1.37089709e-14 1.09380174e-13 -1.09380174e-13 1.91062503e-05 2.15558512e-05 -2.15558512e-05 4.19228276e-02 6.85278537e-02 -6.85278537e-02 -5.08996610e-01 5.12032152e-01 -5.12032152e-01
-9.80000000e-01 4.99074317e-14 2.00681388e-13 -2.00681388e-13 2.54937649e-05 2.68194479e-05 -2.68194479e-05 4.69732902e-02 7.23749528e-02 -7.23749528e-02 -5.17678731e-01 5.19071905e-01 -5.19071905e-01
-9.70000000e-01 1.34708358e-13 3.65931469e-13 -3.65931469e-13 3.29052416e-05 3.32943999e-05 -3.32943999e-05 5.22170624e-02 7.63956505e-02 -7.63956505e-02 -5.25781053e-01 5.26135503e-01 -5.26135503e-01
-9.60000000e-01 3.19478499e-13 6.63157368e-13 -6.63157368e-13 4.12400851e-05 4.12410063e-05 -4.12410063e-05 5.76493383e-02 8.05950091e-02 -8.05950091e-02 -5.33221135e-01 5.33221297e-01 -5.33221297e-01
-9.50000000e-01 7.02063352e-13 1.19442152e-12 -1.19442152e-12 5.02917077e-05 5.09711017e-05 -5.09711017e-05 6.32655989e-02 8.49780655e-02 -8.49780655e-02 -5.39912926e-01 5.40327610e-01 -5.40327610e-01
-9.40000000e-01 1.46361265e-12 2.13807440e-12 -2.13807440e-12 5.97201416e-05 6.28572666e-05 -6.28572666e-05 6.90616920e-02 8.95498181e-02 -8.95498181e-02 -5.45766997e-01 5.47452732e-01 -5.47452732e-01
-9.30000000e-01 2.93084125e-12 3.80375195e-12 -3.80375195e-12 6.90225871e-05 7.73434723e-05 -7.73434723e-05 7.50339018e-02 9.43152134e-02 -9.43152134e-02 -5.50690824e-01 5.54594921e-01 -5.54594921e-01
-9.20000000e-01 5.67854268e-12 6.72551802e-12 -6.72551802e-12 7.75025958e-05 9.49573409e-05 -9.49573409e-05 8.11790088e-02 9.92791320e-02 -9.92791320e-02 -5.54589126e-01 5.61752408e-01 -5.61752408e-01
-9.10000000e-01 1.06937259e-11 1.18185302e-11 -1.18185302e-11 8.42387612e-05 1.16324214e-04 -1.16324214e-04 8.74943367e-02 1.04446374e-01 -1.04446374e-01 -5.57364266e-01 5.68923393e-01 -5.68923393e-01
-9.00000000e-01 1.96305155e-11 2.06407454e-11 -2.06407454e-11 8.80539573e-05 1.42183242e-04 -1.42183242e-04 9.39777869e-02 1.09821644e-01 -1.09821644e-01 -5.58916706e-01 5.76106048e-01 -5.76106048e-01
-8.90000000e-01 3.51924880e-11 3.58270841e-11 -3.58270841e-11 8.74863061e-05 1.73405714e-04 -1.73405714e-04 1.00627859e-01 1.15409534e-01 -1.15409534e-01 -5.59145540e-01 5.83298516e-01 -5.83298516e-01
-8.80000000e-01 6.16827743e-11 6.18047319e-11 -6.18047319e-11 8.07631675e-05 2.11015861e-04 -2.11015861e-04 1.07443657e-01 1.21214510e-01 -1.21214510e-01 -5.57949087e-01 5.90498913e-01 -5.90498913e-01
-8.70000000e-01 1.05754374e-10 1.05963469e-10 -1.05963469e-10 6.57795135e-05 2.56214379e-04 -2.56214379e-04 1.14424874e-01 1.27240893e-01 -1.27240893e-01 -5.55225560e-01 5.97705328e-01 -5.97705328e-01
-8.60000000e-01 1.77359025e-10 1.80557190e-10 -1.80557190e-10 4.00820713e-05 3.10404923e-04 -3.10404923e-04 1.21571771e-01 1.33492844e-01 -1.33492844e-01 -5.50873801e-01 6.04915825e-01 -6.04915825e-01
-8.50000000e-01 2.90806366e-10 3.05771908e-10 -3.05771908e-10 8.60582906e-07 3.75223826e-04 -3.75223826e-04 1.28885125e-01 1.39974343e-01 -1.39974343e-01 -5.44794097e-01 6.12128442e-01 -6.12128442e-01
-8.40000000e-01 4.65661287e-10 5.14641208e-10 -5.14641208e-10 -5.50525653e-05 4.52573290e-04 -4.52573290e-04 1.36366166e-01 1.46689175e-01 -1.46689175e-01 -5.36889067e-01 6.19341193e-01 -6.19341193e-01
-8.30000000e-01 7.26853462e-10 8.60866306e-10 -8.60866306e-10 -1.31173251e-04 5.44658309e-04 -5.44658309e-04 1.44016487e-01 1.53640909e-01 -1.53640909e-01 -5.27064620e-01 6.26552067e-01 -6.26552067e-01
-8.20000000e-01 1.10273497e-09 1.43116939e-09 -1.43116939e-09 -2.31346193e-04 6.54027565e-04 -6.54027565e-04 1.51837945e-01 1.60832884e-01 -1.60832884e-01 -5.15230991e-01 6.33759033e-01 -6.33759033e-01
-8.10000000e-01 1.61872803e-09 2.36467004e-09 -2.36467004e-09 -3.59714613e-04 7.83618491e-04 -7.83618491e-04 1.59832521e-01 1.68268183e-01 -1.68268183e-01 -5.01303839e-01 6.40960035e-01 -6.40960035e-01
-8.00000000e-01 2.28240610e-09 3.88306119e-09 -3.88306119e-09 -5.20678738e-04 9.36806731e-04 -9.36806731e-04 1.68002172e-01 1.75949621e-01 -1.75949621e-01 -4.85205423e-01 6.48152998e-01 -6.48152998e-01
-7.90000000e-01 3.05300231e-09 6.33726835e-09 -6.33726835e-09 -7.18843305e-04 1.11746012e-03 -1.11746012e-03 1.76348652e-01 1.83879724e-01 -1.83879724e-01 -4.66865829e-01 6.55335826e-01 -6.55335826e-01
-7.80000000e-01 3.78398079e-09 1.02790775e-08 -1.02790775e-08 -9.58954632e-04 1.32999733e-03 -1.32999733e-03 1.84873310e-01 1.92060709e-01 -1.92060709e-01 -4.46224257e-01 6.62506406e-01 -6.62506406e-01
-7.70000000e-01 4.12086591e-09 1.65702995e-08 -1.65702995e-08 -1.24582832e-03 1.57945118e-03 -1.57945118e-03 1.93576852e-01 2.00494465e-01 -2.00494465e-01 -4.23230363e-01 6.69662603e-01 -6.69662603e-01
-7.60000000e-01 3.32733861e-09 2.65479356e-08 -2.65479356e-08 -1.58426909e-03 1.87153671e-03 -1.87153671e-03 2.02459094e-01 2.09182536e-01 -2.09182536e-01 -3.97845630e-01 6.76802268e-01 -6.76802268e-01
-7.50000000e-01 -1.55305715e-23 4.22722467e-08 -4.22722467e-08 -1.97898477e-03 2.21272375e-03 -2.21272375e-03 2.11518664e-01 2.18126100e-01 -2.18126100e-01 -3.70044777e-01 6.83923235e-01 -6.83923235e-01
-7.40000000e-01 -8.38436792e-09 6.68966058e-08 -6.68966058e-08 -2.43449695e-03 2.61031397e-03 -2.61031397e-03 2.20752696e-01 2.27325954e-01 -2.27325954e-01 -3.39817184e-01 6.91023323e-01 -6.91023323e-01
-7.30000000e-01 -2.61658675e-08 1.05214843e-07 -1.05214843e-07 -2.95505108e-03 3.07252201e-03 -3.07252201e-03 2.30156477e-01 2.36782492e-01 -2.36782492e-01 -3.07168319e-01 6.98100335e-01 -6.98100335e-01
-7.20000000e-01 -6.05436927e-08 1.64465239e-07 -1.64465239e-07 -3.54452961e-03 3.60856026e-03 -3.60856026e-03 2.39723080e-01 2.46495688e-01 -2.46495688e-01 -2.72121156e-01 7.05152064e-01 -7.05152064e-01
-7.10000000e-01 -1.23089340e-07 2.55502649e-07 -2.55502649e-07 -4.20637163e-03 4.22872677e-03 -4.22872677e-03 2.49442955e-01 2.56465081e-01 -2.56465081e-01 -2.34717564e-01 7.12176289e-01 -7.12176289e-01
-7.00000000e-01 -2.31878006e-07 3.94494427e-07 -3.94494427e-07 -4.94350320e-03 4.94449557e-03 -4.94449557e-03 2.59303497e-01 2.66689756e-01 -2.66689756e-01 -1.95019648e-01 7.19170779e-01 -7.19170779e-01
-6.90000000e-01 -4.14394376e-07 6.05355529e-07 -6.05355529e-07 -5.75828263e-03 5.76860847e-03 -5.76860847e-03 2.69288590e-01 2.77168327e-01 -2.77168327e-01 -1.53111027e-01 7.26133294e-01 -7.26133294e-01
-6.80000000e-01 -7.11351809e-07 9.23218148e-07 -9.23218148e-07 -6.65246521e-03 6.71516731e-03 -6.71516731e-03 2.79378118e-01 2.87898926e-01 -2.87898926e-01 -1.09098014e-01 7.33061584e-01 -7.33061584e-01
-6.70000000e-01 -1.18149934e-06 1.39933704e-06 -1.39933704e-06 -7.62719199e-03 7.79972547e-03 -7.79972547e-03 2.89547455e-01 2.98879181e-01 -2.98879181e-01 -6.31106952e-02 7.39953393e-01 -7.39953393e-01
-6.60000000e-01 -1.90734863e-06 2.10797039e-06 -2.10797039e-06 -8.68300735e-03 9.03937701e-03 -9.03937701e-03 2.99766940e-01 3.10106208e-01 -3.10106208e-01 -1.53038582e-02 7.46806458e-01 -7.46806458e-01
-6.50000000e-01 -3.00149196e-06 3.15595541e-06 -3.15595541e-06 -9.81991009e-03 1.04528420e-02 -1.04528420e-02 3.10001332e-01 3.21576595e-01 -3.21576595e-01 3.41422309e-02 7.53618512e-01 -7.53618512e-01
-6.40000000e-01 -4.61274978e-06 4.69592757e-06 -4.69592757e-06 -1.10374426e-02 1.20605462e-02 -1.20605462e-02 3.20209249e-01 3.33286391e-01 -3.33286391e-01 8.50212488e-02 7.60387283e-01 -7.60387283e-01
-6.30000000e-01 -6.93071867e-06 6.94442190e-06 -6.94442190e-06 -1.23348229e-02 1.38846927e-02 -1.38846927e-02 3.30342617e-01 3.45231093e-01 -3.45231093e-01 1.37100451e-01 7.67110498e-01 -7.67110498e-01
-6.20000000e-01 -1.01863163e-05 1.02064564e-05 -1.02064564e-05 -1.37111233e-02 1.59493237e-02 -1.59493237e-02 3.40346107e-01 3.57405642e-01 -3.57405642e-01 1.90120553e-01 7.73785881e-01 -7.73785881e-01
-6.10000000e-01 -1.46445677e-05 1.49086407e-05 -1.49086407e-05 -1.51655009e-02 1.82803697e-02 -1.82803697e-02 3.50156599e-01 3.69804404e-01 -3.69804404e-01 2.43795885e-01 7.80411157e-01 -7.80411157e-01
-6.00000000e-01 -2.05840874e-05 2.16433903e-05 -2.16433903e-05 -1.66974826e-02 2.09056841e-02 -2.09056841e-02 3.59702657e-01 3.82421175e-01 -3.82421175e-01 2.97814850e-01 7.86984054e-01 -7.86984054e-01
-5.90000000e-01 -2.82554539e-05 3.12274636e-05 -3.12274636e-05 -1.83073085e-02 2.38550589e-02 -2.38550589e-02 3.68904048e-01 3.95249163e-01 -3.95249163e-01 3.51840702e-01 7.93502300e-01 -7.93502300e-01
-5.80000000e-01 -3.78079789e-05 4.47787853e-05 -4.47787853e-05 -1.99963371e-02 2.71602216e-02 -2.71602216e-02 3.77671305e-01 4.08280993e-01 -4.08280993e-01 4.05512683e-01 7.99963627e-01 -7.99963627e-01
-5.70000000e-01 -4.91713568e-05 6.38163681e-05 -6.38163681e-05 -2.17675136e-02 3.08548066e-02 -3.08548066e-02 3.85905361e-01 4.21508700e-01 -4.21508700e-01 4.58447528e-01 8.06365773e-01 -8.06365773e-01
-5.60000000e-01 -6.18755933e-05 9.03890949e-05 -9.03890949e-05 -2.36259036e-02 3.49743017e-02 -3.49743017e-02 3.93497262e-01 4.34923724e-01 -4.34923724e-01 5.10241371e-01 8.12706484e-01 -8.12706484e-01
-5.50000000e-01 -7.47898831e-05 1.27240149e-04 -1.27240149e-04 -2.55792928e-02 3.95559645e-02 -3.95559645e-02 4.00327980e-01 4.48516919e-01 -4.48516919e-01 5.60472057e-01 8.18983510e-01 -8.18983510e-01
-5.40000000e-01 -8.57593565e-05 1.78014951e-04 -1.78014951e-04 -2.76388510e-02 4.46387074e-02 -4.46387074e-02 4.06268351e-01 4.62278545e-01 -4.62278545e-01 6.08701882e-01 8.25194614e-01 -8.25194614e-01
-5.30000000e-01 -9.11187491e-05 2.47521521e-04 -2.47521521e-04 -2.98198596e-02 5.02629467e-02 -5.02629467e-02 4.11179161e-01 4.76198279e-01 -4.76198279e-01 6.54480765e-01 8.31337566e-01 -8.31337566e-01
-5.20000000e-01 -8.50651662e-05 3.42053178e-04 -3.42053178e-04 -3.21424974e-02 5.64704157e-02 -5.64704157e-02 4.14911392e-01 4.90265216e-01 -4.90265216e-01 6.97349860e-01 8.37410150e-01 -8.37410150e-01
-5.10000000e-01 -5.88795818e-05 4.69784271e-04 -4.69784271e-04 -3.46326780e-02 6.33039381e-02 -6.33039381e-02 4.17306669e-01 5.04467878e-01 -5.04467878e-01 7.36845597e-01 8.43410162e-01 -8.43410162e-01
-5.00000000e-01 1.57060993e-19 6.41250168e-04 -6.41250168e-04 -3.73229308e-02 7.08071599e-02 -7.08071599e-02 4.18197924e-01 5.18794220e-01 -5.18794220e-01 7.72504151e-01 8.49335413e-01 -8.49335413e-01
-4.90000000e-01 1.09030232e-04 8.69922754e-04 -8.69922754e-04 -4.02533109e-02 7.90242398e-02 -7.90242398e-02 4.17410304e-01 5.33231647e-01 -5.33231647e-01 8.03866324e-01 8.55183729e-01 -8.55183729e-01
-4.80000000e-01 2.91686407e-04 1.17289211e-03 -1.17289211e-03 -4.34723217e-02 8.79994954e-02 -8.79994954e-02 4.14762347e-01 5.47767020e-01 -5.47767020e-01 8.30482799e-01 8.60952953e-01 -8.60952953e-01
-4.70000000e-01 5.78567993e-04 1.57166369e-03 -1.57166369e-03 -4.70378287e-02 9.77770075e-02 -9.77770075e-02 4.10067460e-01 5.62386673e-01 -5.62386673e-01 8.51919761e-01 8.66640948e-01 -8.66640948e-01
-4.60000000e-01 1.00834787e-03 2.09307770e-03 -2.09307770e-03 -5.10179362e-02 1.08400180e-01 -1.08400180e-01 4.03135710e-01 5.77076430e-01 -5.77076430e-01 8.67764822e-01 8.72245593e-01 -8.72245593e-01
-4.50000000e-01 1.62837320e-03 2.77035396e-03 -2.77035396e-03 -5.54917931e-02 1.19911262e-01 -1.19911262e-01 3.93775959e-01 5.91821623e-01 -5.91821623e-01 8.77633197e-01 8.77764792e-01 -8.77764792e-01
-4.40000000e-01 2.49466760e-03 3.64425995e-03 -3.64425995e-03 -6.05502876e-02 1.32350822e-01 -1.32350822e-01 3.81798349e-01 6.06607110e-01 -6.06607110e-01 8.81174098e-01 8.83196469e-01 -8.83196469e-01
-4.30000000e-01 3.67102820e-03 4.76439339e-03 -4.76439339e-03 -6.62965818e-02 1.45757201e-01 -1.45757201e-01 3.67017170e-01 6.21417301e-01 -6.21417301e-01 8.78077244e-01 8.88538571e-01 -8.88538571e-01
-4.20000000e-01 5.22686411e-03 6.19056169e-03 -6.19056169e-03 -7.28464297e-02 1.60165915e-01 -1.60165915e-01 3.49254092e-01 6.36236177e-01 -6.36236177e-01 8.68079426e-01 8.93789071e-01 -8.93789071e-01
-4.10000000e-01 7.23339619e-03 7.99423069e-03 -7.99423069e-03 -8.03282143e-02 1.75609045e-01 -1.75609045e-01 3.28341787e-01 6.51047320e-01 -6.51047320e-01 8.50971036e-01 8.98945968e-01 -8.98945968e-01
-4.00000000e-01 9.75784242e-03 1.02600027e-02 -1.02600027e-02 -8.88826306e-02 1.92114599e-01 -1.92114599e-01 3.04127910e-01 6.65833938e-01 -6.65833938e-01 8.26602462e-01 9.04007288e-01 -9.04007288e-01
-3.90000000e-01 1.28552628e-02 1.30870708e-02 -1.30870708e-02 -9.86619346e-02 2.09705857e-01 -2.09705857e-01 2.76479451e-01 6.80578892e-01 -6.80578892e-01 7.94890243e-01 9.08971086e-01 -9.08971086e-01
-3.80000000e-01 1.65578437e-02 1.65905814e-02 -1.65905814e-02 -1.09828672e-01 2.28400713e-01 -2.28400713e-01 2.45287393e-01 6.95264731e-01 -6.95264731e-01 7.55822872e-01 9.13835447e-01 -9.13835447e-01
-3.70000000e-01 2.08615758e-02 2.09028227e-02 -2.09028227e-02 -1.22553794e-01 2.48211018e-01 -2.48211018e-01 2.10471670e-01 7.09873721e-01 -7.09873721e-01 7.09466125e-01 9.18598485e-01 -9.18598485e-01
-3.60000000e-01 2.57105255e-02 2.61741416e-02 -2.61741416e-02 -1.37014073e-01 2.69141928e-01 -2.69141928e-01 1.71986352e-01 7.24387880e-01 -7.24387880e-01 6.55967804e-01 9.23258349e-01 -9.23258349e-01
-3.50000000e-01 3.09792186e-02 3.25734781e-02 -3.25734781e-02 -1.53388718e-01 2.91191281e-01 -2.91191281e-01 1.29824992e-01 7.38789011e-01 -7.38789011e-01 5.95561751e-01 9.27813221e-01 -9.27813221e-01
-3.40000000e-01 3.64540325e-02 4.02883981e-02 -4.02883981e-02 -1.71855116e-01 3.14348996e-01 -3.14348996e-01 8.40260540e-02 7.53058743e-01 -7.53058743e-01 5.28571016e-01 9.32261316e-01 -9.32261316e-01
-3.30000000e-01 4.18149129e-02 4.95244935e-02 -4.95244935e-02 -1.92583613e-01 3.38596523e-01 -3.38596523e-01 3.46783220e-02 7.67178563e-01 -7.67178563e-01 4.55410055e-01 9.36600887e-01 -9.36600887e-01
-3.20000000e-01 4.66191522e-02 6.05040246e-02 -6.05040246e-02 -2.15731299e-01 3.63906333e-01 -3.63906333e-01 -1.80738329e-02 7.81129858e-01 -7.81129858e-01 3.76585824e-01 9.40830222e-01 -9.40830222e-01
-3.10000000e-01 5.02893476e-02 7.34636771e-02 -7.34636771e-02 -2.41434745e-01 3.90241486e-01 -3.90241486e-01 -7.40254527e-02 7.94893955e-01 -7.94893955e-01 2.92697655e-01 9.44947648e-01 -9.44947648e-01
-3.00000000e-01 5.21079424e-02 8.86513267e-02 -8.86513267e-02 -2.69801722e-01 4.17555265e-01 -4.17555265e-01 -1.32906415e-01 8.08452161e-01 -8.08452161e-01 2.04435813e-01 9.48951533e-01 -9.48951533e-01
-2.90000000e-01 5.12208792e-02 1.06321720e-01 -1.06321720e-01 -3.00901927e-01 4.45790897e-01 -4.45790897e-01 -1.94377437e-01 8.21785803e-01 -8.21785803e-01 1.12578627e-01 9.52840281e-01 -9.52840281e-01
-2.80000000e-01 4.66527996e-02 1.26731019e-01 -1.26731019e-01 -3.34756843e-01 4.74881369e-01 -4.74881369e-01 -2.58026848e-01 8.34876272e-01 -8.34876272e-01 1.79881161e-02 9.56612342e-01 -9.56612342e-01
-2.70000000e-01 3.73358602e-02 1.50130191e-01 -1.50130191e-01 -3.71328878e-01 5.04749353e-01 -5.04749353e-01 -3.23368299e-01 8.47705065e-01 -8.47705065e-01 -7.83959527e-02 9.60266204e-01 -9.60266204e-01
-2.60000000e-01 2.21535622e-02 1.76757286e-01 -1.76757286e-01 -4.10510029e-01 5.35307237e-01 -5.35307237e-01 -3.89839630e-01 8.60253828e-01 -8.60253828e-01 -1.75563620e-01 9.63800403e-01 -9.63800403e-01
-2.50000000e-01 -2.53292098e-17 2.06828694e-01 -2.06828694e-01 -4.52110386e-01 5.66457279e-01 -5.66457279e-01 -4.56803066e-01 8.72504400e-01 -8.72504400e-01 -2.72443920e-01 9.67213515e-01 -9.67213515e-01
-2.40000000e-01 -3.01463459e-02 2.40529547e-01 -2.40529547e-01 -4.95846863e-01 5.98091891e-01 -5.98091891e-01 -5.23546962e-01 8.84438855e-01 -8.84438855e-01 -3.67915694e-01 9.70504165e-01 -9.70504165e-01
-2.30000000e-01 -6.91366576e-02 2.78003494e-01 -2.78003494e-01 -5.41332656e-01 6.30094037e-01 -6.30094037e-01 -5.89289265e-01 8.96039547e-01 -8.96039547e-01 -4.60819988e-01 9.73671021e-01 -9.73671021e-01
-2.20000000e-01 -1.17557688e-01 3.19342156e-01 -3.19342156e-01 -5.88067983e-01 6.62337782e-01 -6.62337782e-01 -6.53182879e-01 9.07289151e-01 -9.07289151e-01 -5.49973968e-01 9.76712800e-01 -9.76712800e-01
-2.10000000e-01 -1.75635162e-01 3.64574619e-01 -3.64574619e-01 -6.35432751e-01 6.94688953e-01 -6.94688953e-01 -7.14323084e-01 9.18170708e-01 -9.18170708e-01 -6.34186250e-01 9.79628268e-01 -9.79628268e-01
-2.00000000e-01 -2.43141712e-01 4.13657388e-01 -4.13657388e-01 -6.82681863e-01 7.27005942e-01 -7.27005942e-01 -7.71757123e-01 9.28667668e-01 -9.28667668e-01 -7.12273500e-01 9.82416236e-01 -9.82416236e-01
-1.90000000e-01 -3.19317453e-01 4.66465273e-01 -4.66465273e-01 -7.28943916e-01 7.59140624e-01 -7.59140624e-01 -8.24496050e-01 9.38763928e-01 -9.38763928e-01 -7.83078130e-01 9.85075569e-01 -9.85075569e-01
-1.80000000e-01 -4.02811755e-01 5.22783688e-01 -5.22783688e-01 -7.73224045e-01 7.90939396e-01 -7.90939396e-01 -8.71528872e-01 9.48443878e-01 -9.48443878e-01 -8.45486886e-01 9.87605180e-01 -9.87605180e-01
-1.70000000e-01 -4.91654558e-01 5.82302851e-01 -5.82302851e-01 -8.14411683e-01 8.22244331e-01 -8.22244331e-01 -9.11838961e-01 9.57692436e-01 -9.57692436e-01 -8.98450053e-01 9.90004034e-01 -9.90004034e-01
-1.60000000e-01 -5.83264520e-01 6.44614369e-01 -6.44614369e-01 -8.51293915e-01 8.52894417e-01 -8.52894417e-01 -9.44422655e-01 9.66495093e-01 -9.66495093e-01 -9.41001016e-01 9.92271147e-01 -9.92271147e-01
-1.50000000e-01 -6.74499375e-01 7.09210613e-01 -7.09210613e-01 -8.82575004e-01 8.82726896e-01 -8.82726896e-01 -9.68309900e-01 9.74837944e-01 -9.74837944e-01 -9.72275852e-01 9.94405588e-01 -9.94405588e-01
-1.40000000e-01 -7.61751214e-01 7.75487225e-01 -7.75487225e-01 -9.06902507e-01 9.11578663e-01 -9.11578663e-01 -9.82586672e-01 9.82707732e-01 -9.82707732e-01 -9.91532593e-01 9.96406480e-01 -9.96406480e-01
-1.30000000e-01 -8.41086030e-01 8.42749003e-01 -8.42749003e-01 -9.22900184e-01 9.39287726e-01 -9.39287726e-01 -9.86418888e-01 9.90091876e-01 -9.90091876e-01 -9.98169798e-01 9.98272998e-01 -9.98272998e-01
-1.20000000e-01 -9.08423158e-01 9.10219268e-01 -9.10219268e-01 -9.29207593e-01 9.65694698e-01 -9.65694698e-01 -9.79077363e-01 9.96978510e-01 -9.96978510e-01 -9.91744037e-01 1.00000437e+00 -1.00000437e+00
-1.10000000e-01 -9.59746389e-01 9.77052679e-01 -9.77052679e-01 -9.24525964e-01 9.90644313e-01 -9.90644313e-01 -9.59963344e-01 1.00335651e+00 -1.00335651e+00 -9.71985875e-01 1.00159989e+00 -1.00159989e+00
-1.00000000e-01 -9.91334997e-01 1.04235130e+00 -1.04235130e+00 -9.07669533e-01 1.01398693e+00 -1.01398693e+00 -9.28634005e-01 1.00921553e+00 -1.00921553e+00 -9.38813942e-01 1.00305889e+00 -1.00305889e+00
-9.00000000e-02 -1.00000000e+00 1.10518358e+00 -1.10518358e+00 -8.77621102e-01 1.03558004e+00 -1.03558004e+00 -8.84827245e-01 1.01454602e+00 -1.01454602e+00 -8.92346676e-01 1.00438077e+00 -1.00438077e+00
-8.00000000e-02 -9.83309116e-01 1.16460570e+00 -1.16460570e+00 -8.33590163e-01 1.05528967e+00 -1.05528967e+00 -8.28485043e-01 1.01933927e+00 -1.01933927e+00 -8.32911330e-01 1.00556498e+00 -1.00556498e+00
-7.00000000e-02 -9.39783218e-01 1.21968471e+00 -1.21968471e+00 -7.75071454e-01 1.07299181e+00 -1.07299181e+00 -7.59774551e-01 1.02358741e+00 -1.02358741e+00 -7.61049872e-01 1.00661103e+00 -1.00661103e+00
-6.00000000e-02 -8.69047994e-01 1.26952256e+00 -1.26952256e+00 -7.01901442e-01 1.08857368e+00 -1.08857368e+00 -6.79106078e-01 1.02728345e+00 -1.02728345e+00 -6.77521402e-01 1.00751849e+00 -1.00751849e+00
-5.00000000e-02 -7.71926819e-01 1.31328035e+00 -1.31328035e+00 -6.14309838e-01 1.10193495e+00 -1.10193495e+00 -5.87147088e-01 1.03042129e+00 -1.03042129e+00 -5.83300794e-01 1.00828697e+00 -1.00828697e+00
-4.00000000e-02 -6.50464621e-01 1.35020168e+00 -1.35020168e+00 -5.12963031e-01 1.11298879e+00 -1.11298879e+00 -4.84831331e-01 1.03299575e+00 -1.03299575e+00 -4.79573299e-01 1.00891617e+00 -1.00891617e+00
-3.00000000e-02 -5.07877305e-01 1.37963442e+00 -1.37963442e+00 -3.98996169e-01 1.12166282e+00 -1.12166282e+00 -3.73362260e-01 1.03500254e+00 -1.03500254e+00 -3.67724894e-01 1.00940582e+00 -1.00940582e+00
-2.00000000e-02 -3.48426921e-01 1.40104982e+00 -1.40104982e+00 -2.74030663e-01 1.12789992e+00 -1.12789992e+00 -2.54209963e-01 1.03643836e+00 -1.03643836e+00 -2.49328282e-01 1.00975571e+00 -1.00975571e+00
-1.00000000e-02 -1.77228497e-01 1.41405829e+00 -1.41405829e+00 -1.40174099e-01 1.13165881e+00 -1.13165881e+00 -1.29100912e-01 1.03730080e+00 -1.03730080e+00 -1.26124470e-01 1.00996571e+00 -1.00996571e+00
0.00000000e+00 0.00000000e+00 1.41842123e+00 -1.41842123e+00 0.00000000e+00 1.13291456e+00 -1.13291456e+00 0.00000000e+00 1.03758844e+00 -1.03758844e+00 0.00000000e+00 1.01003572e+00 -1.01003572e+00
1.00000000e-02 1.77228497e-01 1.41405829e+00 -1.41405829e+00 1.43494507e-01 1.13165881e+00 -1.13165881e+00 1.30915514e-01 1.03730080e+00 -1.03730080e+00 1.27040039e-01 1.00996571e+00 -1.00996571e+00
2.00000000e-02 3.48426921e-01 1.40104982e+00 -1.40104982e+00 2.86954132e-01 1.12789992e+00 -1.12789992e+00 2.61290307e-01 1.03643836e+00 -1.03643836e+00 2.52902948e-01 1.00975571e+00 -1.00975571e+00
3.00000000e-02 5.07877305e-01 1.37963442e+00 -1.37963442e+00 4.26753950e-01 1.12166282e+00 -1.12166282e+00 3.88633448e-01 1.03500254e+00 -1.03500254e+00 3.75442955e-01 1.00940582e+00 -1.00940582e+00
4.00000000e-02 6.50464621e-01 1.35020168e+00 -1.35020168e+00 5.59109720e-01 1.11298879e+00 -1.11298879e+00 5.10368640e-01 1.03299575e+00 -1.03299575e+00 4.92498874e-01 1.00891617e+00 -1.00891617e+00
5.00000000e-02 7.71926819e-01 1.31328035e+00 -1.31328035e+00 6.80207326e-01 1.10193495e+00 -1.10193495e+00 6.23891577e-01 1.03042129e+00 -1.03042129e+00 6.01934316e-01 1.00828697e+00 -1.00828697e+00
6.00000000e-02 8.69047994e-01 1.26952256e+00 -1.26952256e+00 7.86347272e-01 1.08857368e+00 -1.08857368e+00 7.26633428e-01 1.02728345e+00 -1.02728345e+00 7.01679757e-01 1.00751849e+00 -1.00751849e+00
7.00000000e-02 9.39783218e-01 1.21968471e+00 -1.21968471e+00 8.74098766e-01 1.07299181e+00 -1.07299181e+00 8.16129131e-01 1.02358741e+00 -1.02358741e+00 7.89775695e-01 1.00661103e+00 -1.00661103e+00
8.00000000e-02 9.83309116e-01 1.16460570e+00 -1.16460570e+00 9.40456713e-01 1.05528967e+00 -1.05528967e+00 8.90088854e-01 1.01933927e+00 -1.01933927e+00 8.64416022e-01 1.00556498e+00 -1.00556498e+00
9.00000000e-02 1.00000000e+00 1.10518358e+00 -1.10518358e+00 9.82993894e-01 1.03558004e+00 -1.03558004e+00 9.46470705e-01 1.01454602e+00 -1.01454602e+00 9.23990677e-01 1.00438077e+00 -1.00438077e+00
1.00000000e-01 9.91334997e-01 1.04235130e+00 -1.04235130e+00 1.00000000e+00 1.01398693e+00 -1.01398693e+00 9.83552475e-01 1.00921553e+00 -1.00921553e+00 9.67126577e-01 1.00305889e+00 -1.00305889e+00
1.10000000e-01 9.59746389e-01 9.77052679e-01 -9.77052679e-01 9.90598938e-01 9.90644313e-01 -9.90644313e-01 1.00000000e+00 1.00335651e+00 -1.00335651e+00 9.92725805e-01 1.00159989e+00 -1.00159989e+00
1.20000000e-01 9.08423158e-01 9.10219268e-01 -9.10219268e-01 9.54836124e-01 9.65694698e-01 -9.65694698e-01 9.94929580e-01 9.96978510e-01 -9.96978510e-01 1.00000000e+00 1.00000437e+00 -1.00000437e+00
1.30000000e-01 8.41086030e-01 8.42749003e-01 -8.42749003e-01 8.93728347e-01 9.39287726e-01 -9.39287726e-01 9.67961802e-01 9.90091876e-01 -9.90091876e-01 9.88499918e-01 9.98272998e-01 -9.98272998e-01
1.40000000e-01 7.61751214e-01 7.75487225e-01 -7.75487225e-01 8.09270228e-01 9.11578663e-01 -9.11578663e-01 9.19264157e-01 9.82707732e-01 -9.82707732e-01 9.58139172e-01 9.96406480e-01 -9.96406480e-01
1.50000000e-01 6.74499375e-01 7.09210613e-01 -7.09210613e-01 7.04393273e-01 8.82726896e-01 -8.82726896e-01 8.49579954e-01 9.74837944e-01 -9.74837944e-01 9.09211217e-01 9.94405588e-01 -9.94405588e-01
1.60000000e-01 5.83264520e-01 6.44614369e-01 -6.44614369e-01 5.82876002e-01 8.52894417e-01 -8.52894417e-01 7.60241293e-01 9.66495093e-01 -9.66495093e-01 8.42398761e-01 9.92271147e-01 -9.92271147e-01
1.70000000e-01 4.91654558e-01 5.82302851e-01 -5.82302851e-01 4.49206475e-01 8.22244331e-01 -8.22244331e-01 6.53164185e-01 9.57692436e-01 -9.57692436e-01 7.58774881e-01 9.90004034e-01 -9.90004034e-01
1.80000000e-01 4.02811755e-01 5.22783688e-01 -5.22783688e-01 3.08401558e-01 7.90939396e-01 -7.90939396e-01 5.30824425e-01 9.48443878e-01 -9.48443878e-01 6.59795322e-01 9.87605180e-01 -9.87605180e-01
1.90000000e-01 3.19317453e-01 4.66465273e-01 -4.66465273e-01 1.65790312e-01 7.59140624e-01 -7.59140624e-01 3.96213387e-01 9.38763928e-01 -9.38763928e-01 5.47281584e-01 9.85075569e-01 -9.85075569e-01
2.00000000e-01 2.43141712e-01 4.13657388e-01 -4.13657388e-01 2.67717095e-02 7.27005942e-01 -7.27005942e-01 2.52773596e-01 9.28667668e-01 -9.28667668e-01 4.23394675e-01 9.82416236e-01 -9.82416236e-01
2.10000000e-01 1.75635162e-01 3.64574619e-01 -3.64574619e-01 -1.03440741e-01 6.94688953e-01 -6.94688953e-01 1.04314723e-01 9.18170708e-01 -9.18170708e-01 2.90599570e-01 9.79628268e-01 -9.79628268e-01
2.20000000e-01 1.17557688e-01 3.19342156e-01 -3.19342156e-01 -2.20073195e-01 6.62337782e-01 -6.62337782e-01 -4.50885354e-02 9.07289151e-01 -9.07289151e-01 1.51620720e-01 9.76712800e-01 -9.76712800e-01
2.30000000e-01 6.91366576e-02 2.78003494e-01 -2.78003494e-01 -3.19029375e-01 6.30094037e-01 -6.30094037e-01 -1.91214377e-01 8.96039547e-01 -8.96039547e-01 9.38917217e-03 9.73671021e-01 -9.73671021e-01
2.40000000e-01 3.01463459e-02 2.40529547e-01 -2.40529547e-01 -3.97097194e-01 5.98091891e-01 -5.98091891e-01 -3.29824451e-01 8.84438855e-01 -8.84438855e-01 -1.33017867e-01 9.70504165e-01 -9.70504165e-01
2.50000000e-01 2.53292098e-17 2.06828694e-01 -2.06828694e-01 -4.52110386e-01 5.66457279e-01 -5.66457279e-01 -4.56803066e-01 8.72504400e-01 -8.72504400e-01 -2.72443920e-01 9.67213515e-01 -9.67213515e-01
2.60000000e-01 -2.21535622e-02 1.76757286e-01 -1.76757286e-01 -4.83053680e-01 5.35307237e-01 -5.35307237e-01 -5.68300393e-01 8.60253828e-01 -8.60253828e-01 -4.05725250e-01 9.63800403e-01 -9.63800403e-01
2.70000000e-01 -3.73358602e-02 1.50130191e-01 -1.50130191e-01 -4.90103332e-01 5.04749353e-01 -5.04749353e-01 -6.60874396e-01 8.47705065e-01 -8.47705065e-01 -5.29766424e-01 9.60266204e-01 -9.60266204e-01
2.80000000e-01 -4.66527996e-02 1.26731019e-01 -1.26731019e-01 -4.74598891e-01 4.74881369e-01 -4.74881369e-01 -7.31625834e-01 8.34876272e-01 -8.34876272e-01 -6.41617654e-01 9.56612342e-01 -9.56612342e-01
2.90000000e-01 -5.12208792e-02 1.06321720e-01 -1.06321720e-01 -4.38946614e-01 4.45790897e-01 -4.45790897e-01 -7.78320502e-01 8.21785803e-01 -8.21785803e-01 -7.38551978e-01 9.52840281e-01 -9.52840281e-01
3.00000000e-01 -5.21079424e-02 8.86513267e-02 -8.86513267e-02 -3.86459720e-01 4.17555265e-01 -4.17555265e-01 -7.99492912e-01 8.08452161e-01 -8.08452161e-01 -8.18140232e-01 9.48951533e-01 -9.48951533e-01
3.10000000e-01 -5.02893476e-02 7.34636771e-02 -7.34636771e-02 -3.21145239e-01 3.90241486e-01 -3.90241486e-01 -7.94525967e-01 7.94893955e-01 -7.94893955e-01 -8.78321658e-01 9.44947648e-01 -9.44947648e-01
3.20000000e-01 -4.66191522e-02 6.05040246e-02 -6.05040246e-02 -2.47451224e-01 3.63906333e-01 -3.63906333e-01 -7.63701782e-01 7.81129858e-01 -7.81129858e-01 -9.17468027e-01 9.40830222e-01 -9.40830222e-01
3.30000000e-01 -4.18149129e-02 4.95244935e-02 -4.95244935e-02 -1.69991195e-01 3.38596523e-01 -3.38596523e-01 -7.08219688e-01 7.67178563e-01 -7.67178563e-01 -9.34439143e-01 9.36600887e-01 -9.36600887e-01
3.40000000e-01 -3.64540325e-02 4.02883981e-02 -4.02883981e-02 -9.32645688e-02 3.14348996e-01 -3.14348996e-01 -6.30178631e-01 7.53058743e-01 -7.53058743e-01 -9.28627772e-01 9.32261316e-01 -9.32261316e-01
3.50000000e-01 -3.09792186e-02 3.25734781e-02 -3.25734781e-02 -2.13922850e-02 2.91191281e-01 -2.91191281e-01 -5.32522549e-01 7.38789011e-01 -7.38789011e-01 -8.99992154e-01 9.27813221e-01 -9.27813221e-01
3.60000000e-01 -2.57105255e-02 2.61741416e-02 -2.61741416e-02 4.21141867e-02 2.69141928e-01 -2.69141928e-01 -4.18948908e-01 7.24387880e-01 -7.24387880e-01 -8.49074565e-01 9.23258349e-01 -9.23258349e-01
3.70000000e-01 -2.08615758e-02 2.09028227e-02 -2.09028227e-02 9.45348068e-02 2.48211018e-01 -2.48211018e-01 -2.93782275e-01 7.09873721e-01 -7.09873721e-01 -7.77004654e-01 9.18598485e-01 -9.18598485e-01
3.80000000e-01 -1.65578437e-02 1.65905814e-02 -1.65905814e-02 1.34062024e-01 2.28400713e-01 -2.28400713e-01 -1.61816553e-01 6.95264731e-01 -6.95264731e-01 -6.85486704e-01 9.13835447e-01 -9.13835447e-01
3.90000000e-01 -1.28552628e-02 1.30870708e-02 -1.30870708e-02 1.59853868e-01 2.09705857e-01 -2.09705857e-01 -2.81312420e-02 6.80578892e-01 -6.80578892e-01 -5.76770351e-01 9.08971086e-01 -9.08971086e-01
4.00000000e-01 -9.75784242e-03 1.02600027e-02 -1.02600027e-02 1.72017408e-01 1.92114599e-01 -1.92114599e-01 1.02111352e-01 6.65833938e-01 -6.65833938e-01 -4.53604794e-01 9.04007288e-01 -9.04007288e-01
4.10000000e-01 -7.23339619e-03 7.99423069e-03 -7.99423069e-03 1.71526403e-01 1.75609045e-01 -1.75609045e-01 2.23879639e-01 6.51047320e-01 -6.51047320e-01 -3.19177013e-01 8.98945968e-01 -8.98945968e-01
4.20000000e-01 -5.22686411e-03 6.19056169e-03 -6.19056169e-03 1.60082137e-01 1.60165915e-01 -1.60165915e-01 3.32487661e-01 6.36236177e-01 -6.36236177e-01 -1.77035041e-01 8.93789071e-01 -8.93789071e-01
4.30000000e-01 -3.67102820e-03 4.76439339e-03 -4.76439339e-03 1.39930757e-01 1.45757201e-01 -1.45757201e-01 4.23801420e-01 6.21417301e-01 -6.21417301e-01 -3.09978608e-02 8.88538571e-01 -8.88538571e-01
4.40000000e-01 -2.49466760e-03 3.64425995e-03 -3.64425995e-03 1.13653520e-01 1.32350822e-01 -1.32350822e-01 4.94426440e-01 6.06607110e-01 -6.06607110e-01 1.14946009e-01 8.83196469e-01 -8.83196469e-01
4.50000000e-01 -1.62837320e-03 2.77035396e-03 -2.77035396e-03 8.39479759e-02 1.19911262e-01 -1.19911262e-01 5.41866784e-01 5.91821623e-01 -5.91821623e-01 2.56748692e-01 8.77764792e-01 -8.77764792e-01
4.60000000e-01 -1.00834787e-03 2.09307770e-03 -2.09307770e-03 5.34180988e-02 1.08400180e-01 -1.08400180e-01 5.64646589e-01 5.77076430e-01 -5.77076430e-01 3.90418922e-01 8.72245593e-01 -8.72245593e-01
4.70000000e-01 -5.78567993e-04 1.57166369e-03 -1.57166369e-03 2.43897473e-02 9.77770075e-02 -9.77770075e-02 5.62386652e-01 5.62386673e-01 -5.62386673e-01 5.12140505e-01 8.66640948e-01 -8.66640948e-01
4.80000000e-01 -2.91686407e-04 1.17289211e-03 -1.17289211e-03 -1.23520448e-03 8.79994954e-02 -8.79994954e-02 5.35830523e-01 5.47767020e-01 -5.47767020e-01 6.18389662e-01 8.60952953e-01 -8.60952953e-01
4.90000000e-01 -1.09030232e-04 8.69922754e-04 -8.69922754e-04 -2.20768499e-02 7.90242398e-02 -7.90242398e-02 4.86816913e-01 5.33231647e-01 -5.33231647e-01 7.06047552e-01 8.55183729e-01 -8.55183729e-01
5.00000000e-01 -1.57060993e-19 6.41250168e-04 -6.41250168e-04 -3.73229308e-02 7.08071599e-02 -7.08071599e-02 4.18197924e-01 5.18794220e-01 -5.18794220e-01 7.72504151e-01 8.49335413e-01 -8.49335413e-01
5.10000000e-01 5.88795818e-05 4.69784271e-04 -4.69784271e-04 -4.67227671e-02 6.33039381e-02 -6.33039381e-02 3.33705467e-01 5.04467878e-01 -5.04467878e-01 8.15749813e-01 8.43410162e-01 -8.43410162e-01
5.20000000e-01 8.50651662e-05 3.42053178e-04 -3.42053178e-04 -5.05346266e-02 5.64704157e-02 -5.64704157e-02 2.37771170e-01 4.90265216e-01 -4.90265216e-01 8.34450994e-01 8.37410150e-01 -8.37410150e-01
5.30000000e-01 9.11187491e-05 2.47521521e-04 -2.47521521e-04 -4.94356024e-02 5.02629467e-02 -5.02629467e-02 1.35307841e-01 4.76198279e-01 -4.76198279e-01 8.28007021e-01 8.31337566e-01 -8.31337566e-01
5.40000000e-01 8.57593565e-05 1.78014951e-04 -1.78014951e-04 -4.44058072e-02 4.46387074e-02 -4.46387074e-02 3.14630345e-02 4.62278545e-01 -4.62278545e-01 7.96585210e-01 8.25194614e-01 -8.25194614e-01
5.50000000e-01 7.47898831e-05 1.27240149e-04 -1.27240149e-04 -3.66001000e-02 3.95559645e-02 -3.95559645e-02 -6.86427317e-02 4.48516919e-01 -4.48516919e-01 7.41132279e-01 8.18983510e-01 -8.18983510e-01
5.60000000e-01 6.18755933e-05 9.03890949e-05 -9.03890949e-05 -2.72205479e-02 3.49743017e-02 -3.49743017e-02 -1.60179216e-01 4.34923724e-01 -4.34923724e-01 6.63360693e-01 8.12706484e-01 -8.12706484e-01
5.70000000e-01 4.91713568e-05 6.38163681e-05 -6.38163681e-05 -1.74014958e-02 3.08548066e-02 -3.08548066e-02 -2.38856616e-01 4.21508700e-01 -4.21508700e-01 5.65709372e-01 8.06365773e-01 -8.06365773e-01
5.80000000e-01 3.78079789e-05 4.47787853e-05 -4.47787853e-05 -8.11668857e-03 2.71602216e-02 -2.71602216e-02 -3.01148387e-01 4.08280993e-01 -4.08280993e-01 4.51279068e-01 7.99963627e-01 -7.99963627e-01
5.90000000e-01 2.82554539e-05 3.12274636e-05 -3.12274636e-05 -1.14708265e-04 2.38550589e-02 -2.38550589e-02 -3.44473515e-01 3.95249163e-01 -3.95249163e-01 3.23743629e-01 7.93502300e-01 -7.93502300e-01
6.00000000e-01 2.05840874e-05 2.16433903e-05 -2.16433903e-05 6.11455210e-03 2.09056841e-02 -2.09056841e-02 -3.67327057e-01 3.82421175e-01 -3.82421175e-01 1.87239255e-01 7.86984054e-01 -7.86984054e-01
6.10000000e-01 1.46445677e-05 1.49086407e-05 -1.49086407e-05 1.03431392e-02 1.82803697e-02 -1.82803697e-02 -3.69350451e-01 3.69804404e-01 -3.69804404e-01 4.62347764e-02 7.80411157e-01 -7.80411157e-01
6.20000000e-01 1.01863163e-05 1.02064564e-05 -1.02064564e-05 1.25818216e-02 1.59493237e-02 -1.59493237e-02 -3.51336525e-01 3.57405642e-01 -3.57405642e-01 -9.46132180e-02 7.73785881e-01 -7.73785881e-01
6.30000000e-01 6.93071867e-06 6.94442190e-06 -6.94442190e-06 1.30365212e-02 1.38846927e-02 -1.38846927e-02 -3.15167984e-01 3.45231093e-01 -3.45231093e-01 -2.30615828e-01 7.67110498e-01 -7.67110498e-01
6.40000000e-01 4.61274978e-06 4.69592757e-06 -4.69592757e-06 1.20518957e-02 1.20605462e-02 -1.20605462e-02 -2.63692200e-01 3.33286391e-01 -3.33286391e-01 -3.57212697e-01 7.60387283e-01 -7.60387283e-01
6.50000000e-01 3.00149196e-06 3.15595541e-06 -3.15595541e-06 1.00499659e-02 1.04528420e-02 -1.04528420e-02 -2.00539226e-01 3.21576595e-01 -3.21576595e-01 -4.70132668e-01 7.53618512e-01 -7.53618512e-01
6.60000000e-01 1.90734863e-06 2.10797039e-06 -2.10797039e-06 7.47114144e-03 9.03937701e-03 -9.03937701e-03 -1.29893669e-01 3.10106208e-01 -3.10106208e-01 -5.65548385e-01 7.46806458e-01 -7.46806458e-01
6.70000000e-01 1.18149934e-06 1.39933704e-06 -1.39933704e-06 4.72368901e-03 7.79972547e-03 -7.79972547e-03 -5.62342437e-02 2.98879181e-01 -2.98879181e-01 -6.40218962e-01 7.39953393e-01 -7.39953393e-01
6.80000000e-01 7.11351809e-07 9.23218148e-07 -9.23218148e-07 2.14585228e-03 6.71516731e-03 -6.71516731e-03 1.59428119e-02 2.87898926e-01 -2.87898926e-01 -6.91614998e-01 7.33061584e-01 -7.33061584e-01
6.90000000e-01 4.14394376e-07 6.05355529e-07 -6.05355529e-07 -1.72466107e-05 5.76860847e-03 -5.76860847e-03 8.23989232e-02 2.77168327e-01 -2.77168327e-01 -7.18020699e-01 7.26133294e-01 -7.26133294e-01
7.00000000e-01 2.31878006e-07 3.94494427e-07 -3.94494427e-07 -1.62183667e-03 4.94449557e-03 -4.94449557e-03 1.39409251e-01 2.66689756e-01 -2.66689756e-01 -7.18608449e-01 7.19170779e-01 -7.19170779e-01
7.10000000e-01 1.23089340e-07 2.55502649e-07 -2.55502649e-07 -2.62053091e-03 4.22872677e-03 -4.22872677e-03 1.83982925e-01 2.56465081e-01 -2.56465081e-01 -6.93482110e-01 7.12176289e-01 -7.12176289e-01
7.20000000e-01 6.05436927e-08 1.64465239e-07 -1.64465239e-07 -3.04713149e-03 3.60856026e-03 -3.60856026e-03 2.14032926e-01 2.46495688e-01 -2.46495688e-01 -6.43686335e-01 7.05152064e-01 -7.05152064e-01
7.30000000e-01 2.61658675e-08 1.05214843e-07 -1.05214843e-07 -2.99491022e-03 3.07252201e-03 -3.07252201e-03 2.28484356e-01 2.36782492e-01 -2.36782492e-01 -5.71180452e-01 6.98100335e-01 -6.98100335e-01
7.40000000e-01 8.38436792e-09 6.68966058e-08 -6.68966058e-08 -2.59222577e-03 2.61031397e-03 -2.61031397e-03 2.27313982e-01 2.27325954e-01 -2.27325954e-01 -4.78776796e-01 6.91023323e-01 -6.91023323e-01
7.50000000e-01 1.55305715e-23 4.22722467e-08 -4.22722467e-08 -1.97898477e-03 2.21272375e-03 -2.21272375e-03 2.11518664e-01 2.18126100e-01 -2.18126100e-01 -3.70044777e-01 6.83923235e-01 -6.83923235e-01
7.60000000e-01 -3.32733861e-09 2.65479356e-08 -2.65479356e-08 -1.28671072e-03 1.87153671e-03 -1.87153671e-03 1.83015281e-01 2.09182536e-01 -2.09182536e-01 -2.49183433e-01 6.76802268e-01 -6.76802268e-01
7.70000000e-01 -4.12086591e-09 1.65702995e-08 -1.65702995e-08 -6.24010148e-04 1.57945118e-03 -1.57945118e-03 1.44479644e-01 2.00494465e-01 -2.00494465e-01 -1.20866582e-01 6.69662603e-01 -6.69662603e-01
7.80000000e-01 -3.78398079e-09 1.02790775e-08 -1.02790775e-08 -6.81869285e-05 1.32999733e-03 -1.32999733e-03 9.91363448e-02 1.92060709e-01 -1.92060709e-01 9.93403319e-03 6.62506406e-01 -6.62506406e-01
7.90000000e-01 -3.05300231e-09 6.33726835e-09 -6.33726835e-09 3.37196961e-04 1.11746012e-03 -1.11746012e-03 5.05150384e-02 1.83879724e-01 -1.83879724e-01 1.38141072e-01 6.55335826e-01 -6.55335826e-01
8.00000000e-01 -2.28240610e-09 3.88306119e-09 -3.88306119e-09 5.79766567e-04 9.36806731e-04 -9.36806731e-04 2.19118894e-03 1.75949621e-01 -1.75949621e-01 2.58772008e-01 6.48152998e-01 -6.48152998e-01
8.10000000e-01 -1.61872803e-09 2.36467004e-09 -2.36467004e-09 6.72217247e-04 7.83618491e-04 -7.83618491e-04 -4.24695985e-02 1.68268183e-01 -1.68268183e-01 3.67139578e-01 6.40960035e-01 -6.40960035e-01
8.20000000e-01 -1.10273497e-09 1.43116939e-09 -1.43116939e-09 6.44258505e-04 6.54027565e-04 -6.54027565e-04 -8.05448243e-02 1.60832884e-01 -1.60832884e-01 4.59043976e-01 6.33759033e-01 -6.33759033e-01
8.30000000e-01 -7.26853462e-10 8.60866306e-10 -8.60866306e-10 5.34166648e-04 5.44658309e-04 -5.44658309e-04 -1.09748878e-01 1.53640909e-01 -1.53640909e-01 5.30948494e-01 6.26552067e-01 -6.26552067e-01
8.40000000e-01 -4.65661287e-10 5.14641208e-10 -5.14641208e-10 3.81215944e-04 4.52573290e-04 -4.52573290e-04 -1.28573443e-01 1.46689175e-01 -1.46689175e-01 5.80130770e-01 6.19341193e-01 -6.19341193e-01
8.50000000e-01 -2.90806366e-10 3.05771908e-10 -3.05771908e-10 2.19854225e-04 3.75223826e-04 -3.75223826e-04 -1.36364845e-01 1.39974343e-01 -1.39974343e-01 6.04802561e-01 6.12128442e-01 -6.12128442e-01
8.60000000e-01 -1.77359025e-10 1.80557190e-10 -1.80557190e-10 7.60436447e-05 3.10404923e-04 -3.10404923e-04 -1.33333711e-01 1.33492844e-01 -1.33492844e-01 6.04192082e-01 6.04915825e-01 -6.04915825e-01
8.70000000e-01 -1.05754374e-10 1.05963469e-10 -1.05963469e-10 -3.42249975e-05 2.56214379e-04 -2.56214379e-04 -1.20497699e-01 1.27240893e-01 -1.27240893e-01 5.78584406e-01 5.97705328e-01 -5.97705328e-01
8.80000000e-01 -6.16827743e-11 6.18047319e-11 -6.18047319e-11 -1.04559880e-04 2.11015861e-04 -2.11015861e-04 -9.95634407e-02 1.21214510e-01 -1.21214510e-01 5.29317102e-01 5.90498913e-01 -5.90498913e-01
8.90000000e-01 -3.51924880e-11 3.58270841e-11 -3.58270841e-11 -1.36457838e-04 1.73405714e-04 -1.73405714e-04 -7.27586522e-02 1.15409534e-01 -1.15409534e-01 4.58730217e-01 5.83298516e-01 -5.83298516e-01
9.00000000e-01 -1.96305155e-11 2.06407454e-11 -2.06407454e-11 -1.36855086e-04 1.42183242e-04 -1.42183242e-04 -4.26293073e-02 1.09821644e-01 -1.09821644e-01 3.70071706e-01 5.76106048e-01 -5.76106048e-01
9.10000000e-01 -1.06937259e-11 1.18185302e-11 -1.18185302e-11 -1.15505926e-04 1.16324214e-04 -1.16324214e-04 -1.18193976e-02 1.04446374e-01 -1.04446374e-01 2.67361480e-01 5.68923393e-01 -5.68923393e-01
9.20000000e-01 -5.67854268e-12 6.72551802e-12 -6.72551802e-12 -8.26429634e-05 9.49573409e-05 -9.49573409e-05 1.71480458e-02 9.92791320e-02 -9.92791320e-02 1.55219224e-01 5.61752408e-01 -5.61752408e-01
9.30000000e-01 -2.93084125e-12 3.80375195e-12 -3.80375195e-12 -4.72137524e-05 7.73434723e-05 -7.73434723e-05 4.20704647e-02 9.43152134e-02 -9.43152134e-02 3.86629677e-02 5.54594921e-01 -5.54594921e-01
9.40000000e-01 -1.46361265e-12 2.13807440e-12 -2.13807440e-12 -1.58211540e-05 6.28572666e-05 -6.28572666e-05 6.12296563e-02 8.95498181e-02 -8.95498181e-02 -7.71130446e-02 5.47452732e-01 -5.47452732e-01
9.50000000e-01 -7.02063352e-13 1.19442152e-12 -1.19442152e-12 7.65253387e-06 5.09711017e-05 -5.09711017e-05 7.35072922e-02 8.49780655e-02 -8.49780655e-02 -1.86971412e-01 5.40327610e-01 -5.40327610e-01
9.60000000e-01 -3.19478499e-13 6.63157368e-13 -6.63157368e-13 2.18648002e-05 4.12410063e-05 -4.12410063e-05 7.84438599e-02 8.05950091e-02 -8.05950091e-02 -2.86064986e-01 5.33221297e-01 -5.33221297e-01
9.70000000e-01 -1.34708358e-13 3.65931469e-13 -3.65931469e-13 2.74614048e-05 3.32943999e-05 -3.32943999e-05 7.62379927e-02 7.63956505e-02 -7.63956505e-02 -3.70059730e-01 5.26135503e-01 -5.26135503e-01
9.80000000e-01 -4.99074317e-14 2.00681388e-13 -2.00681388e-13 2.63522608e-05 2.68194479e-05 -2.68194479e-05 6.76885411e-02 7.23749528e-02 -7.23749528e-02 -4.35336315e-01 5.19071905e-01 -5.19071905e-01
9.90000000e-01 -1.37089709e-14 1.09380174e-13 -1.09380174e-13 2.09879862e-05 2.15558512e-05 -2.15558512e-05 5.40868088e-02 6.85278537e-02 -6.85278537e-02 -4.79160474e-01 5.12032152e-01 -5.12032152e-01
1.00000000e+00 -2.90245267e-29 5.92508116e-14 -5.92508116e-14 1.37621078e-05 1.72869043e-05 -1.72869043e-05 3.70706797e-02 6.48492776e-02 -6.48492776e-02 -4.99813347e-01 5.05017858e-01 -5.05017858e-01
1.01000000e+00 3.99797817e-15 3.18987874e-14 -3.18987874e-14 6.60669180e-06 1.38326689e-05 -1.38326689e-05 1.84554878e-02 6.13341471e-02 -6.13341471e-02 -4.96674791e-01 4.98030606e-01 -4.98030606e-01
1.02000000e+00 4.24459587e-15 1.70678266e-14 -1.70678266e-14 7.95542943e-07 1.10441282e-05 -1.10441282e-05 5.81508731e-05 5.79773946e-02 -5.79773946e-02 -4.70254734e-01 4.91071945e-01 -4.91071945e-01
1.03000000e+00 3.34119046e-15 9.07624997e-15 -9.07624997e-15 -3.07222508e-06 8.79819533e-06 -8.79819533e-06 -1.64688469e-02 5.47739720e-02 -5.47739720e-02 -4.22170115e-01 4.84143392e-01 -4.84143392e-01
1.04000000e+00 2.31091456e-15 4.79687998e-15 -4.79687998e-15 -4.96025513e-06 6.99346595e-06 -6.99346595e-06 -2.97785555e-02 5.17188610e-02 -5.17188610e-02 -3.55067586e-01 4.77246429e-01 -4.77246429e-01
1.05000000e+00 1.48099680e-15 2.51962225e-15 -2.51962225e-15 -5.21485192e-06 5.54661516e-06 -5.54661516e-06 -3.89336120e-02 4.88070821e-02 -4.88070821e-02 -2.72494896e-01 4.70382505e-01 -4.70382505e-01
1.06000000e+00 9.00408389e-16 1.31533445e-15 -1.31533445e-15 -4.37156518e-06 4.38935097e-06 -4.38935097e-06 -4.34651482e-02 4.60337031e-02 -4.60337031e-02 -1.78726543e-01 4.63553034e-01 -4.63553034e-01
1.07000000e+00 5.25825010e-16 6.82434747e-16 -6.82434747e-16 -2.98915963e-06 3.46584619e-06 -3.46584619e-06 -4.33831734e-02 4.33938473e-02 -4.33938473e-02 -7.85517475e-02 4.56759395e-01 -4.56759395e-01
1.08000000e+00 2.97112826e-16 3.51892691e-16 -3.51892691e-16 -1.53396400e-06 2.73058039e-06 -2.73058039e-06 -3.91399605e-02 4.08827007e-02 -4.08827007e-02 2.29650684e-02 4.50002933e-01 -4.50002933e-01
1.09000000e+00 1.63173307e-16 1.80336460e-16 -1.80336460e-16 -3.20734899e-07 2.14653193e-06 -2.14653193e-06 -3.15525607e-02 3.84955185e-02 -3.84955185e-02 1.20739449e-01 4.43284957e-01 -4.43284957e-01
1.10000000e+00 8.73549131e-17 9.18503912e-17 -9.18503912e-17 4.96786355e-07 1.68366794e-06 -1.68366794e-06 -2.16944004e-02 3.62276319e-02 -3.62276319e-02 2.09924799e-01 4.36606741e-01 -4.36606741e-01
1.11000000e+00 4.56710679e-17 4.64946154e-17 -4.64946154e-17 9.00093571e-07 1.31768692e-06 -1.31768692e-06 -1.07685878e-02 3.40744531e-02 -3.40744531e-02 2.86159640e-01 4.29969523e-01 -4.29969523e-01
1.12000000e+00 2.33448269e-17 2.33909837e-17 -2.33909837e-17 9.61776400e-07 1.02897479e-06 -1.02897479e-06 2.31666558e-05 3.20314810e-02 -3.20314810e-02 3.45791132e-01 4.23374508e-01 -4.23374508e-01
1.13000000e+00 1.16724135e-17 1.16954918e-17 -1.16954918e-17 7.98127487e-07 8.01740707e-07 -8.01740707e-07 9.60233249e-03 3.00943051e-02 -3.00943051e-02 3.86062770e-01 4.16822861e-01 -4.16822861e-01
1.14000000e+00 5.70888349e-18 5.81182692e-18 -5.81182692e-18 5.29316658e-07 6.23303894e-07 -6.23303894e-07 1.71140086e-02 2.82586100e-02 -2.82586100e-02 4.05255803e-01 4.10315713e-01 -4.10315713e-01
1.15000000e+00 2.72984103e-18 2.87032473e-18 -2.87032473e-18 2.52805403e-07 4.83506648e-07 -4.83506648e-07 2.19968667e-02 2.65201788e-02 -2.65201788e-02 4.02776243e-01 4.03854161e-01 -4.03854161e-01
1.16000000e+00 1.27479146e-18 1.40887859e-18 -1.40887859e-18 3.10084692e-08 3.74232726e-07 -3.74232726e-07 2.40171347e-02 2.48748961e-02 -2.48748961e-02 3.79182112e-01 3.97439263e-01 -3.97439263e-01
1.17000000e+00 5.80298488e-19 6.87290412e-19 -6.87290412e-19 -1.09144023e-07 2.89013268e-07 -2.89013268e-07 2.32653196e-02 2.33187508e-02 -2.33187508e-02 3.36148744e-01 3.91072043e-01 -3.91072043e-01
1.18000000e+00 2.56750493e-19 3.33220091e-19 -3.33220091e-19 -1.68835337e-07 2.22705274e-07 -2.22705274e-07 2.01184708e-02 2.18478377e-02 -2.18478377e-02 2.76373365e-01 3.84753488e-01 -3.84753488e-01
1.19000000e+00 1.09913133e-19 1.60563287e-19 -1.60563287e-19 -1.66552888e-07 1.71230028e-07 -1.71230028e-07 1.51743938e-02 2.04583600e-02 -2.04583600e-02 2.03423536e-01 3.78484549e-01 -3.78484549e-01
1.20000000e+00 4.51964355e-20 7.68927688e-20 -7.68927688e-20 -1.27444127e-07 1.31360883e-07 -1.31360883e-07 9.16694699e-03 1.91466302e-02 -1.91466302e-02 1.21537304e-01 3.72266141e-01 -3.72266141e-01
1.21000000e+00 1.76308789e-20 3.65972899e-20 -3.65972899e-20 -7.51396879e-08 1.00551578e-07 -1.00551578e-07 2.87311518e-03 1.79090710e-02 -1.79090710e-02 3.53857497e-02 3.66099145e-01 -3.66099145e-01
1.22000000e+00 6.37281506e-21 1.73115730e-20 -1.73115730e-20 -2.69791530e-08 7.67977381e-08 -7.67977381e-08 -2.97716989e-03 1.67422161e-02 -1.67422161e-02 -5.01890619e-02 3.59984404e-01 -3.59984404e-01
1.23000000e+00 2.02398103e-21 8.13857394e-21 -8.13857394e-21 7.52815698e-09 5.85254378e-08 -5.85254378e-08 -7.77848656e-03 1.56427103e-02 -1.56427103e-02 -1.30446075e-01 3.53922726e-01 -3.53922726e-01
1.24000000e+00 4.76596137e-22 3.80263178e-21 -3.80263178e-21 2.58532718e-08 4.45018040e-08 -4.45018040e-08 -1.11067722e-02 1.46073098e-02 -1.46073098e-02 -2.01011753e-01 3.47914885e-01 -3.47914885e-01
1.25000000e+00 1.08124788e-36 1.76581179e-21 -1.76581179e-21 3.02981072e-08 3.37634849e-08 -3.37634849e-08 -1.27505719e-02 1.36328813e-02 -1.36328813e-02 -2.58125717e-01 3.41961618e-01 -3.41961618e-01
1.26000000e+00 -1.02139793e-22 8.14945804e-22 -8.14945804e-22 2.55393518e-08 2.55595745e-08 -2.55595745e-08 -1.27150105e-02 1.27164018e-02 -1.27164018e-02 -2.98851137e-01 3.36063627e-01 -3.36063627e-01
1.27000000e+00 -9.29598356e-23 3.73798214e-22 -3.73798214e-22 1.65634527e-08 1.93061945e-08 -1.93061945e-08 -1.12001363e-02 1.18549576e-02 -1.18549576e-02 -3.21237339e-01 3.30221580e-01 -3.30221580e-01
1.28000000e+00 -6.27284675e-23 1.70400119e-22 -1.70400119e-22 7.33690046e-09 1.45504505e-08 -1.45504505e-08 -8.55821612e-03 1.10457433e-02 -1.10457433e-02 -3.24424755e-01 3.24436111e-01 -3.24436111e-01
1.29000000e+00 -3.71921922e-23 7.72016785e-23 -7.72016785e-23 2.49530117e-10 1.09419041e-08 -1.09419041e-08 -5.23676007e-03 1.02860602e-02 -1.02860602e-02 -3.08685633e-01 3.18707817e-01 -3.18707817e-01
1.30000000e+00 -2.04327328e-23 3.47622413e-23 -3.47622413e-23 -3.83372262e-09 8.21005516e-09 -8.21005516e-09 -1.71530078e-03 9.57331511e-03 -9.57331511e-03 -2.75397706e-01 3.13037264e-01 -3.13037264e-01
1.31000000e+00 -1.06491836e-23 1.55565387e-23 -1.55565387e-23 -5.16371770e-09 6.14661412e-09 -6.14661412e-09 1.55587551e-03 8.90501843e-03 -8.90501843e-03 -2.26952018e-01 3.07424982e-01 -3.07424982e-01
1.32000000e+00 -5.33116918e-24 6.91898450e-24 -6.91898450e-24 -4.58365428e-09 4.59158393e-09 -4.59158393e-09 4.20769397e-03 8.27878239e-03 -8.27878239e-03 -1.66600150e-01 3.01871468e-01 -3.01871468e-01
1.33000000e+00 -2.58230224e-24 3.05841150e-24 -3.05841150e-24 -3.06852128e-09 3.42236092e-09 -3.42236092e-09 5.98931243e-03 7.69231903e-03 -7.69231903e-03 -9.82498479e-02 2.96377187e-01 -2.96377187e-01
1.34000000e+00 -1.21573588e-24 1.34361133e-24 -1.34361133e-24 -1.41938609e-09 2.54522274e-09 -2.54522274e-09 6.78686600e-03 7.14343807e-03 -7.14343807e-03 -2.62213426e-02 2.90942570e-01 -2.90942570e-01
1.35000000e+00 -5.57932806e-25 5.86645270e-25 -5.86645270e-25 -1.28585828e-10 1.88869784e-09 -1.88869784e-09 6.62317392e-03 6.63004470e-03 -6.63004470e-03 4.50207368e-02 2.85568016e-01 -2.85568016e-01
1.36000000e+00 -2.50057667e-25 2.54566744e-25 -2.54566744e-25 6.18643110e-10 1.39841437e-09 -1.39841437e-09 5.64013790e-03 6.15013721e-03 -6.15013721e-03 1.11143316e-01 2.80253891e-01 -2.80253891e-01
1.37000000e+00 -1.09570618e-25 1.09787258e-25 -1.09787258e-25 8.62350298e-10 1.03310860e-09 -1.03310860e-09 4.06764997e-03 5.70180459e-03 -5.70180459e-03 1.68211447e-01 2.75000531e-01 -2.75000531e-01
1.38000000e+00 -4.69643765e-26 4.70572332e-26 -4.70572332e-26 7.60554862e-10 7.61540102e-10 -7.61540102e-10 2.18426657e-03 5.28322407e-03 -5.28322407e-03 2.12928703e-01 2.69808239e-01 -2.69808239e-01
1.39000000e+00 -1.96908074e-26 2.00458749e-26 -2.00458749e-26 4.95676661e-10 5.60113814e-10 -5.60113814e-10 2.75547158e-04 4.89265853e-03 -4.89265853e-03 2.42836088e-01 2.64677288e-01 -2.64677288e-01
1.40000000e+00 -8.07149807e-27 8.48687531e-27 -8.48687531e-27 2.14212244e-10 4.11051743e-10 -4.11051743e-10 -1.40423536e-03 4.52845398e-03 -4.52845398e-03 2.56456709e-01 2.59607921e-01 -2.59607921e-01
1.41000000e+00 -3.23117427e-27 3.57104074e-27 -3.57104074e-27 2.10526327e-12 3.00990929e-10 -3.00990929e-10 -2.66224392e-03 4.18903691e-03 -4.18903691e-03 2.53376836e-01 2.54600350e-01 -2.54600350e-01
1.42000000e+00 -1.26088976e-27 1.49336499e-27 -1.49336499e-27 -1.12525260e-10 2.19911037e-10 -2.19911037e-10 -3.38582836e-03 3.87291167e-03 -3.87291167e-03 2.34258042e-01 2.49654758e-01 -2.49654758e-01
1.43000000e+00 -4.78235061e-28 6.20670787e-28 -6.20670787e-28 -1.41711397e-10 1.60316177e-10 -1.60316177e-10 -3.54845397e-03 3.57865780e-03 -3.57865780e-03 2.00779615e-01 2.44771299e-01 -2.44771299e-01
1.44000000e+00 -1.75502845e-28 2.56378039e-28 -2.56378039e-28 -1.16377272e-10 1.16612303e-10 -1.16612303e-10 -3.20326490e-03 3.30492744e-03 -3.30492744e-03 1.55514988e-01 2.39950098e-01 -2.39950098e-01
1.45000000e+00 -6.18647413e-29 1.05250584e-28 -1.05250584e-28 -6.90533690e-11 8.46346307e-11 -8.46346307e-11 -2.46640405e-03 3.05044263e-03 -3.05044263e-03 1.01750393e-01 2.35191253e-01 -2.35191253e-01
1.46000000e+00 -2.06879484e-29 4.29430007e-29 -4.29430007e-29 -2.37721822e-11 6.12898471e-11 -6.12898471e-11 -1.49344044e-03 2.81399272e-03 -2.81399272e-03 4.32577962e-02 2.30494832e-01 -2.30494832e-01
1.47000000e+00 -6.41031281e-30 1.74134346e-29 -1.74134346e-29 7.08234614e-12 4.42859205e-11 -4.42859205e-11 -4.52909025e-04 2.59443177e-03 -2.59443177e-03 -1.59626050e-02 2.25860879e-01 -2.25860879e-01
1.48000000e+00 -1.74525460e-30 7.01779481e-30 -7.01779481e-30 2.11130890e-11 3.19285737e-11 -3.19285737e-11 4.99003038e-04 2.39067596e-03 -2.39067596e-03 -7.19529765e-02 2.21289409e-01 -2.21289409e-01
1.49000000e+00 -3.52295679e-31 2.81087202e-30 -2.81087202e-30 2.20517938e-11 2.29683641e-11 -2.29683641e-11 1.23914033e-03 2.20170106e-03 -2.20170106e-03 -1.21063138e-01 2.16780412e-01 -2.16780412e-01
1.50000000e+00 -8.22181608e-46 1.11893705e-30 -1.11893705e-30 1.58241030e-11 1.64860766e-11 -1.64860766e-11 1.69095479e-03 2.02653992e-03 -2.02653992e-03 -1.60192481e-01 2.12333853e-01 -2.12333853e-01
1.51000000e+00 5.54830927e-32 4.42684603e-31 -4.42684603e-31 7.74712547e-12 1.18070463e-11 -1.18070463e-11 1.82976976e-03 1.86428005e-03 -1.86428005e-03 -1.86991948e-01 2.07949671e-01 -2.07949671e-01
1.52000000e+00 4.32877967e-32 1.74063357e-31 -1.74063357e-31 1.19393517e-12 8.43726959e-12 -8.43726959e-12 1.67986480e-03 1.71406117e-03 -1.71406117e-03 -2.00012261e-01 2.03627781e-01 -2.03627781e-01
1.53000000e+00 2.50402844e-32 6.80212288e-32 -6.80212288e-32 -2.53345071e-12 6.01588171e-12 -6.01588171e-12 1.30470681e-03 1.57507289e-03 -1.57507289e-03 -1.98788250e-01 1.99368074e-01 -1.99368074e-01
1.54000000e+00 1.27271395e-32 2.64183548e-32 -2.64183548e-32 -3.63414529e-12 4.27989736e-12 -4.27989736e-12 7.92536314e-04 1.44655241e-03 -1.44655241e-03 -1.83853659e-01 1.95170419e-01 -1.95170419e-01
1.55000000e+00 5.99390597e-33 1.01974419e-32 -1.01974419e-32 -3.03707916e-12 3.03811441e-12 -3.03811441e-12 2.39985988e-04 1.32778227e-03 -1.32778227e-03 -1.56685668e-01 1.91034659e-01 -1.91034659e-01
1.56000000e+00 2.67796089e-33 3.91201842e-33 -3.91201842e-33 -1.76172126e-12 2.15184804e-12 -2.15184804e-12 -2.63574465e-04 1.21808820e-03 -1.21808820e-03 -1.19583417e-01 1.86960617e-01 -1.86960617e-01
1.57000000e+00 1.14925083e-33 1.49153936e-33 -1.49153936e-33 -5.50838289e-13 1.52074283e-12 -1.52074283e-12 -6.48668716e-04 1.11683696e-03 -1.11683696e-03 -7.54895504e-02 1.82948096e-01 -1.82948096e-01
1.58000000e+00 4.77203784e-34 5.65187730e-34 -5.65187730e-34 2.34870088e-13 1.07235025e-12 -1.07235025e-12 -8.73731890e-04 1.02343438e-03 -1.02343438e-03 -2.77679127e-02 1.78996875e-01 -1.78996875e-01
1.59000000e+00 1.92592994e-34 2.12850615e-34 -2.12850615e-34 5.49181533e-13 7.54491316e-13 -7.54491316e-13 -9.27814775e-04 9.37323265e-04 -9.37323265e-04 2.00462461e-02 1.75106714e-01 -1.75106714e-01
1.60000000e+00 7.57683093e-35 7.96675150e-35 -7.96675150e-35 5.23060105e-13 5.29673854e-13 -5.29673854e-13 -8.28178839e-04 8.57981590e-04 -8.57981590e-04 6.45052088e-02 1.71277353e-01 -1.71277353e-01
1.61000000e+00 2.91105437e-35 2.96354694e-35 -2.96354694e-35 3.35344059e-13 3.71021887e-13 -3.71021887e-13 -6.13767850e-04 7.84920583e-04 -7.84920583e-04 1.02497836e-01 1.67508511e-01 -1.67508511e-01
1.62000000e+00 1.09347460e-35 1.09563659e-35 -1.09563659e-35 1.30054987e-13 2.59314755e-13 -2.59314755e-13 -3.36085457e-04 7.17682972e-04 -7.17682972e-04 1.31470427e-01 1.63799892e-01 -1.63799892e-01
1.63000000e+00 4.01779335e-36 4.02573722e-36 -4.02573722e-36 -1.46095003e-14 1.80838806e-13 -1.80838806e-13 -4.92496759e-05 6.55841272e-04 -6.55841272e-04 1.49603232e-01 1.60151177e-01 -1.60151177e-01
1.64000000e+00 1.44406587e-36 1.47010548e-36 -1.47010548e-36 -8.01046895e-14 1.25832474e-13 -1.25832474e-13 1.99074654e-04 5.98996134e-04 -5.98996134e-04 1.55929776e-01 1.56562034e-01 -1.56562034e-01
1.65000000e+00 5.07436931e-37 5.33550764e-37 -5.33550764e-37 -8.42320383e-14 8.73636050e-14 -8.73636050e-14 3.74503431e-04 5.46774777e-04 -5.46774777e-04 1.50390524e-01 1.53032111e-01 -1.53032111e-01
1.66000000e+00 1.74137679e-37 1.92454103e-37 -1.92454103e-37 -5.69226709e-14 6.05208559e-14 -6.05208559e-14 4.59684366e-04 4.98829467e-04 -4.98829467e-04 1.33817390e-01 1.49561040e-01 -1.49561040e-01
1.67000000e+00 5.82524150e-38 6.89926429e-38 -6.89926429e-38 -2.38327646e-14 4.18327369e-14 -4.18327369e-14 4.54741053e-04 4.54836077e-04 -4.54836077e-04 1.07850918e-01 1.46148437e-01 -1.46148437e-01
1.68000000e+00 1.89401177e-38 2.45811709e-38 -2.45811709e-38 4.29090658e-16 2.88512213e-14 -2.88512213e-14 3.74756521e-04 4.14492700e-04 -4.14492700e-04 7.47970973e-02 1.42793905e-01 -1.42793905e-01
1.69000000e+00 5.95840290e-39 8.70415323e-39 -8.70415323e-39 1.18386326e-14 1.98540371e-14 -1.98540371e-14 2.45096916e-04 3.77518329e-04 -3.77518329e-04 3.74354627e-02 1.39497030e-01 -1.39497030e-01
1.70000000e+00 1.80050094e-39 3.06319516e-39 -3.06319516e-39 1.30032191e-14 1.36323321e-14 -1.36323321e-14 9.56432050e-05 3.43651604e-04 -3.43651604e-04 -1.20615383e-03 1.36257383e-01 -1.36257383e-01
1.71000000e+00 5.16145352e-40 1.07138851e-39 -1.07138851e-39 8.85091559e-15 9.33959820e-15 -9.33959820e-15 -4.49464789e-05 3.12649604e-04 -3.12649604e-04 -3.80922933e-02 1.33074524e-01 -1.33074524e-01
1.72000000e+00 1.37100256e-40 3.72428991e-40 -3.72428991e-40 3.67319315e-15 6.38444178e-15 -6.38444178e-15 -1.53965447e-04 2.84286717e-04 -2.84286717e-04 -7.04168993e-02 1.29947998e-01 -1.29947998e-01
1.73000000e+00 3.19979591e-41 1.28666105e-40 -1.28666105e-40 -9.93051025e-17 4.35466122e-15 -4.35466122e-15 -2.17696148e-04 2.58353547e-04 -2.58353547e-04 -9.58180357e-02 1.26877338e-01 -1.26877338e-01
1.74000000e+00 5.53700926e-42 4.41783005e-41 -4.41783005e-41 -1.82075105e-15 2.96362002e-15 -2.96362002e-15 -2.32455236e-04 2.34655893e-04 -2.34655893e-04 -1.12553496e-01 1.23862065e-01 -1.23862065e-01
1.75000000e+00 1.29237017e-56 1.50757190e-41 -1.50757190e-41 -1.94089866e-15 2.01246053e-15 -2.01246053e-15 -2.03731967e-04 2.13013770e-04 -2.13013770e-04 -1.19623748e-01 1.20901689e-01 -1.20901689e-01
1.76000000e+00 -6.40822107e-43 5.11294641e-42 -5.11294641e-42 -1.26767825e-15 1.36354327e-15 -1.36354327e-15 -1.43831570e-04 1.93260486e-04 -1.93260486e-04 -1.16832991e-01 1.17995710e-01 -1.17995710e-01
1.77000000e+00 -4.28594655e-43 1.72341007e-42 -1.72341007e-42 -4.78623752e-16 9.21822243e-16 -9.21822243e-16 -6.86478338e-05 1.75241770e-04 -1.75241770e-04 -1.04784194e-01 1.15143614e-01 -1.15143614e-01
1.78000000e+00 -2.12532315e-43 5.77338059e-43 -5.77338059e-43 6.49699687e-17 6.21816362e-16 -6.21816362e-16 5.73639604e-06 1.58814946e-04 -1.58814946e-04 -8.48093960e-02 1.12344882e-01 -1.12344882e-01
1.79000000e+00 -9.26021273e-44 1.92218829e-43 -1.92218829e-43 2.87791398e-16 4.18517683e-16 -4.18517683e-16 6.59832445e-05 1.43848153e-04 -1.43848153e-04 -5.88418820e-02 1.09598982e-01 -1.09598982e-01
1.80000000e+00 -3.73856152e-44 6.36042076e-44 -6.36042076e-44 2.77647494e-16 2.81062033e-16 -2.81062033e-16 1.03500304e-04 1.30219607e-04 -1.30219607e-04 -2.92415779e-02 1.06905376e-01 -1.06905376e-01
1.81000000e+00 -1.43186898e-44 2.09170263e-44 -2.09170263e-44 1.64966040e-16 1.88333361e-16 -1.88333361e-16 1.15273459e-04 1.17816916e-04 -1.17816916e-04 1.41117361e-03 1.04263515e-01 -1.04263515e-01
1.82000000e+00 -5.26766712e-45 6.83656923e-45 -6.83656923e-45 4.96042946e-17 1.25918353e-16 -1.25918353e-16 1.03545122e-04 1.06536419e-04 -1.06536419e-04 3.05357917e-02 1.01672844e-01 -1.01672844e-01
1.83000000e+00 -1.87504554e-45 2.22075510e-45 -2.22075510e-45 -2.16341260e-17 8.40015923e-17 -8.40015923e-17 7.45638647e-05 9.62825791e-05 -9.62825791e-05 5.57669060e-02 9.91328013e-02 -9.91328013e-02
1.84000000e+00 -6.48713406e-46 7.16947404e-46 -7.16947404e-46 -4.47829106e-17 5.59142759e-17 -5.59142759e-17 3.67742175e-05 8.69674050e-05 -8.69674050e-05 7.51469678e-02 9.66428164e-02 -9.66428164e-02
1.85000000e+00 -2.18778394e-46 2.30037216e-46 -2.30037216e-46 -3.71199672e-17 3.71359549e-17 -3.71359549e-17 -1.13014386e-06 7.85099109e-05 -7.85099109e-05 8.72800406e-02 9.42023140e-02 -9.42023140e-02
1.86000000e+00 -7.20562399e-47 7.33555687e-47 -7.33555687e-47 -1.87650299e-17 2.46095227e-17 -2.46095227e-17 -3.18998961e-05 7.08356091e-05 -7.08356091e-05 9.14342759e-02 9.18107126e-02 -9.18107126e-02
1.87000000e+00 -2.32024809e-47 2.32483562e-47 -2.32483562e-47 -3.07254680e-18 1.62722830e-17 -1.62722830e-17 -5.08837880e-05 6.38760361e-05 -6.38760361e-05 8.75851338e-02 8.94674253e-02 -8.94674253e-02
1.88000000e+00 -7.30832352e-48 7.32277334e-48 -7.32277334e-48 5.05458514e-18 1.07357031e-17 -1.07357031e-17 -5.65008945e-05 5.75683071e-05 -5.75683071e-05 7.63966339e-02 8.71718604e-02 -8.71718604e-02
1.89000000e+00 -2.25175750e-48 2.29236152e-48 -2.29236152e-48 6.51638096e-18 7.06722955e-18 -7.06722955e-18 -5.00423016e-05 5.18547010e-05 -5.18547010e-05 5.91433538e-02 8.49234216e-02 -8.49234216e-02
1.90000000e+00 -6.78298930e-49 7.13205702e-49 -7.13205702e-49 4.44993867e-18 4.64199436e-18 -4.64199436e-18 -3.49426354e-05 4.66822723e-05 -4.66822723e-05 3.75810580e-02 8.27215087e-02 -8.27215087e-02
1.91000000e+00 -1.99542890e-49 2.20531525e-49 -2.20531525e-49 1.70038345e-18 3.04226277e-18 -3.04226277e-18 -1.57457799e-05 4.20024880e-05 -4.20024880e-05 1.37782743e-02 8.05655180e-02 -8.05655180e-02
1.92000000e+00 -5.72218488e-50 6.77720671e-50 -6.77720671e-50 -1.96487242e-19 1.98941570e-18 -1.98941570e-18 2.98314792e-06 3.77708902e-05 -3.77708902e-05 -1.00755563e-02 7.84548426e-02 -7.84548426e-02
1.93000000e+00 -1.59490592e-50 2.06992668e-50 -2.06992668e-50 -9.25625950e-19 1.29804893e-18 -1.29804893e-18 1.75740182e-05 3.39467812e-05 -3.39467812e-05 -3.18678418e-02 7.63888726e-02 -7.63888726e-02
1.94000000e+00 -4.30117099e-51 6.28323596e-51 -6.28323596e-51 -8.42437232e-19 8.45071180e-19 -8.45071180e-19 2.58386848e-05 3.04929301e-05 -3.04929301e-05 -4.97487031e-02 7.43669961e-02 -7.43669961e-02
1.95000000e+00 -1.11417816e-51 1.89555310e-51 -1.89555310e-51 -4.46168187e-19 5.48949282e-19 -5.48949282e-19 2.72615982e-05 2.73753002e-05 -2.73753002e-05 -6.22884492e-02 7.23885992e-02 -7.23885992e-02
1.96000000e+00 -2.73802717e-52 5.68345882e-52 -5.68345882e-52 -8.63178447e-20 3.55801567e-19 -3.55801567e-19 2.28178262e-05 2.45627959e-05 -2.45627959e-05 -6.85929812e-02 7.04530664e-02 -7.04530664e-02
1.97000000e+00 -6.23459782e-53 1.69361097e-52 -1.69361097e-52 1.02514412e-19 2.30101895e-19 -2.30101895e-19 1.45151264e-05 2.20270270e-05 -2.20270270e-05 -6.83674842e-02 6.85597809e-02 -6.85597809e-02
1.98000000e+00 -1.24737462e-53 5.01578344e-53 -5.01578344e-53 1.36800648e-19 1.48480437e-19 -1.48480437e-19 4.79892519e-06 1.97420908e-05 -1.97420908e-05 -6.19236570e-02 6.67081254e-02 -6.67081254e-02
1.99000000e+00 -1.85035185e-54 1.47634574e-53 -1.47634574e-53 9.09420692e-20 9.55993600e-20 -9.55993600e-20 -4.03385781e-06 1.76843695e-05 -1.76843695e-05 -5.01310137e-02 6.48974818e-02 -6.48974818e-02
2.00000000e+00 -4.23118863e-69 4.31878464e-54 -4.31878464e-54 3.16654362e-20 6.14154213e-20 -6.14154213e-20 -1.02907503e-05 1.58323432e-05 -1.58323432e-05 -3.43179795e-02 6.31272322e-02 -6.31272322e-02
2.01000000e+00 1.57371268e-55 1.25562282e-54 -1.25562282e-54 -6.92887211e-21 3.93673871e-20 -3.93673871e-20 -1.31345218e-05 1.41664157e-05 -1.41664157e-05 -1.61330942e-02 6.13967589e-02 -6.13967589e-02
2.02000000e+00 9.02275481e-56 3.62811488e-55 -3.62811488e-55 -1.96998105e-20 2.51786505e-20 -2.51786505e-20 -1.26092988e-05 1.26687553e-05 -1.26687553e-05 2.61978289e-03 5.97054446e-02 -5.97054446e-02
2.03000000e+00 3.83549855e-56 1.04190240e-55 -1.04190240e-55 -1.60461819e-20 1.60681180e-20 -1.60681180e-20 -9.47359911e-06 1.13231455e-05 -1.13231455e-05 2.01561535e-02 5.80526731e-02 -5.80526731e-02
2.04000000e+00 1.43259113e-56 2.97370049e-56 -2.97370049e-56 -7.27535946e-21 1.02313815e-20 -1.02313815e-20 -4.90838730e-06 1.01148490e-05 -1.01148490e-05 3.48786741e-02 5.64378292e-02 -5.64378292e-02
2.05000000e+00 4.95804281e-57 8.43512625e-57 -8.43512625e-57 -3.93549106e-22 6.50040251e-21 -6.50040251e-21 -1.84368261e-07 9.03048130e-06 -9.03048130e-06 4.55222396e-02 5.48602995e-02 -5.48602995e-02
2.06000000e+00 1.62784656e-57 2.37799057e-57 -2.37799057e-57 2.56811665e-21 4.12081316e-21 -4.12081316e-21 3.63201977e-06 8.05789431e-06 -8.05789431e-06 5.12630020e-02 5.33194722e-02 -5.33194722e-02
2.07000000e+00 5.13372918e-58 6.66273972e-58 -6.66273972e-58 2.57257237e-21 2.60652745e-21 -2.60652745e-21 5.87590985e-06 7.18606947e-06 -7.18606947e-06 5.17816969e-02 5.18147376e-02 -5.18147376e-02
2.08000000e+00 1.56650180e-58 1.85532392e-58 -1.85532392e-58 1.37805265e-21 1.64504729e-21 -1.64504729e-21 6.35750015e-06 6.40501914e-06 -6.40501914e-06 4.72762629e-02 5.03454884e-02 -5.03454884e-02
2.09000000e+00 4.64596994e-59 5.13464969e-59 -5.13464969e-59 2.57063199e-22 1.03593182e-21 -1.03593182e-21 5.31665111e-06 5.70569600e-06 -5.70569600e-06 3.84237916e-02 4.89111199e-02 -4.89111199e-02
2.10000000e+00 1.34317437e-59 1.41229711e-59 -1.41229711e-59 -3.08903667e-22 6.50909581e-22 -6.50909581e-22 3.28930507e-06 5.07990981e-06 -5.07990981e-06 2.62968129e-02 4.75110305e-02 -4.75110305e-02
2.11000000e+00 3.79231155e-60 3.86069508e-60 -3.86069508e-60 -3.86310790e-22 4.08081455e-22 -4.08081455e-22 9.31178271e-07 4.52025099e-06 -4.52025099e-06 1.22433301e-02 4.61446214e-02 -4.61446214e-02
2.12000000e+00 1.04681824e-60 1.04888798e-60 -1.04888798e-60 -2.32771660e-22 2.55275866e-22 -2.55275866e-22 -1.15378952e-06 4.02002057e-06 -4.02002057e-06 -2.25657174e-03 4.48112975e-02 -4.48112975e-02
2.13000000e+00 2.82656560e-61 2.83215421e-61 -2.83215421e-61 -6.11124140e-23 1.59334331e-22 -1.59334331e-22 -2.54187951e-06 3.57316586e-06 -3.57316586e-06 -1.57426537e-02 4.35104669e-02 -4.35104669e-02
2.14000000e+00 7.46564556e-62 7.60026718e-62 -7.60026718e-62 3.52755749e-23 9.92306115e-23 -9.92306115e-23 -3.05303181e-06 3.17422167e-06 -3.17422167e-06 -2.69195464e-02 4.22415420e-02 -4.22415420e-02
2.15000000e+00 1.92784151e-62 2.02705252e-62 -2.02705252e-62 5.55950495e-23 6.16621522e-23 -6.16621522e-23 -2.74616971e-06 2.81825642e-06 -2.81825642e-06 -3.47804604e-02 4.10039388e-02 -4.10039388e-02
2.16000000e+00 4.86173069e-63 5.37310492e-63 -5.37310492e-63 3.63430859e-23 3.82321211e-23 -3.82321211e-23 -1.85969363e-06 2.50082288e-06 -2.50082288e-06 -3.86976467e-02 3.97970777e-02 -3.97970777e-02
2.17000000e+00 1.19514603e-63 1.41549982e-63 -1.41549982e-63 1.11144130e-23 2.36523781e-23 -2.36523781e-23 -7.20963341e-07 2.21791316e-06 -2.21791316e-06 -3.84713263e-02 3.86203837e-02 -3.86203837e-02
2.18000000e+00 2.85560807e-64 3.70611160e-64 -3.70611160e-64 -4.03089818e-24 1.46001708e-23 -1.46001708e-23 3.48266857e-07 1.96591764e-06 -1.96591764e-06 -3.43332517e-02 3.74732862e-02 -3.74732862e-02
2.19000000e+00 6.60168328e-65 9.64386997e-65 -9.64386997e-65 -7.80731863e-24 8.99244443e-24 -8.99244443e-24 1.10727763e-06 1.74158741e-06 -1.74158741e-06 -2.69058265e-02 3.63552193e-02 -3.63552193e-02
2.20000000e+00 1.46597668e-65 2.49406850e-65 -2.49406850e-65 -5.34675321e-24 5.52629792e-24 -5.52629792e-24 1.43816606e-06 1.54200012e-06 -1.54200012e-06 -1.71222912e-02 3.52656223e-02 -3.52656223e-02
2.21000000e+00 3.08826544e-66 6.41046577e-66 -6.41046577e-66 -1.73471435e-24 3.38865635e-24 -3.38865635e-24 1.35013238e-06 1.36452884e-06 -1.36452884e-06 -6.11741312e-03 3.42039395e-02 -3.42039395e-02
2.22000000e+00 6.02822920e-67 1.63755152e-66 -1.63755152e-66 4.99502574e-25 2.07327766e-24 -2.07327766e-24 9.52177691e-07 1.20681362e-06 -1.20681362e-06 4.89902507e-03 3.31696203e-02 -3.31696203e-02
2.23000000e+00 1.03390982e-67 4.15742608e-67 -4.15742608e-67 1.08311311e-24 1.26568056e-24 -1.26568056e-24 4.06738627e-07 1.06673578e-06 -1.06673578e-06 1.47721272e-02 3.21621198e-02 -3.21621198e-02
2.24000000e+00 1.31475406e-68 1.04900674e-67 -1.04900674e-67 7.48327637e-25 7.70952211e-25 -7.70952211e-25 -1.20817676e-07 9.42394407e-07 -9.42394407e-07 2.25213500e-02 3.11808985e-02 -3.11808985e-02
2.25000000e+00 2.89940951e-83 2.63060837e-68 -2.63060837e-68 2.40232613e-25 4.68562479e-25 -4.68562479e-25 -5.03613538e-07 8.32085038e-07 -8.32085038e-07 2.74371653e-02 3.02254224e-02 -3.02254224e-02
2.26000000e+00 -8.21721290e-70 6.55629211e-69 -6.55629211e-69 -7.14647526e-26 2.84147778e-25 -2.84147778e-25 -6.77044531e-07 7.34280342e-07 -7.34280342e-07 2.91453025e-02 2.92951634e-02 -2.92951634e-02
2.27000000e+00 -4.03871024e-70 1.62399456e-69 -1.62399456e-69 -1.49117335e-25 1.71932399e-25 -1.71932399e-25 -6.42348168e-07 6.47612565e-07 -6.47612565e-07 2.76326916e-02 2.83895995e-02 -2.83895995e-02
2.28000000e+00 -1.47173564e-70 3.99792851e-70 -3.99792851e-70 -9.98331151e-26 1.03802518e-25 -1.03802518e-25 -4.52927117e-07 5.70857626e-07 -5.70857626e-07 2.32335189e-02 2.75082145e-02 -2.75082145e-02
2.29000000e+00 -4.71231909e-71 9.78159449e-71 -9.78159449e-71 -2.95346215e-26 6.25309107e-26 -6.25309107e-26 -1.90195826e-07 5.02920714e-07 -5.02920714e-07 1.65781853e-02 2.66504981e-02 -2.66504981e-02
2.30000000e+00 -1.39806431e-71 2.37852907e-71 -2.37852907e-71 1.15541757e-26 3.75853263e-26 -3.75853263e-26 6.28882180e-08 4.42823252e-07 -4.42823252e-07 8.51193303e-03 2.58159466e-02 -2.58159466e-02
2.31000000e+00 -3.93490987e-72 5.74819444e-72 -5.74819444e-72 2.02876774e-26 2.25412814e-26 -2.25412814e-26 2.43392790e-07 3.89691098e-07 -3.89691098e-07 -6.94897203e-06 2.50040622e-02 -2.50040622e-02
2.32000000e+00 -1.06379690e-72 1.38063416e-72 -1.38063416e-72 1.26273489e-26 1.34888703e-26 -1.34888703e-26 3.20488634e-07 3.42743897e-07 -3.42743897e-07 -8.01744819e-03 2.42143537e-02 -2.42143537e-02
2.33000000e+00 -2.78266618e-73 3.29571734e-73 -3.29571734e-73 3.12296929e-27 8.05395618e-27 -8.05395618e-27 2.96773922e-07 3.01285445e-07 -3.01285445e-07 -1.46621784e-02 2.34463362e-02 -2.34463362e-02
2.34000000e+00 -7.07474928e-74 7.81889673e-74 -7.81889673e-74 -1.94787564e-27 4.79821440e-27 -4.79821440e-27 2.00621280e-07 2.64695006e-07 -2.64695006e-07 -1.92780492e-02 2.26995311e-02 -2.26995311e-02
2.35000000e+00 -1.75336164e-74 1.84359353e-74 -1.84359353e-74 -2.69501004e-27 2.85224443e-27 -2.85224443e-27 7.33304369e-08 2.32419478e-07 -2.32419478e-07 -2.14616437e-02 2.19734667e-02 -2.19734667e-02
2.36000000e+00 -4.24372817e-75 4.32025171e-75 -4.32025171e-75 -1.49382042e-27 1.69172800e-27 -1.69172800e-27 -4.44949788e-08 2.03966324e-07 -2.03966324e-07 -2.11028216e-02 2.12676776e-02 -2.12676776e-02
2.37000000e+00 -1.00419783e-75 1.00618330e-75 -1.00618330e-75 -2.54626038e-28 1.00117740e-27 -1.00117740e-27 -1.23581608e-07 1.78897221e-07 -1.78897221e-07 -1.83838527e-02 2.05817050e-02 -2.05817050e-02
2.38000000e+00 -2.32440343e-76 2.32899918e-76 -2.32899918e-76 3.19474497e-28 5.91191578e-28 -5.91191578e-28 -1.51398480e-07 1.56822327e-07 -1.56822327e-07 -1.37453909e-02 1.99150969e-02 -1.99150969e-02
2.39000000e+00 -5.26288951e-77 5.35779071e-77 -5.35779071e-77 3.43367359e-28 3.48322995e-28 -3.48322995e-28 -1.31951677e-07 1.37395140e-07 -1.37395140e-07 -7.82435136e-03 1.92674080e-02 -1.92674080e-02
2.40000000e+00 -1.16501806e-77 1.22497248e-77 -1.22497248e-77 1.61128826e-28 2.04773030e-28 -2.04773030e-28 -8.11579325e-08 1.20307866e-07 -1.20307866e-07 -1.37182902e-03 1.86381995e-02 -1.86381995e-02
2.41000000e+00 -2.51858535e-78 2.78349917e-78 -2.78349917e-78 8.25601323e-30 1.20115782e-28 -1.20115782e-28 -1.99543920e-08 1.05287267e-07 -1.05287267e-07 4.83874813e-03 1.80270396e-02 -1.80270396e-02
2.42000000e+00 -5.30751454e-79 6.28608196e-79 -6.28608196e-79 -4.89945071e-29 7.03014192e-29 -7.03014192e-29 3.25113145e-08 9.20909299e-08 -9.20909299e-08 1.01022219e-02 1.74335032e-02 -1.74335032e-02
2.43000000e+00 -1.08710944e-79 1.41089001e-79 -1.41089001e-79 -4.10166890e-29 4.10548827e-29 -4.10548827e-29 6.37585051e-08 8.05039221e-08 -8.05039221e-08 1.38605478e-02 1.68571717e-02 -1.68571717e-02
2.44000000e+00 -2.15443699e-80 3.14724432e-80 -3.14724432e-80 -1.50767371e-29 2.39222620e-29 -2.39222620e-29 6.99722662e-08 7.03357943e-08 -7.03357943e-08 1.57610792e-02 1.62976336e-02 -1.62976336e-02
2.45000000e+00 -4.10119689e-81 6.97737290e-81 -6.97737290e-81 2.31046528e-30 1.39083744e-29 -1.39083744e-29 5.51675528e-08 6.14178952e-08 -6.14178952e-08 1.56882019e-02 1.57544840e-02 -1.57544840e-02
2.46000000e+00 -7.40632258e-82 1.53736712e-81 -1.53736712e-81 6.86925357e-30 8.06839608e-30 -8.06839608e-30 2.83443227e-08 5.36009686e-08 -5.36009686e-08 1.37655828e-02 1.52273247e-02 -1.52273247e-02
2.47000000e+00 -1.23931642e-82 3.36656822e-82 -3.36656822e-82 4.45816882e-30 4.67019215e-30 -4.67019215e-30 -1.45722736e-10 4.67530042e-08 -4.67530042e-08 1.03298890e-02 1.47157646e-02 -1.47157646e-02
2.48000000e+00 -1.82213082e-83 7.32691966e-83 -7.32691966e-83 1.07684870e-30 2.69723628e-30 -2.69723628e-30 -2.18285126e-08 4.07573167e-08 -4.07573167e-08 5.88021797e-03 1.42194188e-02 -1.42194188e-02
2.49000000e+00 -1.98630466e-84 1.58481881e-83 -1.58481881e-83 -6.75928088e-31 1.55431823e-30 -1.55431823e-30 -3.21015379e-08 3.55108298e-08 -3.55108298e-08 1.01025776e-03 1.37379096e-02 -1.37379096e-02
2.50000000e+00 -4.17227412e-99 3.40692036e-84 -3.40692036e-84 -8.64278050e-31 8.93712005e-31 -8.93712005e-31 -3.06858144e-08 3.09225452e-08 -3.09225452e-08 -3.66795587e-03 1.32708658e-02 -1.32708658e-02
2.51000000e+00 9.12293896e-86 7.27894646e-85 -7.27894646e-85 -4.20513633e-31 5.12733799e-31 -5.12733799e-31 -2.07357421e-08 2.69121765e-08 -2.69121765e-08 -7.59910261e-03 1.28179229e-02 -1.28179229e-02
2.52000000e+00 3.84376981e-86 1.54560760e-85 -1.54560760e-85 -2.70230931e-32 2.93510070e-31 -2.93510070e-31 -7.15219395e-09 2.34089313e-08 -2.34089313e-08 -1.03493568e-02 1.23787231e-02 -1.23787231e-02
2.53000000e+00 1.20073986e-86 3.26177609e-86 -3.26177609e-86 1.17926943e-31 1.67645064e-31 -1.67645064e-31 5.23931984e-09 2.03504271e-08 -2.03504271e-08 -1.16533593e-02 1.19529150e-02 -1.19529150e-02
2.54000000e+00 3.29578032e-87 6.84121471e-87 -6.84121471e-87 9.51989600e-32 9.55422000e-32 -9.55422000e-32 1.30840698e-08 1.76817255e-08 -1.76817255e-08 -1.14383207e-02 1.15401542e-02 -1.15401542e-02
2.55000000e+00 8.38214483e-88 1.42605565e-87 -1.42605565e-87 3.10201162e-32 5.43295877e-32 -5.43295877e-32 1.51500796e-08 1.53544738e-08 -1.53544738e-08 -9.82321003e-03 1.11401024e-02 -1.11401024e-02
2.56000000e+00 2.02240088e-88 2.95436335e-88 -2.95436335e-88 -8.32939563e-33 3.08257949e-32 -3.08257949e-32 1.22066170e-08 1.33261411e-08 -1.33261411e-08 -7.09415553e-03 1.07524282e-02 -1.07524282e-02
2.57000000e+00 4.68700724e-89 6.08296779e-89 -6.08296779e-89 -1.59844514e-32 1.74513434e-32 -1.74513434e-32 6.33509665e-09 1.15593404e-08 -1.15593404e-08 -3.66012208e-03 1.03768064e-02 -1.03768064e-02
2.58000000e+00 1.05099938e-89 1.24477628e-89 -1.24477628e-89 -8.76981203e-33 9.85780329e-33 -9.85780329e-33 3.30252999e-12 1.00212264e-08 -1.00212264e-08 4.74457975e-06 1.00129182e-02 -1.00129182e-02
2.59000000e+00 2.29064003e-90 2.53157775e-90 -2.53157775e-90 -1.13853329e-33 5.55607546e-33 -5.55607546e-33 -4.76671344e-09 8.68296138e-09 -8.68296138e-09 3.42426891e-03 9.66045134e-03 -9.66045134e-03
2.60000000e+00 4.86655615e-91 5.11699996e-91 -5.11699996e-91 1.98104423e-33 3.12458848e-33 -3.12458848e-33 -6.90670073e-09 7.51924165e-09 -7.51924165e-09 6.18065199e-03 9.31909975e-03 -9.31909975e-03
2.61000000e+00 1.00972298e-91 1.02793046e-91 -1.02793046e-91 1.75316533e-33 1.75329188e-33 -1.75329188e-33 -6.40440738e-09 6.50787782e-09 -6.50787782e-09 7.96455597e-03 8.98856364e-03 -8.98856364e-03
2.62000000e+00 2.04822851e-92 2.05227821e-92 -2.05227821e-92 6.01666469e-34 9.81640170e-34 -9.81640170e-34 -4.05974569e-09 5.62942342e-09 -5.62942342e-09 8.60890188e-03 8.66854941e-03 -8.66854941e-03
2.63000000e+00 4.06420011e-93 4.07223573e-93 -4.07223573e-93 -1.31544943e-34 5.48386968e-34 -5.48386968e-34 -1.04767159e-09 4.86684614e-09 -4.86684614e-09 8.10274353e-03 8.35876959e-03 -8.35876959e-03
2.64000000e+00 7.88846081e-94 8.03070670e-94 -8.03070670e-94 -2.78655596e-34 3.05674094e-34 -3.05674094e-34 1.53367065e-09 4.20523716e-09 -4.20523716e-09 6.58429946e-03 8.05894280e-03 -8.05894280e-03
2.65000000e+00 1.49694251e-94 1.57397851e-94 -1.57397851e-94 -1.50457081e-34 1.70007016e-34 -1.70007016e-34 2.98606011e-09 3.63155434e-09 -3.63155434e-09 4.31496962e-03 7.76879366e-03 -7.76879366e-03
2.66000000e+00 2.77417328e-95 3.06597075e-95 -3.06597075e-95 -1.64858058e-35 9.43434515e-35 -9.43434515e-35 3.13418345e-09 3.13439536e-09 -3.13439536e-09 1.63857492e-03 7.48805273e-03 -7.48805273e-03
2.67000000e+00 5.01155556e-96 5.93555585e-96 -5.93555585e-96 3.51535097e-35 5.22388227e-35 -5.22388227e-35 2.25576636e-09 2.70379761e-09 -2.70379761e-09 -1.06817346e-03 7.21645645e-03 -7.21645645e-03
2.68000000e+00 8.79952174e-97 1.14203381e-96 -1.14203381e-96 2.87588882e-35 2.88610219e-35 -2.88610219e-35 8.85206900e-10 2.33106166e-09 -2.33106166e-09 -3.44705397e-03 6.95374708e-03 -6.95374708e-03
2.69000000e+00 1.49494097e-97 2.18383944e-97 -2.18383944e-97 8.54404469e-36 1.59098737e-35 -1.59098737e-35 -4.17882142e-10 2.00859565e-09 -2.00859565e-09 -5.20467963e-03 6.69967259e-03 -6.69967259e-03
2.70000000e+00 2.43952522e-98 4.15036820e-98 -4.15036820e-98 -3.04817430e-36 8.75101571e-36 -8.75101571e-36 -1.25337905e-09 1.72977833e-09 -1.72977833e-09 -6.14787664e-03 6.45398665e-03 -6.45398665e-03
2.71000000e+00 3.77660672e-99 7.83928992e-99 -7.83928992e-99 -4.60304072e-36 4.80271593e-36 -4.80271593e-36 -1.47035561e-09 1.48883840e-09 -1.48883840e-09 -6.20387708e-03 6.21644850e-03 -6.21644850e-03
2.72000000e+00 5.41733618e-100 1.47160415e-99 -1.47160415e-99 -2.11069031e-36 2.62997754e-36 -2.62997754e-36 -1.15510422e-09 1.28074847e-09 -1.28074847e-09 -5.42332217e-03 5.98682290e-03 -5.98682290e-03
2.73000000e+00 6.82790678e-101 2.74555064e-100 -2.74555064e-100 6.20008887e-42 1.43699045e-36 -1.43699045e-36 -5.45211257e-10 1.10113180e-09 -1.10113180e-09 -3.96647708e-03 5.76488007e-03 -5.76488007e-03
2.74000000e+00 6.38055322e-102 5.09087098e-101 -5.09087098e-101 6.30114538e-37 7.83415989e-37 -7.83415989e-37 8.49668852e-11 9.46180390e-10 -9.46180390e-10 -2.07531741e-03 5.55039557e-03 -5.55039557e-03
2.75000000e+00 4.59684103e-116 9.38164297e-102 -9.38164297e-102 4.06969342e-37 4.26155092e-37 -4.26155092e-37 5.23230456e-10 8.12583045e-10 -8.12583045e-10 -3.59587249e-05 5.34315028e-03 -5.34315028e-03
2.76000000e+00 -2.15355583e-103 1.71826399e-102 -1.71826399e-102 7.47669756e-38 2.31302133e-37 -2.31302133e-37 6.74063928e-10 6.97462312e-10 -6.97462312e-10 1.86297089e-03 5.14293027e-03 -5.14293027e-03
2.77000000e+00 -7.77827299e-104 3.12769975e-103 -3.12769975e-103 -7.21944091e-38 1.25264583e-37 -1.25264583e-37 5.61334517e-10 5.98319159e-10 -5.98319159e-10 3.37010049e-03 4.94952677e-03 -4.94952677e-03
2.78000000e+00 -2.08295163e-104 5.65827955e-104 -5.65827955e-104 -6.76847812e-38 6.76883086e-38 -6.76883086e-38 2.90661514e-10 5.12984509e-10 -5.12984509e-10 4.30382902e-03 4.76273604e-03 -4.76273604e-03
2.79000000e+00 -4.90109316e-105 1.01734422e-104 -1.01734422e-104 -2.15509975e-38 3.64951985e-38 -3.64951985e-38 -6.30578074e-12 4.39576805e-10 -4.39576805e-10 4.57342730e-03 4.58235933e-03 -4.58235933e-03
2.80000000e+00 -1.06854867e-105 1.81792357e-105 -1.81792357e-105 6.18655874e-39 1.96333542e-38 -1.96333542e-38 -2.22654965e-10 3.76464874e-10 -3.76464874e-10 4.18635067e-03 4.40820279e-03 -4.40820279e-03
2.81000000e+00 -2.21009447e-106 3.22854987e-106 -3.22854987e-106 1.00834966e-38 1.05387712e-38 -1.05387712e-38 -3.06109536e-10 3.22235460e-10 -3.22235460e-10 3.24142133e-03 4.24007738e-03 -4.24007738e-03
2.82000000e+00 -4.39080006e-107 5.69853939e-107 -5.69853939e-107 4.44807591e-39 5.64445685e-39 -5.64445685e-39 -2.62998405e-10 2.75664839e-10 -2.75664839e-10 1.90954294e-03 4.07779880e-03 -4.07779880e-03
2.83000000e+00 -8.44024282e-108 9.99640372e-108 -9.99640372e-108 -1.61340889e-40 3.01641465e-39 -3.01641465e-39 -1.41264318e-10 2.35694037e-10 -2.35694037e-10 4.05296214e-04 3.92118740e-03 -3.92118740e-03
2.84000000e+00 -1.57693494e-108 1.74280260e-108 -1.74280260e-108 -1.36852092e-39 1.60840950e-39 -1.60840950e-39 -3.45365034e-12 2.01407200e-10 -2.01407200e-10 -1.04609438e-03 3.77006813e-03 -3.77006813e-03
2.85000000e+00 -2.87199125e-109 3.01979031e-109 -3.01979031e-109 -7.83488057e-40 8.55734263e-40 -8.55734263e-40 9.85631945e-11 1.72012721e-10 -1.72012721e-10 -2.24147968e-03 3.62427039e-03 -3.62427039e-03
2.86000000e+00 -5.10820198e-110 5.20031383e-110 -5.20031383e-110 -8.44209053e-41 4.54274038e-40 -4.54274038e-40 1.38829851e-10 1.46826794e-10 -1.46826794e-10 -3.02752241e-03 3.48362805e-03 -3.48362805e-03
2.87000000e+00 -8.88277518e-111 8.90033796e-111 -8.90033796e-111 1.70254495e-40 2.40621050e-40 -2.40621050e-40 1.19691439e-10 1.25259086e-10 -1.25259086e-10 -3.31971844e-03 3.34797927e-03 -3.34797927e-03
2.88000000e+00 -1.51094896e-111 1.51393636e-111 -1.51393636e-111 1.24853653e-40 1.27170395e-40 -1.27170395e-40 6.36883907e-11 1.06800268e-10 -1.06800268e-10 -3.11040579e-03 3.21716648e-03 -3.21716648e-03
2.89000000e+00 -2.51403563e-112 2.55936909e-112 -2.55936909e-112 2.61610077e-41 6.70617881e-41 -6.70617881e-41 4.15113276e-13 9.10111533e-11 -9.10111533e-11 -2.46517276e-03 3.09103629e-03 -3.09103629e-03
2.90000000e+00 -4.08967431e-113 4.30013805e-113 -4.30013805e-113 -1.93698318e-41 3.52858791e-41 -3.52858791e-41 -4.57644781e-11 7.75132722e-11 -7.75132722e-11 -1.50879649e-03 2.96943941e-03 -2.96943941e-03
2.91000000e+00 -6.49713110e-114 7.18052260e-114 -7.18052260e-114 -1.85250008e-41 1.85252235e-41 -1.85252235e-41 -6.30075007e-11 6.59806667e-11 -6.59806667e-11 -4.03323097e-04 2.85223053e-03 -2.85223053e-03
2.92000000e+00 -1.00615535e-114 1.19166419e-114 -1.19166419e-114 -5.38250553e-42 9.70426567e-42 -9.70426567e-42 -5.29510033e-11 5.61327740e-11 -5.61327740e-11 6.78069786e-04 2.73926833e-03 -2.73926833e-03
2.93000000e+00 -1.51445372e-115 1.96551290e-115 -1.96551290e-115 1.98812711e-42 5.07222607e-42 -5.07222607e-42 -2.65966066e-11 4.77282472e-11 -4.77282472e-11 1.57734132e-03 2.63041530e-03 -2.63041530e-03
2.94000000e+00 -2.20559326e-116 3.22197442e-116 -3.22197442e-116 2.60516790e-42 2.64527745e-42 -2.64527745e-42 2.11250340e-12 4.05595981e-11 -4.05595981e-11 2.17408138e-03 2.52553773e-03 -2.52553773e-03
2.95000000e+00 -3.08539762e-117 5.24919195e-117 -5.24919195e-117 9.36806365e-43 1.37651377e-42 -1.37651377e-42 2.21145322e-11 3.44485523e-11 -3.44485523e-11 2.40108100e-03 2.42450561e-03 -2.42450561e-03
2.96000000e+00 -4.09460521e-118 8.49937516e-118 -8.49937516e-118 -1.77548396e-43 7.14704634e-43 -7.14704634e-43 2.84915779e-11 2.92420277e-11 -2.92420277e-11 2.25102404e-03 2.32719257e-03 -2.32719257e-03
2.97000000e+00 -5.03501196e-119 1.36774685e-118 -1.36774685e-118 -3.51790207e-43 3.70262166e-43 -3.70262166e-43 2.26380472e-11 2.48086522e-11 -2.48086522e-11 1.77377908e-03 2.23347575e-03 -2.23347575e-03
2.98000000e+00 -5.44009830e-120 2.18750282e-119 -2.18750282e-119 -1.47819619e-43 1.91394204e-43 -1.91394204e-43 1.00691509e-11 2.10357515e-11 -2.10357515e-11 1.06521716e-03 2.14323581e-03 -2.14323581e-03
2.99000000e+00 -4.35794701e-121 3.47708814e-120 -3.47708814e-120 1.24007345e-44 9.87154047e-44 -9.87154047e-44 -2.71435279e-12 1.78267456e-11 -1.78267456e-11 2.49720177e-04 2.05635678e-03 -2.05635678e-03
3.00000000e+00 -8.07233272e-136 5.49296657e-121 -5.49296657e-121 4.61040640e-44 5.08016458e-44 -5.08016458e-44 -1.09006447e-11 1.50988990e-11 -1.50988990e-11 -5.40603595e-04 1.97272601e-03 -1.97272601e-03


==> fig2/data_probe_wp.dat <==
time wp_true wp_F0p30 wp_F0p50 wp_F1p00 wp_F2p00
0.00000000e+00 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000000e+14 2.00214492e+14
1.00000000e-02 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000000e+14 2.00218374e+14
2.00000000e-02 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000000e+14 2.00225634e+14
3.00000000e-02 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000000e+14 2.00238155e+14
4.00000000e-02 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000000e+14 2.00256443e+14
5.00000000e-02 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000000e+14 2.00272950e+14
6.00000000e-02 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000000e+14 2.00294823e+14
7.00000000e-02 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000000e+14 2.00320787e+14
8.00000000e-02 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000000e+14 2.00355290e+14
9.00000000e-02 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000000e+14 2.00399263e+14
1.00000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000000e+14 2.00449547e+14
1.10000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000000e+14 2.00515069e+14
1.20000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000000e+14 2.00571326e+14
1.30000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000000e+14 2.00643612e+14
1.40000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000000e+14 2.00722762e+14
1.50000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000000e+14 2.00799353e+14
1.60000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000000e+14 2.00909637e+14
1.70000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000000e+14 2.01028884e+14
1.80000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000000e+14 2.01174631e+14
1.90000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000000e+14 2.01311520e+14
2.00000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000000e+14 2.01447606e+14
2.10000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000000e+14 2.01598000e+14
2.20000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000000e+14 2.01761489e+14
2.30000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000000e+14 2.01919219e+14
2.40000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000000e+14 2.02081607e+14
2.50000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000000e+14 2.02268773e+14
2.60000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000000e+14 2.02465689e+14
2.70000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000000e+14 2.02665339e+14
2.80000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000000e+14 2.02882793e+14
2.90000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000000e+14 2.03116220e+14
3.00000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000000e+14 2.03370920e+14
3.10000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000000e+14 2.03708746e+14
3.20000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000000e+14 2.04073758e+14
3.30000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000001e+14 2.04444603e+14
3.40000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000001e+14 2.04809472e+14
3.50000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000001e+14 2.05200908e+14
3.60000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000001e+14 2.05626524e+14
3.70000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000001e+14 2.06016347e+14
3.80000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000001e+14 2.06400310e+14
3.90000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000001e+14 2.06831707e+14
4.00000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000002e+14 2.07248604e+14
4.10000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000002e+14 2.07681933e+14
4.20000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000002e+14 2.08060969e+14
4.30000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000003e+14 2.08533513e+14
4.40000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000003e+14 2.09012405e+14
4.50000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000004e+14 2.09502102e+14
4.60000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000004e+14 2.10062074e+14
4.70000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000005e+14 2.10608555e+14
4.80000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000006e+14 2.11181797e+14
4.90000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000007e+14 2.11749504e+14
5.00000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000008e+14 2.12381905e+14
5.10000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000009e+14 2.13078354e+14
5.20000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000010e+14 2.13816137e+14
5.30000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000012e+14 2.14632251e+14
5.40000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000014e+14 2.15481443e+14
5.50000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000016e+14 2.16377779e+14
5.60000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000018e+14 2.17163461e+14
5.70000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000021e+14 2.17953540e+14
5.80000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000024e+14 2.18775660e+14
5.90000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000028e+14 2.19556164e+14
6.00000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000032e+14 2.20427850e+14
6.10000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000037e+14 2.21170321e+14
6.20000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000042e+14 2.21828862e+14
6.30000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000048e+14 2.22596998e+14
6.40000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000055e+14 2.23559283e+14
6.50000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000063e+14 2.24680852e+14
6.60000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000072e+14 2.25876196e+14
6.70000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000083e+14 2.26977873e+14
6.80000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000095e+14 2.27926220e+14
6.90000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000108e+14 2.28975654e+14
7.00000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000124e+14 2.30103230e+14
7.10000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000141e+14 2.31481596e+14
7.20000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000161e+14 2.33008305e+14
7.30000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000184e+14 2.34240136e+14
7.40000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000210e+14 2.35472529e+14
7.50000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000239e+14 2.36739630e+14
7.60000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000272e+14 2.38324170e+14
7.70000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000310e+14 2.39891762e+14
7.80000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000353e+14 2.41336615e+14
7.90000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000402e+14 2.43047840e+14
8.00000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000457e+14 2.45062625e+14
8.10000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000520e+14 2.47125483e+14
8.20000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000591e+14 2.49820486e+14
8.30000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000672e+14 2.52591166e+14
8.40000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000763e+14 2.55541243e+14
8.50000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000866e+14 2.59305684e+14
8.60000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00000983e+14 2.62791200e+14
8.70000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00001115e+14 2.66716855e+14
8.80000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00001264e+14 2.70538803e+14
8.90000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00001433e+14 2.73966062e+14
9.00000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00001623e+14 2.77541332e+14
9.10000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00001838e+14 2.81454446e+14
9.20000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00002080e+14 2.85725102e+14
9.30000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00002353e+14 2.90700824e+14
9.40000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00002661e+14 2.96065705e+14
9.50000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00003007e+14 3.00389690e+14
9.60000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00003397e+14 3.03536061e+14
9.70000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00003836e+14 3.06156239e+14
9.80000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00004329e+14 3.06950112e+14
9.90000000e-01 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00004883e+14 3.08994494e+14
1.00000000e+00 3.00000000e+14 2.00000000e+14 2.00000000e+14 2.00005505e+14 3.10538274e+14
1.01000000e+00 3.00000001e+14 2.00000000e+14 2.00000000e+14 2.00006203e+14 3.10773051e+14
1.02000000e+00 3.00000001e+14 2.00000000e+14 2.00000000e+14 2.00006985e+14 3.13841670e+14
1.03000000e+00 3.00000001e+14 2.00000000e+14 2.00000000e+14 2.00007863e+14 3.17032135e+14
1.04000000e+00 3.00000001e+14 2.00000000e+14 2.00000000e+14 2.00008845e+14 3.21384566e+14
1.05000000e+00 3.00000001e+14 2.00000000e+14 2.00000000e+14 2.00009945e+14 3.23774328e+14
1.06000000e+00 3.00000001e+14 2.00000000e+14 2.00000000e+14 2.00011176e+14 3.23613294e+14
1.07000000e+00 3.00000001e+14 2.00000000e+14 2.00000000e+14 2.00012551e+14 3.24122120e+14
1.08000000e+00 3.00000001e+14 2.00000000e+14 2.00000000e+14 2.00014088e+14 3.26179124e+14
1.09000000e+00 3.00000001e+14 2.00000000e+14 2.00000000e+14 2.00015803e+14 3.29115606e+14
1.10000000e+00 3.00000001e+14 2.00000000e+14 2.00000000e+14 2.00017717e+14 3.31614040e+14
1.11000000e+00 3.00000001e+14 2.00000000e+14 2.00000000e+14 2.00019850e+14 3.35053479e+14
1.12000000e+00 3.00000001e+14 2.00000000e+14 2.00000000e+14 2.00022227e+14 3.39796812e+14
1.13000000e+00 3.00000001e+14 2.00000000e+14 2.00000000e+14 2.00024874e+14 3.41358189e+14
1.14000000e+00 3.00000001e+14 2.00000000e+14 2.00000000e+14 2.00027818e+14 3.42479348e+14
1.15000000e+00 3.00000001e+14 2.00000000e+14 2.00000000e+14 2.00031091e+14 3.44953485e+14
1.16000000e+00 3.00000001e+14 2.00000000e+14 2.00000000e+14 2.00034727e+14 3.50439748e+14
1.17000000e+00 3.00000001e+14 2.00000000e+14 2.00000000e+14 2.00038763e+14 3.54671249e+14
1.18000000e+00 3.00000001e+14 2.00000000e+14 2.00000000e+14 2.00043241e+14 3.59734979e+14
1.19000000e+00 3.00000001e+14 2.00000000e+14 2.00000000e+14 2.00048205e+14 3.56949376e+14
1.20000000e+00 3.00000001e+14 2.00000000e+14 2.00000000e+14 2.00053703e+14 3.53906329e+14
1.21000000e+00 3.00000001e+14 2.00000000e+14 2.00000000e+14 2.00059789e+14 3.53336212e+14
1.22000000e+00 3.00000001e+14 2.00000000e+14 2.00000000e+14 2.00066520e+14 3.52042488e+14
1.23000000e+00 3.00000002e+14 2.00000000e+14 2.00000000e+14 2.00073959e+14 3.50517389e+14
1.24000000e+00 3.00000002e+14 2.00000000e+14 2.00000000e+14 2.00082175e+14 3.46706484e+14
1.25000000e+00 3.00000002e+14 2.00000000e+14 2.00000000e+14 2.00091241e+14 3.39075761e+14
1.26000000e+00 3.00000002e+14 2.00000000e+14 2.00000000e+14 2.00101238e+14 3.30142555e+14
1.27000000e+00 3.00000002e+14 2.00000000e+14 2.00000000e+14 2.00112253e+14 3.12840683e+14
1.28000000e+00 3.00000002e+14 2.00000000e+14 2.00000000e+14 2.00124381e+14 3.08846882e+14
1.29000000e+00 3.00000002e+14 2.00000000e+14 2.00000000e+14 2.00137725e+14 3.03283896e+14
1.30000000e+00 3.00000002e+14 2.00000000e+14 2.00000000e+14 2.00152393e+14 3.01558483e+14
1.31000000e+00 3.00000002e+14 2.00000000e+14 2.00000000e+14 2.00168506e+14 3.00384638e+14
1.32000000e+00 3.00000002e+14 2.00000000e+14 2.00000000e+14 2.00186192e+14 2.99482819e+14
1.33000000e+00 3.00000003e+14 2.00000000e+14 2.00000000e+14 2.00205589e+14 3.01338828e+14
1.34000000e+00 3.00000003e+14 2.00000000e+14 2.00000000e+14 2.00226846e+14 2.96002004e+14
1.35000000e+00 3.00000003e+14 2.00000000e+14 2.00000000e+14 2.00250121e+14 2.94918280e+14
1.36000000e+00 3.00000003e+14 2.00000000e+14 2.00000001e+14 2.00275588e+14 2.88980632e+14
1.37000000e+00 3.00000003e+14 2.00000000e+14 2.00000001e+14 2.00303433e+14 2.90971595e+14
1.38000000e+00 3.00000003e+14 2.00000000e+14 2.00000001e+14 2.00333853e+14 2.99589163e+14
1.39000000e+00 3.00000003e+14 2.00000000e+14 2.00000001e+14 2.00367062e+14 3.05384507e+14
1.40000000e+00 3.00000004e+14 2.00000000e+14 2.00000001e+14 2.00403285e+14 3.22731294e+14
1.41000000e+00 3.00000004e+14 2.00000000e+14 2.00000001e+14 2.00442763e+14 3.42206691e+14
1.42000000e+00 3.00000004e+14 2.00000000e+14 2.00000002e+14 2.00485756e+14 3.57996895e+14
1.43000000e+00 3.00000004e+14 2.00000000e+14 2.00000002e+14 2.00532543e+14 3.56202601e+14
1.44000000e+00 3.00000004e+14 2.00000000e+14 2.00000002e+14 2.00583414e+14 3.57994299e+14
1.45000000e+00 3.00000005e+14 2.00000000e+14 2.00000003e+14 2.00638682e+14 3.50891429e+14
1.46000000e+00 3.00000005e+14 2.00000000e+14 2.00000003e+14 2.00698679e+14 3.40504675e+14
1.47000000e+00 3.00000005e+14 2.00000000e+14 2.00000004e+14 2.00763757e+14 3.22809299e+14
1.48000000e+00 3.00000005e+14 2.00000000e+14 2.00000005e+14 2.00834291e+14 3.06368164e+14
1.49000000e+00 3.00000006e+14 2.00000000e+14 2.00000006e+14 2.00910673e+14 3.14072635e+14
1.50000000e+00 3.00000006e+14 2.00000000e+14 2.00000007e+14 2.00993324e+14 3.19246513e+14
1.51000000e+00 3.00000006e+14 2.00000000e+14 2.00000008e+14 2.01082688e+14 3.27901682e+14
1.52000000e+00 3.00000007e+14 2.00000000e+14 2.00000010e+14 2.01179229e+14 3.35390320e+14
1.53000000e+00 3.00000007e+14 2.00000000e+14 2.00000012e+14 2.01283429e+14 3.32711920e+14
1.54000000e+00 3.00000007e+14 2.00000000e+14 2.00000014e+14 2.01395823e+14 3.15559495e+14
1.55000000e+00 3.00000008e+14 2.00000000e+14 2.00000017e+14 2.01516965e+14 2.95307936e+14
1.56000000e+00 3.00000008e+14 2.00000000e+14 2.00000020e+14 2.01647471e+14 2.96956373e+14
1.57000000e+00 3.00000009e+14 2.00000000e+14 2.00000023e+14 2.01787904e+14 2.95587043e+14
1.58000000e+00 3.00000009e+14 2.00000000e+14 2.00000028e+14 2.01938918e+14 3.16077071e+14
1.59000000e+00 3.00000009e+14 2.00000000e+14 2.00000033e+14 2.02101152e+14 3.30308864e+14
1.60000000e+00 3.00000010e+14 2.00000000e+14 2.00000039e+14 2.02275307e+14 3.29210653e+14
1.61000000e+00 3.00000010e+14 2.00000000e+14 2.00000045e+14 2.02462122e+14 3.37567797e+14
1.62000000e+00 3.00000011e+14 2.00000000e+14 2.00000054e+14 2.02662364e+14 3.42106149e+14
1.63000000e+00 3.00000012e+14 2.00000000e+14 2.00000063e+14 2.02876718e+14 3.49941190e+14
1.64000000e+00 3.00000012e+14 2.00000000e+14 2.00000074e+14 2.03106146e+14 3.32362610e+14
1.65000000e+00 3.00000013e+14 2.00000000e+14 2.00000087e+14 2.03351387e+14 3.28153073e+14
1.66000000e+00 3.00000013e+14 2.00000000e+14 2.00000102e+14 2.03613473e+14 3.10375264e+14
1.67000000e+00 3.00000014e+14 2.00000001e+14 2.00000120e+14 2.03893180e+14 3.08322078e+14
1.68000000e+00 3.00000015e+14 2.00000001e+14 2.00000141e+14 2.04191541e+14 3.11108560e+14
1.69000000e+00 3.00000016e+14 2.00000001e+14 2.00000165e+14 2.04509557e+14 3.13544542e+14
1.70000000e+00 3.00000016e+14 2.00000001e+14 2.00000192e+14 2.04848275e+14 3.08267712e+14
1.71000000e+00 3.00000017e+14 2.00000001e+14 2.00000225e+14 2.05208767e+14 3.09171490e+14
1.72000000e+00 3.00000018e+14 2.00000002e+14 2.00000262e+14 2.05592127e+14 3.02784799e+14
1.73000000e+00 3.00000019e+14 2.00000002e+14 2.00000306e+14 2.05999434e+14 2.93390689e+14
1.74000000e+00 3.00000020e+14 2.00000002e+14 2.00000356e+14 2.06431761e+14 2.91971893e+14
1.75000000e+00 3.00000021e+14 2.00000003e+14 2.00000414e+14 2.06890184e+14 3.10053569e+14
1.76000000e+00 3.00000022e+14 2.00000003e+14 2.00000481e+14 2.07376226e+14 3.26633797e+14
1.77000000e+00 3.00000023e+14 2.00000004e+14 2.00000558e+14 2.07891595e+14 2.89750797e+14
1.78000000e+00 3.00000024e+14 2.00000005e+14 2.00000647e+14 2.08437384e+14 2.98954170e+14
1.79000000e+00 3.00000026e+14 2.00000006e+14 2.00000749e+14 2.09014498e+14 3.09010562e+14
1.80000000e+00 3.00000027e+14 2.00000007e+14 2.00000867e+14 2.09624411e+14 3.21399452e+14
1.81000000e+00 3.00000028e+14 2.00000008e+14 2.00001002e+14 2.10268830e+14 3.04347157e+14
1.82000000e+00 3.00000030e+14 2.00000010e+14 2.00001157e+14 2.10948785e+14 2.99368900e+14
1.83000000e+00 3.00000031e+14 2.00000012e+14 2.00001334e+14 2.11665618e+14 3.12632518e+14
1.84000000e+00 3.00000033e+14 2.00000015e+14 2.00001538e+14 2.12420440e+14 2.98606627e+14
1.85000000e+00 3.00000035e+14 2.00000017e+14 2.00001770e+14 2.13214346e+14 3.04398786e+14
1.86000000e+00 3.00000036e+14 2.00000021e+14 2.00002036e+14 2.14047085e+14 3.00790897e+14
1.87000000e+00 3.00000038e+14 2.00000025e+14 2.00002339e+14 2.14922629e+14 2.80898590e+14
1.88000000e+00 3.00000040e+14 2.00000030e+14 2.00002684e+14 2.15843679e+14 2.84714586e+14
1.89000000e+00 3.00000042e+14 2.00000035e+14 2.00003077e+14 2.16812636e+14 3.09996451e+14
1.90000000e+00 3.00000045e+14 2.00000042e+14 2.00003525e+14 2.17824611e+14 3.11304309e+14
1.91000000e+00 3.00000047e+14 2.00000049e+14 2.00004033e+14 2.18881071e+14 3.07733941e+14
1.92000000e+00 3.00000049e+14 2.00000059e+14 2.00004611e+14 2.19987972e+14 2.89952971e+14
1.93000000e+00 3.00000052e+14 2.00000069e+14 2.00005266e+14 2.21146997e+14 3.12406475e+14
1.94000000e+00 3.00000054e+14 2.00000082e+14 2.00006007e+14 2.22357108e+14 2.96755387e+14
1.95000000e+00 3.00000057e+14 2.00000096e+14 2.00006847e+14 2.23621502e+14 3.07624975e+14
1.96000000e+00 3.00000060e+14 2.00000113e+14 2.00007796e+14 2.24941728e+14 3.14609213e+14
1.97000000e+00 3.00000063e+14 2.00000133e+14 2.00008868e+14 2.26320596e+14 3.15241723e+14
1.98000000e+00 3.00000066e+14 2.00000157e+14 2.00010078e+14 2.27754045e+14 3.01232687e+14
1.99000000e+00 3.00000070e+14 2.00000184e+14 2.00011441e+14 2.29250169e+14 3.08895040e+14
2.00000000e+00 3.00000073e+14 2.00000215e+14 2.00012977e+14 2.30807036e+14 3.31603979e+14
2.01000000e+00 3.00000077e+14 2.00000252e+14 2.00014704e+14 2.32427430e+14 3.07711897e+14
2.02000000e+00 3.00000081e+14 2.00000294e+14 2.00016645e+14 2.34122044e+14 2.92541481e+14
2.03000000e+00 3.00000085e+14 2.00000343e+14 2.00018824e+14 2.35885462e+14 2.95464662e+14
2.04000000e+00 3.00000090e+14 2.00000400e+14 2.00021268e+14 2.37722708e+14 2.93306250e+14
2.05000000e+00 3.00000094e+14 2.00000466e+14 2.00024006e+14 2.39605176e+14 3.12546582e+14
2.06000000e+00 3.00000099e+14 2.00000542e+14 2.00027071e+14 2.41554919e+14 3.00610747e+14
2.07000000e+00 3.00000104e+14 2.00000629e+14 2.00030498e+14 2.43566980e+14 3.19234556e+14
2.08000000e+00 3.00000110e+14 2.00000730e+14 2.00034326e+14 2.45641820e+14 3.21414257e+14
2.09000000e+00 3.00000115e+14 2.00000846e+14 2.00038599e+14 2.47780184e+14 3.08034497e+14
2.10000000e+00 3.00000121e+14 2.00000979e+14 2.00043363e+14 2.49995050e+14 2.92574306e+14
2.11000000e+00 3.00000127e+14 2.00001131e+14 2.00048668e+14 2.52271084e+14 3.12737489e+14
2.12000000e+00 3.00000134e+14 2.00001306e+14 2.00054572e+14 2.54644025e+14 3.03681522e+14
2.13000000e+00 3.00000141e+14 2.00001506e+14 2.00061135e+14 2.57088790e+14 3.05421212e+14
2.14000000e+00 3.00000148e+14 2.00001735e+14 2.00068424e+14 2.59617362e+14 3.00199638e+14
2.15000000e+00 3.00000155e+14 2.00001996e+14 2.00076510e+14 2.62242020e+14 2.98217772e+14
2.16000000e+00 3.00000163e+14 2.00002294e+14 2.00085474e+14 2.64922298e+14 3.02366706e+14
2.17000000e+00 3.00000172e+14 2.00002634e+14 2.00095399e+14 2.67627892e+14 2.84915677e+14
2.18000000e+00 3.00000181e+14 2.00003020e+14 2.00106379e+14 2.70314566e+14 3.03067077e+14
2.19000000e+00 3.00000190e+14 2.00003459e+14 2.00118515e+14 2.73077555e+14 3.02127361e+14
2.20000000e+00 3.00000200e+14 2.00003957e+14 2.00131915e+14 2.75974686e+14 2.98887849e+14
2.21000000e+00 3.00000210e+14 2.00004523e+14 2.00146697e+14 2.78965079e+14 2.95871115e+14
2.22000000e+00 3.00000221e+14 2.00005163e+14 2.00162987e+14 2.81997438e+14 3.01874705e+14
2.23000000e+00 3.00000232e+14 2.00005888e+14 2.00180923e+14 2.85060912e+14 3.09751033e+14
2.24000000e+00 3.00000244e+14 2.00006707e+14 2.00200652e+14 2.88211065e+14 2.97081353e+14
2.25000000e+00 3.00000256e+14 2.00007631e+14 2.00222333e+14 2.91393710e+14 3.03189661e+14
2.26000000e+00 3.00000269e+14 2.00008674e+14 2.00246137e+14 2.94774164e+14 2.83564963e+14
2.27000000e+00 3.00000283e+14 2.00009849e+14 2.00272246e+14 2.98312160e+14 2.91405299e+14
2.28000000e+00 3.00000298e+14 2.00011171e+14 2.00300859e+14 3.02126105e+14 3.00801280e+14
2.29000000e+00 3.00000313e+14 2.00012657e+14 2.00332184e+14 3.05772248e+14 3.03913483e+14
2.30000000e+00 3.00000329e+14 2.00014326e+14 2.00366448e+14 3.09520990e+14 3.08366958e+14
2.31000000e+00 3.00000346e+14 2.00016198e+14 2.00403892e+14 3.13009234e+14 3.01891877e+14
2.32000000e+00 3.00000364e+14 2.00018295e+14 2.00444772e+14 3.16383117e+14 2.98707866e+14
2.33000000e+00 3.00000382e+14 2.00020643e+14 2.00489363e+14 3.19922284e+14 2.95368853e+14
2.34000000e+00 3.00000402e+14 2.00023268e+14 2.00537957e+14 3.24009482e+14 2.99464082e+14
2.35000000e+00 3.00000422e+14 2.00026200e+14 2.00590864e+14 3.27834742e+14 3.03419645e+14
2.36000000e+00 3.00000444e+14 2.00029471e+14 2.00648415e+14 3.31326223e+14 3.02207225e+14
2.37000000e+00 3.00000467e+14 2.00033118e+14 2.00710960e+14 3.33955630e+14 2.97765353e+14
2.38000000e+00 3.00000491e+14 2.00037178e+14 2.00778870e+14 3.36577733e+14 2.98588248e+14
2.39000000e+00 3.00000516e+14 2.00041695e+14 2.00852538e+14 3.38651828e+14 3.00354772e+14
2.40000000e+00 3.00000542e+14 2.00046714e+14 2.00932381e+14 3.40254117e+14 2.99189861e+14
2.41000000e+00 3.00000570e+14 2.00052284e+14 2.01018837e+14 3.41917649e+14 3.00504639e+14
2.42000000e+00 3.00000600e+14 2.00058462e+14 2.01112370e+14 3.42814153e+14 2.99309967e+14
2.43000000e+00 3.00000630e+14 2.00065306e+14 2.01213467e+14 3.44084715e+14 3.01587538e+14
2.44000000e+00 3.00000663e+14 2.00072880e+14 2.01322642e+14 3.45051409e+14 2.92174281e+14
2.45000000e+00 3.00000697e+14 2.00081253e+14 2.01440436e+14 3.45191637e+14 2.97887288e+14
2.46000000e+00 3.00000732e+14 2.00090501e+14 2.01567415e+14 3.46140610e+14 2.95994474e+14
2.47000000e+00 3.00000770e+14 2.00100705e+14 2.01704172e+14 3.48905838e+14 2.92772924e+14
2.48000000e+00 3.00000809e+14 2.00111953e+14 2.01851330e+14 3.49592749e+14 2.92016982e+14
2.49000000e+00 3.00000851e+14 2.00124338e+14 2.02009539e+14 3.45653736e+14 2.99968960e+14
2.50000000e+00 3.00000894e+14 2.00137964e+14 2.02179479e+14 3.43792596e+14 2.95993639e+14
2.51000000e+00 3.00000940e+14 2.00152939e+14 2.02361857e+14 3.43011395e+14 2.95235304e+14
2.52000000e+00 3.00000988e+14 2.00169381e+14 2.02557412e+14 3.41627610e+14 2.94308659e+14
2.53000000e+00 3.00001039e+14 2.00187417e+14 2.02766911e+14 3.35251232e+14 2.99726108e+14
2.54000000e+00 3.00001092e+14 2.00207180e+14 2.02991151e+14 3.31676424e+14 2.99090788e+14
2.55000000e+00 3.00001148e+14 2.00228817e+14 2.03230959e+14 3.29425846e+14 2.96449669e+14
2.56000000e+00 3.00001207e+14 2.00252482e+14 2.03487192e+14 3.24221914e+14 2.99190690e+14
2.57000000e+00 3.00001269e+14 2.00278340e+14 2.03760736e+14 3.18840951e+14 2.97964285e+14
2.58000000e+00 3.00001334e+14 2.00306569e+14 2.04052506e+14 3.13834442e+14 2.98454330e+14
2.59000000e+00 3.00001403e+14 2.00337355e+14 2.04363445e+14 3.09719840e+14 2.97728071e+14
2.60000000e+00 3.00001475e+14 2.00370899e+14 2.04694527e+14 3.06148983e+14 2.99458175e+14
2.61000000e+00 3.00001550e+14 2.00407414e+14 2.05046750e+14 3.05918056e+14 3.00286538e+14
2.62000000e+00 3.00001630e+14 2.00447126e+14 2.05421141e+14 3.06980026e+14 2.98996324e+14
2.63000000e+00 3.00001713e+14 2.00490274e+14 2.05818752e+14 3.03254975e+14 3.00083693e+14
2.64000000e+00 3.00001801e+14 2.00537112e+14 2.06240660e+14 2.96895182e+14 3.00722519e+14
2.65000000e+00 3.00001893e+14 2.00587908e+14 2.06687964e+14 2.91955562e+14 2.98265877e+14
2.66000000e+00 3.00001991e+14 2.00642946e+14 2.07161789e+14 2.87368441e+14 2.99932774e+14
2.67000000e+00 3.00002093e+14 2.00702525e+14 2.07663275e+14 2.80994034e+14 3.00414864e+14
2.68000000e+00 3.00002200e+14 2.00766962e+14 2.08193584e+14 2.75610697e+14 3.01113115e+14
2.69000000e+00 3.00002313e+14 2.00836589e+14 2.08753895e+14 2.70745675e+14 3.00369145e+14
2.70000000e+00 3.00002431e+14 2.00911754e+14 2.09345400e+14 2.65820217e+14 3.02992862e+14
2.71000000e+00 3.00002556e+14 2.00992825e+14 2.09969306e+14 2.61993281e+14 2.99524392e+14
2.72000000e+00 3.00002687e+14 2.01080187e+14 2.10626828e+14 2.56929955e+14 2.99407273e+14
2.73000000e+00 3.00002825e+14 2.01174243e+14 2.11319191e+14 2.44609741e+14 2.98930490e+14
2.74000000e+00 3.00002969e+14 2.01275416e+14 2.12047616e+14 2.49959155e+14 2.99094061e+14
2.75000000e+00 3.00003122e+14 2.01384146e+14 2.12813331e+14 2.69180383e+14 2.98887306e+14
2.76000000e+00 3.00003282e+14 2.01500894e+14 2.13617575e+14 2.93260421e+14 2.99648905e+14
2.77000000e+00 3.00003450e+14 2.01626138e+14 2.14461591e+14 3.05956409e+14 2.99523469e+14
2.78000000e+00 3.00003627e+14 2.01760380e+14 2.15346610e+14 2.91382009e+14 2.98520400e+14
2.79000000e+00 3.00003813e+14 2.01904137e+14 2.16273791e+14 2.98929198e+14 3.00207850e+14
2.80000000e+00 3.00004008e+14 2.02057948e+14 2.17244350e+14 3.06272920e+14 2.99110296e+14
2.81000000e+00 3.00004214e+14 2.02222373e+14 2.18259462e+14 3.21438070e+14 3.00299164e+14
2.82000000e+00 3.00004430e+14 2.02397988e+14 2.19320348e+14 2.94164569e+14 2.98343909e+14
2.83000000e+00 3.00004657e+14 2.02585393e+14 2.20428071e+14 3.03443337e+14 2.98291958e+14
2.84000000e+00 3.00004896e+14 2.02785204e+14 2.21583757e+14 3.14654931e+14 3.00066718e+14
2.85000000e+00 3.00005147e+14 2.02998058e+14 2.22788439e+14 3.14129500e+14 2.99803522e+14
2.86000000e+00 3.00005411e+14 2.03224609e+14 2.24043155e+14 3.01619339e+14 2.99315654e+14
2.87000000e+00 3.00005688e+14 2.03465531e+14 2.25348968e+14 3.03352563e+14 2.98555712e+14
2.88000000e+00 3.00005980e+14 2.03721514e+14 2.26706805e+14 3.00865343e+14 2.98809824e+14
2.89000000e+00 3.00006286e+14 2.03993266e+14 2.28117421e+14 3.11670759e+14 3.00115043e+14
2.90000000e+00 3.00006609e+14 2.04281511e+14 2.29581751e+14 3.19698743e+14 3.00184383e+14
2.91000000e+00 3.00006947e+14 2.04586988e+14 2.31100495e+14 3.16696779e+14 3.00310336e+14
2.92000000e+00 3.00007304e+14 2.04910453e+14 2.32674688e+14 3.00185462e+14 2.99022446e+14
2.93000000e+00 3.00007678e+14 2.05252672e+14 2.34306489e+14 3.39857848e+14 3.01369790e+14
2.94000000e+00 3.00008072e+14 2.05614425e+14 2.35991372e+14 3.02672640e+14 2.99727430e+14
2.95000000e+00 3.00008486e+14 2.05996503e+14 2.37732936e+14 2.98210358e+14 2.99669579e+14
2.96000000e+00 3.00008921e+14 2.06399708e+14 2.39532232e+14 2.68520035e+14 2.98329556e+14
2.97000000e+00 3.00009378e+14 2.06824849e+14 2.41390129e+14 3.12602442e+14 3.00059673e+14
2.98000000e+00 3.00009859e+14 2.07272742e+14 2.43305247e+14 3.18250224e+14 2.99973106e+14
2.99000000e+00 3.00010364e+14 2.07744209e+14 2.45277689e+14 3.20605931e+14 2.99813457e+14
3.00000000e+00 3.00010895e+14 2.08240074e+14 2.47307794e+14 3.01181459e+14 2.98555784e+14
3.01000000e+00 3.00011454e+14 2.08761164e+14 2.49392261e+14 2.93548144e+14 2.99916793e+14
3.02000000e+00 3.00012041e+14 2.09308306e+14 2.51542096e+14 3.15613401e+14 3.00117238e+14
3.03000000e+00 3.00012659e+14 2.09882324e+14 2.53740456e+14 2.90561432e+14 3.00127142e+14
3.04000000e+00 3.00013308e+14 2.10484036e+14 2.56001040e+14 2.78422029e+14 3.00262323e+14
3.05000000e+00 3.00013990e+14 2.11114257e+14 2.58323268e+14 2.90927378e+14 3.01488690e+14
3.06000000e+00 3.00014707e+14 2.11773791e+14 2.60728488e+14 3.03275616e+14 3.01234044e+14
3.07000000e+00 3.00015461e+14 2.12463429e+14 2.63201773e+14 3.14840852e+14 3.01364690e+14
3.08000000e+00 3.00016254e+14 2.13183952e+14 2.65673289e+14 3.07101349e+14 3.01995208e+14
3.09000000e+00 3.00017087e+14 2.13936123e+14 2.68166021e+14 3.09508975e+14 3.01551057e+14
3.10000000e+00 3.00017963e+14 2.14720685e+14 2.70589762e+14 3.07439062e+14 3.02597606e+14
3.11000000e+00 3.00018884e+14 2.15538361e+14 2.72970167e+14 3.01763534e+14 3.02080271e+14
3.12000000e+00 3.00019852e+14 2.16389852e+14 2.75355076e+14 3.10212784e+14 3.01977457e+14
3.13000000e+00 3.00020870e+14 2.17275829e+14 2.77586523e+14 2.99862870e+14 3.02503262e+14
3.14000000e+00 3.00021940e+14 2.18196936e+14 2.79822795e+14 3.05210491e+14 3.02122566e+14
3.15000000e+00 3.00023065e+14 2.19153784e+14 2.81984884e+14 2.98124306e+14 3.02245462e+14
3.16000000e+00 3.00024247e+14 2.20146950e+14 2.84250967e+14 3.01484611e+14 3.01872670e+14
3.17000000e+00 3.00025490e+14 2.21176974e+14 2.86568027e+14 2.98026682e+14 3.01170069e+14
3.18000000e+00 3.00026797e+14 2.22244355e+14 2.88986845e+14 3.01462973e+14 3.00119843e+14
3.19000000e+00 3.00028171e+14 2.23349550e+14 2.91426595e+14 2.97418644e+14 2.99993747e+14
3.20000000e+00 3.00029615e+14 2.24492972e+14 2.93885222e+14 3.01945063e+14 2.99421355e+14
3.21000000e+00 3.00031133e+14 2.25674983e+14 2.96526576e+14 2.99312532e+14 2.99110099e+14
3.22000000e+00 3.00032729e+14 2.26895900e+14 2.99246154e+14 3.07135585e+14 2.98225512e+14
3.23000000e+00 3.00034407e+14 2.28155981e+14 3.02089986e+14 3.04536408e+14 2.98057159e+14
3.24000000e+00 3.00036170e+14 2.29455434e+14 3.05165473e+14 3.05838403e+14 2.97640366e+14
3.25000000e+00 3.00038025e+14 2.30794405e+14 3.09633059e+14 3.02370434e+14 2.98066268e+14
3.26000000e+00 3.00039974e+14 2.32172988e+14 3.15076788e+14 2.96899782e+14 2.98209131e+14
3.27000000e+00 3.00042023e+14 2.33591224e+14 3.18267249e+14 3.01615346e+14 2.98118353e+14
3.28000000e+00 3.00044177e+14 2.35049074e+14 3.21364626e+14 2.99492004e+14 2.98386716e+14
3.29000000e+00 3.00046442e+14 2.36546437e+14 3.21354266e+14 3.00418074e+14 2.98870169e+14
3.30000000e+00 3.00048822e+14 2.38083147e+14 3.19795817e+14 3.04192399e+14 2.99115546e+14
3.31000000e+00 3.00051325e+14 2.39659050e+14 3.25029222e+14 3.02264159e+14 2.99358203e+14
3.32000000e+00 3.00053956e+14 2.41273842e+14 3.34280488e+14 2.99561058e+14 3.00309689e+14
3.33000000e+00 3.00056722e+14 2.42926969e+14 3.39496690e+14 2.99436658e+14 3.00504534e+14
3.34000000e+00 3.00059629e+14 2.44617774e+14 3.38024200e+14 3.02434586e+14 3.00163123e+14
3.35000000e+00 3.00062686e+14 2.46346113e+14 3.39944402e+14 2.99187280e+14 3.01130806e+14
3.36000000e+00 3.00065899e+14 2.48110138e+14 3.29483923e+14 3.00418110e+14 3.01313485e+14
3.37000000e+00 3.00069276e+14 2.49909305e+14 3.13113336e+14 3.01337060e+14 3.00927390e+14
3.38000000e+00 3.00072827e+14 2.51744905e+14 3.01205462e+14 3.01779388e+14 3.00784708e+14
3.39000000e+00 3.00076560e+14 2.53620298e+14 3.08500589e+14 3.01475327e+14 3.00837509e+14
3.40000000e+00 3.00080484e+14 2.55533663e+14 3.28038813e+14 2.98972202e+14 3.00428812e+14
3.41000000e+00 3.00084609e+14 2.57457059e+14 3.09527993e+14 3.00774238e+14 2.99892831e+14
3.42000000e+00 3.00088945e+14 2.59416985e+14 3.04467738e+14 2.99515684e+14 2.99773135e+14
3.43000000e+00 3.00093504e+14 2.61409114e+14 2.93868886e+14 3.00577065e+14 2.99896402e+14
3.44000000e+00 3.00098296e+14 2.63443716e+14 2.93399436e+14 3.01202808e+14 2.99023880e+14
3.45000000e+00 3.00103334e+14 2.65573846e+14 3.32698541e+14 2.98506501e+14 2.99263429e+14
3.46000000e+00 3.00108629e+14 2.67614326e+14 3.17558303e+14 3.00040612e+14 2.99792608e+14
3.47000000e+00 3.00114196e+14 2.69637358e+14 3.05215701e+14 3.00429127e+14 3.00176268e+14
3.48000000e+00 3.00120048e+14 2.71738889e+14 3.17797193e+14 2.99459068e+14 3.00730760e+14
3.49000000e+00 3.00126200e+14 2.73684200e+14 2.91958535e+14 3.00429668e+14 3.01145595e+14
3.50000000e+00 3.00132667e+14 2.75844365e+14 2.98943198e+14 3.00328910e+14 3.01360091e+14
3.51000000e+00 3.00139465e+14 2.78071793e+14 2.97751638e+14 3.00648450e+14 3.01288023e+14
3.52000000e+00 3.00146611e+14 2.80429375e+14 3.10541724e+14 2.99936210e+14 3.01418817e+14
3.53000000e+00 3.00154123e+14 2.82726163e+14 2.91610473e+14 3.01038249e+14 3.01207719e+14
3.54000000e+00 3.00162020e+14 2.85098674e+14 2.87349293e+14 3.01532996e+14 3.00245418e+14
3.55000000e+00 3.00170321e+14 2.87382101e+14 2.94487429e+14 3.01036962e+14 2.99679341e+14
3.56000000e+00 3.00179047e+14 2.89683874e+14 2.95822095e+14 3.00607263e+14 2.99535034e+14
3.57000000e+00 3.00188220e+14 2.91968363e+14 3.05835660e+14 2.99838276e+14 2.98944589e+14
3.58000000e+00 3.00197862e+14 2.93738071e+14 3.10721021e+14 2.99725392e+14 2.98121339e+14
3.59000000e+00 3.00207998e+14 2.97631844e+14 3.08246154e+14 2.99606429e+14 2.98507411e+14
3.60000000e+00 3.00218652e+14 3.01900285e+14 3.06658981e+14 2.99609620e+14 2.98660995e+14
3.61000000e+00 3.00229852e+14 3.06967762e+14 3.02617724e+14 2.99764619e+14 2.98860374e+14
3.62000000e+00 3.00241625e+14 3.08915843e+14 3.01436026e+14 2.99419469e+14 3.00066509e+14
3.63000000e+00 3.00254000e+14 2.99252388e+14 3.10997555e+14 2.98677068e+14 3.00688676e+14
3.64000000e+00 3.00267009e+14 3.06197878e+14 3.04960317e+14 2.99290654e+14 3.01362470e+14
3.65000000e+00 3.00280682e+14 3.17439008e+14 2.99650390e+14 2.99580826e+14 3.01336962e+14
3.66000000e+00 3.00295056e+14 2.94663131e+14 3.05248512e+14 2.99241633e+14 3.01983327e+14
3.67000000e+00 3.00310164e+14 2.90519772e+14 3.07695900e+14 2.98446547e+14 3.02563013e+14
3.68000000e+00 3.00326045e+14 3.06316321e+14 2.98401232e+14 2.99943575e+14 3.01962031e+14
3.69000000e+00 3.00342738e+14 3.13852907e+14 3.00713037e+14 2.98949514e+14 3.01457638e+14
3.70000000e+00 3.00360284e+14 3.06291644e+14 3.02326429e+14 2.98946330e+14 3.00219866e+14
3.71000000e+00 3.00378727e+14 3.17316553e+14 3.00735340e+14 2.98742438e+14 2.99797056e+14
3.72000000e+00 3.00398112e+14 3.15156500e+14 2.99480200e+14 2.99622874e+14 2.99607366e+14
3.73000000e+00 3.00418488e+14 3.13414220e+14 3.01040066e+14 2.99341202e+14 2.99296130e+14
3.74000000e+00 3.00439905e+14 3.10134487e+14 3.01693527e+14 3.00131396e+14 2.99631688e+14
3.75000000e+00 3.00462416e+14 3.20608424e+14 3.00001093e+14 3.00825764e+14 2.99339171e+14
3.76000000e+00 3.00486077e+14 3.02106477e+14 3.02875595e+14 3.01685460e+14 2.99859150e+14
3.77000000e+00 3.00510946e+14 2.84220992e+14 3.05785451e+14 3.01524242e+14 3.00321173e+14
3.78000000e+00 3.00537084e+14 3.23887818e+14 3.00673700e+14 3.02470879e+14 3.00772305e+14
3.79000000e+00 3.00564556e+14 3.09374369e+14 3.03345500e+14 3.02108607e+14 3.00335403e+14
3.80000000e+00 3.00593430e+14 2.99570726e+14 3.02983655e+14 3.01809050e+14 3.00650529e+14
3.81000000e+00 3.00623776e+14 2.72433681e+14 3.02664718e+14 3.01545867e+14 2.99706824e+14
3.82000000e+00 3.00655671e+14 3.03707463e+14 3.04538895e+14 3.01274981e+14 3.00458502e+14
3.83000000e+00 3.00689191e+14 3.05884000e+14 3.03973628e+14 3.00678900e+14 3.00614659e+14
3.84000000e+00 3.00724420e+14 3.06066272e+14 3.03929479e+14 3.01003713e+14 3.00262305e+14
3.85000000e+00 3.00761444e+14 3.02982417e+14 3.03498972e+14 3.00241103e+14 3.01043535e+14
3.86000000e+00 3.00800354e+14 2.99751971e+14 3.03287444e+14 3.00109984e+14 3.01031316e+14
3.87000000e+00 3.00841245e+14 3.00597693e+14 3.02781365e+14 3.00960367e+14 3.01576808e+14
3.88000000e+00 3.00884218e+14 3.01368753e+14 3.02640002e+14 3.01438713e+14 3.01748107e+14
3.89000000e+00 3.00929377e+14 3.03111889e+14 3.03709599e+14 3.01089323e+14 3.01853870e+14
3.90000000e+00 3.00976833e+14 3.03898927e+14 3.03463953e+14 3.01353182e+14 3.01735272e+14
3.91000000e+00 3.01026702e+14 3.01992561e+14 3.02318541e+14 3.00905563e+14 3.01515292e+14
3.92000000e+00 3.01079106e+14 3.02353487e+14 3.02255864e+14 3.01236981e+14 3.01600374e+14
3.93000000e+00 3.01134171e+14 3.01809066e+14 3.01871921e+14 3.00907631e+14 3.01591599e+14
3.94000000e+00 3.01192032e+14 3.01392378e+14 3.01402668e+14 3.00672362e+14 3.01076083e+14
3.95000000e+00 3.01252830e+14 3.01509273e+14 3.01253658e+14 3.00887495e+14 3.01084808e+14
3.96000000e+00 3.01316712e+14 3.01088815e+14 3.00778452e+14 3.01507651e+14 3.01013625e+14
3.97000000e+00 3.01383832e+14 3.01236004e+14 3.01067163e+14 3.01217167e+14 3.00610738e+14
3.98000000e+00 3.01454352e+14 3.01098779e+14 3.01034482e+14 3.01469135e+14 3.00557176e+14
3.99000000e+00 3.01528444e+14 3.01594726e+14 3.01253032e+14 3.02367582e+14 3.00187498e+14
4.00000000e+00 3.01606284e+14 3.01491905e+14 3.01391433e+14 3.01331967e+14 3.00223409e+14
4.01000000e+00 3.01688061e+14 3.01680588e+14 3.01494234e+14 3.01727259e+14 3.00790200e+14
4.02000000e+00 3.01773970e+14 3.01633254e+14 3.01535407e+14 3.01654845e+14 3.01674271e+14
4.03000000e+00 3.01864217e+14 3.01859402e+14 3.01760191e+14 3.01180476e+14 3.02390313e+14
4.04000000e+00 3.01959017e+14 3.01994271e+14 3.01630376e+14 3.02092290e+14 3.02593121e+14
4.05000000e+00 3.02058596e+14 3.01371830e+14 3.01228828e+14 3.01838193e+14 3.02415774e+14
4.06000000e+00 3.02163192e+14 3.01307421e+14 3.01122385e+14 3.01207860e+14 3.01928049e+14
4.07000000e+00 3.02273050e+14 3.01273448e+14 3.01156446e+14 3.01621734e+14 3.01831450e+14
4.08000000e+00 3.02388432e+14 3.01612707e+14 3.01400242e+14 3.02329855e+14 3.01725631e+14
4.09000000e+00 3.02509609e+14 3.02816688e+14 3.02611940e+14 3.02131778e+14 3.01759679e+14
4.10000000e+00 3.02636866e+14 3.03279474e+14 3.03224607e+14 3.02397914e+14 3.02311651e+14
4.11000000e+00 3.02770501e+14 3.03492837e+14 3.03782117e+14 3.03013847e+14 3.02983844e+14
4.12000000e+00 3.02910824e+14 3.03530522e+14 3.03639837e+14 3.03681704e+14 3.03109278e+14
4.13000000e+00 3.03058164e+14 3.03792059e+14 3.04327354e+14 3.03507889e+14 3.03699758e+14
4.14000000e+00 3.03212860e+14 3.04285866e+14 3.04490028e+14 3.04141671e+14 3.04067973e+14
4.15000000e+00 3.03375270e+14 3.02972491e+14 3.03239972e+14 3.03582154e+14 3.04080471e+14
4.16000000e+00 3.03545768e+14 3.02580120e+14 3.03009309e+14 3.03261238e+14 3.03659020e+14
4.17000000e+00 3.03724742e+14 3.03046589e+14 3.03433804e+14 3.03266571e+14 3.03795827e+14
4.18000000e+00 3.03912600e+14 3.02907699e+14 3.03215743e+14 3.03519660e+14 3.03429788e+14
4.19000000e+00 3.04109768e+14 3.03895114e+14 3.03840791e+14 3.03729890e+14 3.03774969e+14
4.20000000e+00 3.04316690e+14 3.04307670e+14 3.04329764e+14 3.03599947e+14 3.04262856e+14
4.21000000e+00 3.04533831e+14 3.04606160e+14 3.04419305e+14 3.04303319e+14 3.04593291e+14
4.22000000e+00 3.04761673e+14 3.04792446e+14 3.04747060e+14 3.04441983e+14 3.04852564e+14
4.23000000e+00 3.05000723e+14 3.05552449e+14 3.05435137e+14 3.05480853e+14 3.05315712e+14
4.24000000e+00 3.05251505e+14 3.05651708e+14 3.05180399e+14 3.05238146e+14 3.05803983e+14
4.25000000e+00 3.05514569e+14 3.06097310e+14 3.05748948e+14 3.05698574e+14 3.05834578e+14
4.26000000e+00 3.05790485e+14 3.06159166e+14 3.05440129e+14 3.06232584e+14 3.05539936e+14
4.27000000e+00 3.06079849e+14 3.06685476e+14 3.05969858e+14 3.06653532e+14 3.06270126e+14
4.28000000e+00 3.06383278e+14 3.06476700e+14 3.06457021e+14 3.06321360e+14 3.06236474e+14
4.29000000e+00 3.06701418e+14 3.06704669e+14 3.06791441e+14 3.06519838e+14 3.06953715e+14
4.30000000e+00 3.07034935e+14 3.07252422e+14 3.07648323e+14 3.07971564e+14 3.06525443e+14
4.31000000e+00 3.07384526e+14 3.07070267e+14 3.07281612e+14 3.07811827e+14 3.07051623e+14
4.32000000e+00 3.07750912e+14 3.07935030e+14 3.08057783e+14 3.08016879e+14 3.07514214e+14
4.33000000e+00 3.08134839e+14 3.08638882e+14 3.08699709e+14 3.08648253e+14 3.07865430e+14
4.34000000e+00 3.08537085e+14 3.09061109e+14 3.08808876e+14 3.08027391e+14 3.08291443e+14
4.35000000e+00 3.08958453e+14 3.09153868e+14 3.09185156e+14 3.08033948e+14 3.09046004e+14
4.36000000e+00 3.09399773e+14 3.09331556e+14 3.09351380e+14 3.08631401e+14 3.09371314e+14
4.37000000e+00 3.09861907e+14 3.09905457e+14 3.09752477e+14 3.10281509e+14 3.09580695e+14
4.38000000e+00 3.10345741e+14 3.10965264e+14 3.11019488e+14 3.10494613e+14 3.10377645e+14
4.39000000e+00 3.10852194e+14 3.10861874e+14 3.11049189e+14 3.10708700e+14 3.10778021e+14
4.40000000e+00 3.11382210e+14 3.10632158e+14 3.11030105e+14 3.10916278e+14 3.11521590e+14
4.41000000e+00 3.11936763e+14 3.11558030e+14 3.11888665e+14 3.11243238e+14 3.12115580e+14
4.42000000e+00 3.12516855e+14 3.11727861e+14 3.11915980e+14 3.12187105e+14 3.12427116e+14
4.43000000e+00 3.13123516e+14 3.12968940e+14 3.12649614e+14 3.12902198e+14 3.13563979e+14
4.44000000e+00 3.13757802e+14 3.13501854e+14 3.13437617e+14 3.13532604e+14 3.14071547e+14
4.45000000e+00 3.14420796e+14 3.15163830e+14 3.14687232e+14 3.14938267e+14 3.14780272e+14
4.46000000e+00 3.15113605e+14 3.15994784e+14 3.15521545e+14 3.15420558e+14 3.15320991e+14
4.47000000e+00 3.15837362e+14 3.15957653e+14 3.15844826e+14 3.15962152e+14 3.15489693e+14
4.48000000e+00 3.16593221e+14 3.17544174e+14 3.16843656e+14 3.17019223e+14 3.16560352e+14
4.49000000e+00 3.17382356e+14 3.17577001e+14 3.17654980e+14 3.17579104e+14 3.17565322e+14
4.50000000e+00 3.18205963e+14 3.18005309e+14 3.18282764e+14 3.18497051e+14 3.18315953e+14
4.51000000e+00 3.19065252e+14 3.18249745e+14 3.18431617e+14 3.18759893e+14 3.18717170e+14
4.52000000e+00 3.19961447e+14 3.19880143e+14 3.20158831e+14 3.19785497e+14 3.20004624e+14
4.53000000e+00 3.20895785e+14 3.21051944e+14 3.21337718e+14 3.20965415e+14 3.20771287e+14
4.54000000e+00 3.21869511e+14 3.21389855e+14 3.21683568e+14 3.21589475e+14 3.22099291e+14
4.55000000e+00 3.22883872e+14 3.22915825e+14 3.22701981e+14 3.22685328e+14 3.23486212e+14
4.56000000e+00 3.23940117e+14 3.24121547e+14 3.24349311e+14 3.23980921e+14 3.24523830e+14
4.57000000e+00 3.25039494e+14 3.24893334e+14 3.24967939e+14 3.25488423e+14 3.24875006e+14
4.58000000e+00 3.26183237e+14 3.25619435e+14 3.25605130e+14 3.25881360e+14 3.26040760e+14
4.59000000e+00 3.27372572e+14 3.27339879e+14 3.26997667e+14 3.27524065e+14 3.27071199e+14
4.60000000e+00 3.28608701e+14 3.28338928e+14 3.27878155e+14 3.28238389e+14 3.28148028e+14
4.61000000e+00 3.29892806e+14 3.30292554e+14 3.29546293e+14 3.29462809e+14 3.29095748e+14
4.62000000e+00 3.31226034e+14 3.31643726e+14 3.31190028e+14 3.31000279e+14 3.30620908e+14
4.63000000e+00 3.32609495e+14 3.33236219e+14 3.32857414e+14 3.32296330e+14 3.32296219e+14
4.64000000e+00 3.34044256e+14 3.33726890e+14 3.33799267e+14 3.33815509e+14 3.34649878e+14
4.65000000e+00 3.35531328e+14 3.35184192e+14 3.35226034e+14 3.35054996e+14 3.36097813e+14
4.66000000e+00 3.37071664e+14 3.36671201e+14 3.36941618e+14 3.37498800e+14 3.38036739e+14
4.67000000e+00 3.38666148e+14 3.37873879e+14 3.38453211e+14 3.38670193e+14 3.39021414e+14
4.68000000e+00 3.40315588e+14 3.39526431e+14 3.39408655e+14 3.39751700e+14 3.40339956e+14
4.69000000e+00 3.42020704e+14 3.41362341e+14 3.40875290e+14 3.42197590e+14 3.41540039e+14
4.70000000e+00 3.43782126e+14 3.43780470e+14 3.43414140e+14 3.43807838e+14 3.43427240e+14
4.71000000e+00 3.45600376e+14 3.45659145e+14 3.45569275e+14 3.46199026e+14 3.44865170e+14
4.72000000e+00 3.47475867e+14 3.47465306e+14 3.47227763e+14 3.47427440e+14 3.47066610e+14
4.73000000e+00 3.49408889e+14 3.49610669e+14 3.49897292e+14 3.49742187e+14 3.49430010e+14
4.74000000e+00 3.51399604e+14 3.52832811e+14 3.52260819e+14 3.52547524e+14 3.52073767e+14
4.75000000e+00 3.53448033e+14 3.54742766e+14 3.55014080e+14 3.54631264e+14 3.54182464e+14
4.76000000e+00 3.55554052e+14 3.57131005e+14 3.57336689e+14 3.56802235e+14 3.56731599e+14
4.77000000e+00 3.57717380e+14 3.58596079e+14 3.58727018e+14 3.58366387e+14 3.59033106e+14
4.78000000e+00 3.59937575e+14 3.59816189e+14 3.60279785e+14 3.59021671e+14 3.60067730e+14
4.79000000e+00 3.62214024e+14 3.61825893e+14 3.62010067e+14 3.61710324e+14 3.62200777e+14
4.80000000e+00 3.64545941e+14 3.62958040e+14 3.63504201e+14 3.63217014e+14 3.63460250e+14
4.81000000e+00 3.66932357e+14 3.65705534e+14 3.66023893e+14 3.66172590e+14 3.66173495e+14
4.82000000e+00 3.69372119e+14 3.68530284e+14 3.68524368e+14 3.69043237e+14 3.68863624e+14
4.83000000e+00 3.71863886e+14 3.71466220e+14 3.71939178e+14 3.71737611e+14 3.71234641e+14
4.84000000e+00 3.74406125e+14 3.74345245e+14 3.74160615e+14 3.74687248e+14 3.74545072e+14
4.85000000e+00 3.76997112e+14 3.76665447e+14 3.76281461e+14 3.77377184e+14 3.77852191e+14
4.86000000e+00 3.79634935e+14 3.79525968e+14 3.79225436e+14 3.79593765e+14 3.80658729e+14
4.87000000e+00 3.82317489e+14 3.82516536e+14 3.82174357e+14 3.82204665e+14 3.83019182e+14
4.88000000e+00 3.85042487e+14 3.85269197e+14 3.84953259e+14 3.85539922e+14 3.85075815e+14
4.89000000e+00 3.87807458e+14 3.87625124e+14 3.87238785e+14 3.87398691e+14 3.87727762e+14
4.90000000e+00 3.90609761e+14 3.90775284e+14 3.90795021e+14 3.90495377e+14 3.89877795e+14
4.91000000e+00 3.93446584e+14 3.93919122e+14 3.94053905e+14 3.94214380e+14 3.92928458e+14
4.92000000e+00 3.96314962e+14 3.97257030e+14 3.97162210e+14 3.97319549e+14 3.96283480e+14
4.93000000e+00 3.99211781e+14 4.00179479e+14 4.00211713e+14 4.00196004e+14 3.98820179e+14
4.94000000e+00 4.02133796e+14 4.02760868e+14 4.02673622e+14 4.02736186e+14 4.02108440e+14
4.95000000e+00 4.05077640e+14 4.04405756e+14 4.04513520e+14 4.04609447e+14 4.04638979e+14
4.96000000e+00 4.08039841e+14 4.06791589e+14 4.07234182e+14 4.07097913e+14 4.07776182e+14
4.97000000e+00 4.11016837e+14 4.09666905e+14 4.09845366e+14 4.09844751e+14 4.10630062e+14
4.98000000e+00 4.14004995e+14 4.13034556e+14 4.12932053e+14 4.13223060e+14 4.14351773e+14
4.99000000e+00 4.17000625e+14 4.16659796e+14 4.16622600e+14 4.16953521e+14 4.17510802e+14
5.00000000e+00 4.20000000e+14 4.20439972e+14 4.20146651e+14 4.20387927e+14 4.21147074e+14
5.01000000e+00 4.22999375e+14 4.23782264e+14 4.23698212e+14 4.23880842e+14 4.24225403e+14
5.02000000e+00 4.25995005e+14 4.27053779e+14 4.26906924e+14 4.26832712e+14 4.26681377e+14
5.03000000e+00 4.28983163e+14 4.29568268e+14 4.29437001e+14 4.29750145e+14 4.29391633e+14
5.04000000e+00 4.31960159e+14 4.32711471e+14 4.32677114e+14 4.32419779e+14 4.31808643e+14
5.05000000e+00 4.34922360e+14 4.34446328e+14 4.34719580e+14 4.34726964e+14 4.34173291e+14
5.06000000e+00 4.37866204e+14 4.37452437e+14 4.37760124e+14 4.37604164e+14 4.37002327e+14
5.07000000e+00 4.40788219e+14 4.40320294e+14 4.40462052e+14 4.40548335e+14 4.40267271e+14
5.08000000e+00 4.43685038e+14 4.43596735e+14 4.43811246e+14 4.43446785e+14 4.43671072e+14
5.09000000e+00 4.46553416e+14 4.47222170e+14 4.46997366e+14 4.46485428e+14 4.46516721e+14
5.10000000e+00 4.49390239e+14 4.49840510e+14 4.49863133e+14 4.49581254e+14 4.49789463e+14
5.11000000e+00 4.52192542e+14 4.52667581e+14 4.52571973e+14 4.52282759e+14 4.52104717e+14
5.12000000e+00 4.54957513e+14 4.55286319e+14 4.55342937e+14 4.55076204e+14 4.55297040e+14
5.13000000e+00 4.57682511e+14 4.57249000e+14 4.57431851e+14 4.57683988e+14 4.57894470e+14
5.14000000e+00 4.60365065e+14 4.60360605e+14 4.60492337e+14 4.60727978e+14 4.60871602e+14
5.15000000e+00 4.63002888e+14 4.63352508e+14 4.63388945e+14 4.63623178e+14 4.62951084e+14
5.16000000e+00 4.65593875e+14 4.66199007e+14 4.66115782e+14 4.66174513e+14 4.65734344e+14
5.17000000e+00 4.68136114e+14 4.68460650e+14 4.68705811e+14 4.68617519e+14 4.68083098e+14
5.18000000e+00 4.70627881e+14 4.70946113e+14 4.71031811e+14 4.70656888e+14 4.70579008e+14
5.19000000e+00 4.73067643e+14 4.72829183e+14 4.72906285e+14 4.72814400e+14 4.72608250e+14
5.20000000e+00 4.75454059e+14 4.74535861e+14 4.74679495e+14 4.74323060e+14 4.74319301e+14
5.21000000e+00 4.77785976e+14 4.77100466e+14 4.77408862e+14 4.77088215e+14 4.76848589e+14
5.22000000e+00 4.80062425e+14 4.79100041e+14 4.78960019e+14 4.78973576e+14 4.79632672e+14
5.23000000e+00 4.82282620e+14 4.82272938e+14 4.81946163e+14 4.81929729e+14 4.82375855e+14
5.24000000e+00 4.84445948e+14 4.84860052e+14 4.84596801e+14 4.84949257e+14 4.84883495e+14
5.25000000e+00 4.86551967e+14 4.87107947e+14 4.86834686e+14 4.87134753e+14 4.87585823e+14
5.26000000e+00 4.88600396e+14 4.88970302e+14 4.88770952e+14 4.89031722e+14 4.89397051e+14
5.27000000e+00 4.90591111e+14 4.90604979e+14 4.90495912e+14 4.90939636e+14 4.90492105e+14
5.28000000e+00 4.92524133e+14 4.92373898e+14 4.92160230e+14 4.92643689e+14 4.92038356e+14
5.29000000e+00 4.94399624e+14 4.94351295e+14 4.94425374e+14 4.94320352e+14 4.94435767e+14
5.30000000e+00 4.96217874e+14 4.96697669e+14 4.96524652e+14 4.96180290e+14 4.96573642e+14
5.31000000e+00 4.97979296e+14 4.98561344e+14 4.98436811e+14 4.98194981e+14 4.98875820e+14
5.32000000e+00 4.99684412e+14 5.00045160e+14 5.00136640e+14 4.99693193e+14 4.99634208e+14
5.33000000e+00 5.01333852e+14 5.01371509e+14 5.01542458e+14 5.01063084e+14 5.01028654e+14
5.34000000e+00 5.02928336e+14 5.02929244e+14 5.03194016e+14 5.02746430e+14 5.02717468e+14
5.35000000e+00 5.04468672e+14 5.03132580e+14 5.03578662e+14 5.03449284e+14 5.03407323e+14
5.36000000e+00 5.05955744e+14 5.05828203e+14 5.05711569e+14 5.05836121e+14 5.04804573e+14
5.37000000e+00 5.07390505e+14 5.07029209e+14 5.06808432e+14 5.07287463e+14 5.06702983e+14
5.38000000e+00 5.08773966e+14 5.08621131e+14 5.08383411e+14 5.08448645e+14 5.08454150e+14
5.39000000e+00 5.10107194e+14 5.09455552e+14 5.09274143e+14 5.09624725e+14 5.10059637e+14
5.40000000e+00 5.11391299e+14 5.11537896e+14 5.11131508e+14 5.11546262e+14 5.12261739e+14
5.41000000e+00 5.12627428e+14 5.13204514e+14 5.12955033e+14 5.13060973e+14 5.13805079e+14
5.42000000e+00 5.13816763e+14 5.14289421e+14 5.14343728e+14 5.14576087e+14 5.15019963e+14
5.43000000e+00 5.14960506e+14 5.15325531e+14 5.15573688e+14 5.15721949e+14 5.15887725e+14
5.44000000e+00 5.16059883e+14 5.16512603e+14 5.16757060e+14 5.16895861e+14 5.16590024e+14
5.45000000e+00 5.17116128e+14 5.17571989e+14 5.17852769e+14 5.17462458e+14 5.16843926e+14
5.46000000e+00 5.18130489e+14 5.18878619e+14 5.18698659e+14 5.18639468e+14 5.17876940e+14
5.47000000e+00 5.19104215e+14 5.19961280e+14 5.19631463e+14 5.19511474e+14 5.18895448e+14
5.48000000e+00 5.20038553e+14 5.19506471e+14 5.19247806e+14 5.18964773e+14 5.18976566e+14
5.49000000e+00 5.20934748e+14 5.20796373e+14 5.20408756e+14 5.20326901e+14 5.20165303e+14
5.50000000e+00 5.21794037e+14 5.21432226e+14 5.21412145e+14 5.21562417e+14 5.21055439e+14
5.51000000e+00 5.22617644e+14 5.22369670e+14 5.22489380e+14 5.22416493e+14 5.22290249e+14
5.52000000e+00 5.23406779e+14 5.22190748e+14 5.22410351e+14 5.22825052e+14 5.23380035e+14
5.53000000e+00 5.24162638e+14 5.23224147e+14 5.23687076e+14 5.23919981e+14 5.25019950e+14
5.54000000e+00 5.24886395e+14 5.24400070e+14 5.24672318e+14 5.25029626e+14 5.25974424e+14
5.55000000e+00 5.25579204e+14 5.26048328e+14 5.26138394e+14 5.26383108e+14 5.26914255e+14
5.56000000e+00 5.26242198e+14 5.27234874e+14 5.27160089e+14 5.26926280e+14 5.27257022e+14
5.57000000e+00 5.26876484e+14 5.27737163e+14 5.27791700e+14 5.27450181e+14 5.27330783e+14
5.58000000e+00 5.27483145e+14 5.28110568e+14 5.28066067e+14 5.27970600e+14 5.27132932e+14
5.59000000e+00 5.28063237e+14 5.28422248e+14 5.28505868e+14 5.27884076e+14 5.27684860e+14
5.60000000e+00 5.28617790e+14 5.27904652e+14 5.27828706e+14 5.27774178e+14 5.27738815e+14
5.61000000e+00 5.29147806e+14 5.28865672e+14 5.28602534e+14 5.28482015e+14 5.28382974e+14
5.62000000e+00 5.29654259e+14 5.29360113e+14 5.29136805e+14 5.29351802e+14 5.29451329e+14
5.63000000e+00 5.30138093e+14 5.30283105e+14 5.30330284e+14 5.30745203e+14 5.30363609e+14
5.64000000e+00 5.30600227e+14 5.30784666e+14 5.30998562e+14 5.31093726e+14 5.30725042e+14
5.65000000e+00 5.31041547e+14 5.31242351e+14 5.31147729e+14 5.31462478e+14 5.31114666e+14
5.66000000e+00 5.31462915e+14 5.32235766e+14 5.32107615e+14 5.31909408e+14 5.31606108e+14
5.67000000e+00 5.31865161e+14 5.32380638e+14 5.32519320e+14 5.32566480e+14 5.32452484e+14
5.68000000e+00 5.32249088e+14 5.32529492e+14 5.32624320e+14 5.32406322e+14 5.33136328e+14
5.69000000e+00 5.32615474e+14 5.32965746e+14 5.33093071e+14 5.32953500e+14 5.33641365e+14
5.70000000e+00 5.32965065e+14 5.32935972e+14 5.33106792e+14 5.33025170e+14 5.33439304e+14
5.71000000e+00 5.33298582e+14 5.33051486e+14 5.33257284e+14 5.33307518e+14 5.33201934e+14
5.72000000e+00 5.33616722e+14 5.33197398e+14 5.33299598e+14 5.33540063e+14 5.32715888e+14
5.73000000e+00 5.33920151e+14 5.33447752e+14 5.33475689e+14 5.33507035e+14 5.32717670e+14
5.74000000e+00 5.34209515e+14 5.33712251e+14 5.33528150e+14 5.33850366e+14 5.33291884e+14
5.75000000e+00 5.34485431e+14 5.34210477e+14 5.34150298e+14 5.34296477e+14 5.34136452e+14
5.76000000e+00 5.34748495e+14 5.34923543e+14 5.34800797e+14 5.35130880e+14 5.35017327e+14
5.77000000e+00 5.34999277e+14 5.35065426e+14 5.35154325e+14 5.35365978e+14 5.35514587e+14
5.78000000e+00 5.35238327e+14 5.35404008e+14 5.35780207e+14 5.35719350e+14 5.35804161e+14
5.79000000e+00 5.35466169e+14 5.35713352e+14 5.35812717e+14 5.36267687e+14 5.36202524e+14
5.80000000e+00 5.35683310e+14 5.35992273e+14 5.36143743e+14 5.36164681e+14 5.36159059e+14
5.81000000e+00 5.35890232e+14 5.35790163e+14 5.35691953e+14 5.35909697e+14 5.36346786e+14
5.82000000e+00 5.36087400e+14 5.35750061e+14 5.35647230e+14 5.35543973e+14 5.36289470e+14
5.83000000e+00 5.36275258e+14 5.35884390e+14 5.35806858e+14 5.35912100e+14 5.35770897e+14
5.84000000e+00 5.36454232e+14 5.35963143e+14 5.36105999e+14 5.35985763e+14 5.35734718e+14
5.85000000e+00 5.36624730e+14 5.36687646e+14 5.36794704e+14 5.36429846e+14 5.35850930e+14
5.86000000e+00 5.36787140e+14 5.37301268e+14 5.37303056e+14 5.36463072e+14 5.36159054e+14
5.87000000e+00 5.36941836e+14 5.37336283e+14 5.37380262e+14 5.36833160e+14 5.36837555e+14
5.88000000e+00 5.37089176e+14 5.36954343e+14 5.36806525e+14 5.36669742e+14 5.37275229e+14
5.89000000e+00 5.37229499e+14 5.36869644e+14 5.37020238e+14 5.37083921e+14 5.37652485e+14
5.90000000e+00 5.37363134e+14 5.36571774e+14 5.36599406e+14 5.36629566e+14 5.37072750e+14
5.91000000e+00 5.37490391e+14 5.37265885e+14 5.37220590e+14 5.36924228e+14 5.37318190e+14
5.92000000e+00 5.37611568e+14 5.37969301e+14 5.37618659e+14 5.37352516e+14 5.37438648e+14
5.93000000e+00 5.37726950e+14 5.38359416e+14 5.38128815e+14 5.37980908e+14 5.37749422e+14
5.94000000e+00 5.37836808e+14 5.38631045e+14 5.38595676e+14 5.38679552e+14 5.38343866e+14
5.95000000e+00 5.37941404e+14 5.37680145e+14 5.37787184e+14 5.38251723e+14 5.38235248e+14
5.96000000e+00 5.38040983e+14 5.37314952e+14 5.37422806e+14 5.37505609e+14 5.37512322e+14
5.97000000e+00 5.38135783e+14 5.37602014e+14 5.37914406e+14 5.37620070e+14 5.37501005e+14
5.98000000e+00 5.38226030e+14 5.37981404e+14 5.38133199e+14 5.37790366e+14 5.37392532e+14
5.99000000e+00 5.38311939e+14 5.38783419e+14 5.38754807e+14 5.38771344e+14 5.38406894e+14
6.00000000e+00 5.38393716e+14 5.39248773e+14 5.39416522e+14 5.39304107e+14 5.39030633e+14
6.01000000e+00 5.38471556e+14 5.39090139e+14 5.39303682e+14 5.38707081e+14 5.38638150e+14
6.02000000e+00 5.38545648e+14 5.38745814e+14 5.38575745e+14 5.38366739e+14 5.38975620e+14
6.03000000e+00 5.38616168e+14 5.38044790e+14 5.37858922e+14 5.38340365e+14 5.38701281e+14
6.04000000e+00 5.38683288e+14 5.37913084e+14 5.37680078e+14 5.38324181e+14 5.38782329e+14
6.05000000e+00 5.38747170e+14 5.37761862e+14 5.37777087e+14 5.38017120e+14 5.38969788e+14
6.06000000e+00 5.38807968e+14 5.38429188e+14 5.38224683e+14 5.38781875e+14 5.38936749e+14
6.07000000e+00 5.38865829e+14 5.39005842e+14 5.38781458e+14 5.39420293e+14 5.38541393e+14
6.08000000e+00 5.38920894e+14 5.39632930e+14 5.39584499e+14 5.39494713e+14 5.38652470e+14
6.09000000e+00 5.38973298e+14 5.39891607e+14 5.39777264e+14 5.39755519e+14 5.39184855e+14
6.10000000e+00 5.39023167e+14 5.39825619e+14 5.40058713e+14 5.39680356e+14 5.39582982e+14
6.11000000e+00 5.39070623e+14 5.39195451e+14 5.39691987e+14 5.39250273e+14 5.39539577e+14
6.12000000e+00 5.39115782e+14 5.38724567e+14 5.39184193e+14 5.39237598e+14 5.39941876e+14
6.13000000e+00 5.39158755e+14 5.38557220e+14 5.38914750e+14 5.38593391e+14 5.39214035e+14
6.14000000e+00 5.39199646e+14 5.38489213e+14 5.38564540e+14 5.38543570e+14 5.38740800e+14
6.15000000e+00 5.39238556e+14 5.39006674e+14 5.38870984e+14 5.39177971e+14 5.38831563e+14
6.16000000e+00 5.39275580e+14 5.39569126e+14 5.39416138e+14 5.39104124e+14 5.38886894e+14
6.17000000e+00 5.39310809e+14 5.39410667e+14 5.39481624e+14 5.39640072e+14 5.39206095e+14
6.18000000e+00 5.39344329e+14 5.39387359e+14 5.39273050e+14 5.39169595e+14 5.39093210e+14
6.19000000e+00 5.39376224e+14 5.39587171e+14 5.39595886e+14 5.39311132e+14 5.39584642e+14
6.20000000e+00 5.39406570e+14 5.39733536e+14 5.39766881e+14 5.39342336e+14 5.39589724e+14
6.21000000e+00 5.39435444e+14 5.39259023e+14 5.39373086e+14 5.39537300e+14 5.40322997e+14
6.22000000e+00 5.39462916e+14 5.39213062e+14 5.39212174e+14 5.39583317e+14 5.40246336e+14
6.23000000e+00 5.39489054e+14 5.39624915e+14 5.39810186e+14 5.40124302e+14 5.39939942e+14
6.24000000e+00 5.39513923e+14 5.39423770e+14 5.39950546e+14 5.40036599e+14 5.39769245e+14
6.25000000e+00 5.39537584e+14 5.39797080e+14 5.40110298e+14 5.39518346e+14 5.39433022e+14
6.26000000e+00 5.39560095e+14 5.40071603e+14 5.39927265e+14 5.39053438e+14 5.39577543e+14
6.27000000e+00 5.39581512e+14 5.39980465e+14 5.39492645e+14 5.39398412e+14 5.39916600e+14
6.28000000e+00 5.39601888e+14 5.39012390e+14 5.38839500e+14 5.39003654e+14 5.39163767e+14
6.29000000e+00 5.39621273e+14 5.38442224e+14 5.38498943e+14 5.39074771e+14 5.39224961e+14
6.30000000e+00 5.39639716e+14 5.39074180e+14 5.39196244e+14 5.39524568e+14 5.39389843e+14
6.31000000e+00 5.39657262e+14 5.39839367e+14 5.40047334e+14 5.39841207e+14 5.39424599e+14
6.32000000e+00 5.39673955e+14 5.40254445e+14 5.40420551e+14 5.40026933e+14 5.40222566e+14
6.33000000e+00 5.39689836e+14 5.40189872e+14 5.40436454e+14 5.40089455e+14 5.40007090e+14
6.34000000e+00 5.39704944e+14 5.40236106e+14 5.40243714e+14 5.40044966e+14 5.39920968e+14
6.35000000e+00 5.39719318e+14 5.40714965e+14 5.40854912e+14 5.40797527e+14 5.39533983e+14
6.36000000e+00 5.39732991e+14 5.40142554e+14 5.40248584e+14 5.40132409e+14 5.39100055e+14
6.37000000e+00 5.39746000e+14 5.39907295e+14 5.40007198e+14 5.39861656e+14 5.38944461e+14
6.38000000e+00 5.39758375e+14 5.39102505e+14 5.39379425e+14 5.39425477e+14 5.39044774e+14
6.39000000e+00 5.39770148e+14 5.38669943e+14 5.38757732e+14 5.39093996e+14 5.39337751e+14
6.40000000e+00 5.39781348e+14 5.39557049e+14 5.39657974e+14 5.39816717e+14 5.39652014e+14
6.41000000e+00 5.39792002e+14 5.39853956e+14 5.39447748e+14 5.39692423e+14 5.39654589e+14
6.42000000e+00 5.39802138e+14 5.40030398e+14 5.39433465e+14 5.39689619e+14 5.39808549e+14
6.43000000e+00 5.39811780e+14 5.40505455e+14 5.39995146e+14 5.40082743e+14 5.40061681e+14
6.44000000e+00 5.39820953e+14 5.39450430e+14 5.39589257e+14 5.39690878e+14 5.39863014e+14
6.45000000e+00 5.39829679e+14 5.39044090e+14 5.39356270e+14 5.39453311e+14 5.39963633e+14
6.46000000e+00 5.39837980e+14 5.39008496e+14 5.39490808e+14 5.39314018e+14 5.39560545e+14
6.47000000e+00 5.39845877e+14 5.39527140e+14 5.39734004e+14 5.39361798e+14 5.39653218e+14
6.48000000e+00 5.39853389e+14 5.40427374e+14 5.40331806e+14 5.39862849e+14 5.40211217e+14
6.49000000e+00 5.39860535e+14 5.40976774e+14 5.40541732e+14 5.40621107e+14 5.40759619e+14
6.50000000e+00 5.39867333e+14 5.40745823e+14 5.40471640e+14 5.40575929e+14 5.40306858e+14
6.51000000e+00 5.39873800e+14 5.40098796e+14 5.40006595e+14 5.39985934e+14 5.39932302e+14
6.52000000e+00 5.39879952e+14 5.39542032e+14 5.39464114e+14 5.39043222e+14 5.39596890e+14
6.53000000e+00 5.39885804e+14 5.39127755e+14 5.38961480e+14 5.38728922e+14 5.39564141e+14
6.54000000e+00 5.39891371e+14 5.39841969e+14 5.39708498e+14 5.39388615e+14 5.39698211e+14
6.55000000e+00 5.39896666e+14 5.40381142e+14 5.40406808e+14 5.40175647e+14 5.39949933e+14
6.56000000e+00 5.39901704e+14 5.40581254e+14 5.40737530e+14 5.40817498e+14 5.40079119e+14
6.57000000e+00 5.39906496e+14 5.40602447e+14 5.40843457e+14 5.41216437e+14 5.40804050e+14
6.58000000e+00 5.39911055e+14 5.40387892e+14 5.40877010e+14 5.41161226e+14 5.40970351e+14
6.59000000e+00 5.39915391e+14 5.39814434e+14 5.40258069e+14 5.40539583e+14 5.39928732e+14
6.60000000e+00 5.39919516e+14 5.39374932e+14 5.39394283e+14 5.39567480e+14 5.39695908e+14
6.61000000e+00 5.39923440e+14 5.39745613e+14 5.39522761e+14 5.39470223e+14 5.39128923e+14
6.62000000e+00 5.39927173e+14 5.39778817e+14 5.39503071e+14 5.39298312e+14 5.38879178e+14
6.63000000e+00 5.39930724e+14 5.39472984e+14 5.39238131e+14 5.39043947e+14 5.39021833e+14
6.64000000e+00 5.39934101e+14 5.39857091e+14 5.39618405e+14 5.39869537e+14 5.40038956e+14
6.65000000e+00 5.39937314e+14 5.39271374e+14 5.39425559e+14 5.39439693e+14 5.39818336e+14
6.66000000e+00 5.39940371e+14 5.40077294e+14 5.39969346e+14 5.39956179e+14 5.40122657e+14
6.67000000e+00 5.39943278e+14 5.40208984e+14 5.40188978e+14 5.39694295e+14 5.40063822e+14
6.68000000e+00 5.39946044e+14 5.40925534e+14 5.40740665e+14 5.40545338e+14 5.40305756e+14
6.69000000e+00 5.39948675e+14 5.40146312e+14 5.40137382e+14 5.40214734e+14 5.39882366e+14
6.70000000e+00 5.39951178e+14 5.39600499e+14 5.39725974e+14 5.39826147e+14 5.39493813e+14
6.71000000e+00 5.39953558e+14 5.39558755e+14 5.39697045e+14 5.40126928e+14 5.39448926e+14
6.72000000e+00 5.39955823e+14 5.40187442e+14 5.40331088e+14 5.40955490e+14 5.40663994e+14
6.73000000e+00 5.39957977e+14 5.40064880e+14 5.40165159e+14 5.40762486e+14 5.40725386e+14
6.74000000e+00 5.39960026e+14 5.39156413e+14 5.39210992e+14 5.39582344e+14 5.39791218e+14
6.75000000e+00 5.39961975e+14 5.39926391e+14 5.39590298e+14 5.39505567e+14 5.39851945e+14
6.76000000e+00 5.39963830e+14 5.39966675e+14 5.39670159e+14 5.39172214e+14 5.39409623e+14
6.77000000e+00 5.39965593e+14 5.40087400e+14 5.39812234e+14 5.39376575e+14 5.39671065e+14
6.78000000e+00 5.39967271e+14 5.39926855e+14 5.39855062e+14 5.39711566e+14 5.40072943e+14
6.79000000e+00 5.39968867e+14 5.39438812e+14 5.40075983e+14 5.39978093e+14 5.39336120e+14
6.80000000e+00 5.39970385e+14 5.39388118e+14 5.39779237e+14 5.39751459e+14 5.39556370e+14
6.81000000e+00 5.39971829e+14 5.39609663e+14 5.39803247e+14 5.39615514e+14 5.39313584e+14
6.82000000e+00 5.39973203e+14 5.40091771e+14 5.40068520e+14 5.39848818e+14 5.40006360e+14
6.83000000e+00 5.39974510e+14 5.40153386e+14 5.40229822e+14 5.39750915e+14 5.40207981e+14
6.84000000e+00 5.39975753e+14 5.40433726e+14 5.40321346e+14 5.39763459e+14 5.41145318e+14
6.85000000e+00 5.39976935e+14 5.40598704e+14 5.40392911e+14 5.40244374e+14 5.40501125e+14
6.86000000e+00 5.39978060e+14 5.39827037e+14 5.39988221e+14 5.40540928e+14 5.40715622e+14
6.87000000e+00 5.39979130e+14 5.39844896e+14 5.40004559e+14 5.40314344e+14 5.39956933e+14
6.88000000e+00 5.39980148e+14 5.39145439e+14 5.39592926e+14 5.40095061e+14 5.39157132e+14
6.89000000e+00 5.39981116e+14 5.39532587e+14 5.39499481e+14 5.39811178e+14 5.39392004e+14
6.90000000e+00 5.39982037e+14 5.39925222e+14 5.39718312e+14 5.40143966e+14 5.39919061e+14
6.91000000e+00 5.39982913e+14 5.39867861e+14 5.39805869e+14 5.40161000e+14 5.40405208e+14
6.92000000e+00 5.39983746e+14 5.40329331e+14 5.40267591e+14 5.40089005e+14 5.40495211e+14
6.93000000e+00 5.39984539e+14 5.40418421e+14 5.40388186e+14 5.40044858e+14 5.40470463e+14
6.94000000e+00 5.39985293e+14 5.40394720e+14 5.40345621e+14 5.39793634e+14 5.39921897e+14
6.95000000e+00 5.39986010e+14 5.40182434e+14 5.40268424e+14 5.39499613e+14 5.39567244e+14
6.96000000e+00 5.39986692e+14 5.39745712e+14 5.39885667e+14 5.39285728e+14 5.39695652e+14
6.97000000e+00 5.39987341e+14 5.39979867e+14 5.39914165e+14 5.40117680e+14 5.40213987e+14
6.98000000e+00 5.39987959e+14 5.40031035e+14 5.39969543e+14 5.40355731e+14 5.40359926e+14
6.99000000e+00 5.39988546e+14 5.39972669e+14 5.40073104e+14 5.40386590e+14 5.40057059e+14
7.00000000e+00 5.39989105e+14 5.39609595e+14 5.39597176e+14 5.40031744e+14 5.39665778e+14
7.01000000e+00 5.39989636e+14 5.39451206e+14 5.39341929e+14 5.39542163e+14 5.39785533e+14
7.02000000e+00 5.39990141e+14 5.40015924e+14 5.39653589e+14 5.39792668e+14 5.39762848e+14
7.03000000e+00 5.39990622e+14 5.39782543e+14 5.39544726e+14 5.39872280e+14 5.40009226e+14
7.04000000e+00 5.39991079e+14 5.40515922e+14 5.40649389e+14 5.40684975e+14 5.40537971e+14
7.05000000e+00 5.39991514e+14 5.41046894e+14 5.41057571e+14 5.40962331e+14 5.40194325e+14
7.06000000e+00 5.39991928e+14 5.40523066e+14 5.40459063e+14 5.40270729e+14 5.40078453e+14
7.07000000e+00 5.39992322e+14 5.40164496e+14 5.40114059e+14 5.39707077e+14 5.39796310e+14
7.08000000e+00 5.39992696e+14 5.39374373e+14 5.39420643e+14 5.38943194e+14 5.39568622e+14
7.09000000e+00 5.39993053e+14 5.39036079e+14 5.39395573e+14 5.39229884e+14 5.39906900e+14
7.10000000e+00 5.39993391e+14 5.39430117e+14 5.39844505e+14 5.40055473e+14 5.40565076e+14
7.11000000e+00 5.39993714e+14 5.40862154e+14 5.41325924e+14 5.41315779e+14 5.40710536e+14
7.12000000e+00 5.39994020e+14 5.41342596e+14 5.41697141e+14 5.41129082e+14 5.41171897e+14
7.13000000e+00 5.39994312e+14 5.40679017e+14 5.40924375e+14 5.40199380e+14 5.40511333e+14
7.14000000e+00 5.39994589e+14 5.40061964e+14 5.40146239e+14 5.40048254e+14 5.39839353e+14
7.15000000e+00 5.39994853e+14 5.39047632e+14 5.38695792e+14 5.39303425e+14 5.39695263e+14
7.16000000e+00 5.39995104e+14 5.39221369e+14 5.39005783e+14 5.39758382e+14 5.39252402e+14
7.17000000e+00 5.39995343e+14 5.39551561e+14 5.39236628e+14 5.39690876e+14 5.39175317e+14
7.18000000e+00 5.39995570e+14 5.40185854e+14 5.40216056e+14 5.40520960e+14 5.39850519e+14
7.19000000e+00 5.39995786e+14 5.40629377e+14 5.40804981e+14 5.40369465e+14 5.39969564e+14
7.20000000e+00 5.39995992e+14 5.40518132e+14 5.40757451e+14 5.40472889e+14 5.39967200e+14
7.21000000e+00 5.39996187e+14 5.40220069e+14 5.40564138e+14 5.39912872e+14 5.40128049e+14
7.22000000e+00 5.39996373e+14 5.39660801e+14 5.39961247e+14 5.40042881e+14 5.39704229e+14
7.23000000e+00 5.39996550e+14 5.39417710e+14 5.39397757e+14 5.39661286e+14 5.40007809e+14
7.24000000e+00 5.39996718e+14 5.39710179e+14 5.39431098e+14 5.40018111e+14 5.40150267e+14
7.25000000e+00 5.39996878e+14 5.40078190e+14 5.39786737e+14 5.40127959e+14 5.39784069e+14
7.26000000e+00 5.39997031e+14 5.40431178e+14 5.40116336e+14 5.40259441e+14 5.40266403e+14
7.27000000e+00 5.39997175e+14 5.40383036e+14 5.40328721e+14 5.40172379e+14 5.40165850e+14
7.28000000e+00 5.39997313e+14 5.39725906e+14 5.39840796e+14 5.40194725e+14 5.40388582e+14
7.29000000e+00 5.39997444e+14 5.39720616e+14 5.40065045e+14 5.40267973e+14 5.40621440e+14
7.30000000e+00 5.39997569e+14 5.39951055e+14 5.40613336e+14 5.40173935e+14 5.40120015e+14
7.31000000e+00 5.39997687e+14 5.40097087e+14 5.40378509e+14 5.40195626e+14 5.40236246e+14
7.32000000e+00 5.39997800e+14 5.39933327e+14 5.39558033e+14 5.39599446e+14 5.40205166e+14
7.33000000e+00 5.39997907e+14 5.40136113e+14 5.39513008e+14 5.39576844e+14 5.39950756e+14
7.34000000e+00 5.39998009e+14 5.39522722e+14 5.39068403e+14 5.38887178e+14 5.39259758e+14
7.35000000e+00 5.39998107e+14 5.39888847e+14 5.39565659e+14 5.39552088e+14 5.40111222e+14
7.36000000e+00 5.39998199e+14 5.40359970e+14 5.40383921e+14 5.40847191e+14 5.40343597e+14
7.37000000e+00 5.39998287e+14 5.40345944e+14 5.40883650e+14 5.41317334e+14 5.40599050e+14
7.38000000e+00 5.39998370e+14 5.39825058e+14 5.40310918e+14 5.40408177e+14 5.40052392e+14
7.39000000e+00 5.39998450e+14 5.39051213e+14 5.39499969e+14 5.39340342e+14 5.39126231e+14
7.40000000e+00 5.39998525e+14 5.38911979e+14 5.38912344e+14 5.38508094e+14 5.38798169e+14
7.41000000e+00 5.39998597e+14 5.39776453e+14 5.39504993e+14 5.39288066e+14 5.39767640e+14
7.42000000e+00 5.39998666e+14 5.39976548e+14 5.39579227e+14 5.39708660e+14 5.39937986e+14
7.43000000e+00 5.39998731e+14 5.40354671e+14 5.40332902e+14 5.40529276e+14 5.40627975e+14
7.44000000e+00 5.39998793e+14 5.39991142e+14 5.40226399e+14 5.40318516e+14 5.40126353e+14
7.45000000e+00 5.39998852e+14 5.40176485e+14 5.40203461e+14 5.39908262e+14 5.39854409e+14
7.46000000e+00 5.39998908e+14 5.39945291e+14 5.39977196e+14 5.39665252e+14 5.39906585e+14
7.47000000e+00 5.39998961e+14 5.40262595e+14 5.40160181e+14 5.39909728e+14 5.40135489e+14
7.48000000e+00 5.39999012e+14 5.40251862e+14 5.39888357e+14 5.40069616e+14 5.40073485e+14
7.49000000e+00 5.39999060e+14 5.40189962e+14 5.40079711e+14 5.40192091e+14 5.39885460e+14
7.50000000e+00 5.39999106e+14 5.39990335e+14 5.39850715e+14 5.40192335e+14 5.39806566e+14
7.51000000e+00 5.39999149e+14 5.39260291e+14 5.39473710e+14 5.39259870e+14 5.39131207e+14
7.52000000e+00 5.39999191e+14 5.38918400e+14 5.39108038e+14 5.39153602e+14 5.39565455e+14
7.53000000e+00 5.39999230e+14 5.39538267e+14 5.39625191e+14 5.39512129e+14 5.39867011e+14
7.54000000e+00 5.39999268e+14 5.40631525e+14 5.40495694e+14 5.40682749e+14 5.40156524e+14
7.55000000e+00 5.39999303e+14 5.40729554e+14 5.40775370e+14 5.40824035e+14 5.40816941e+14
7.56000000e+00 5.39999337e+14 5.40373783e+14 5.40492347e+14 5.40760581e+14 5.40537627e+14
7.57000000e+00 5.39999370e+14 5.40520456e+14 5.40297725e+14 5.40084231e+14 5.40544512e+14
7.58000000e+00 5.39999400e+14 5.40835637e+14 5.40401705e+14 5.40059105e+14 5.40238964e+14
7.59000000e+00 5.39999430e+14 5.40257612e+14 5.39988778e+14 5.39655963e+14 5.39854820e+14
7.60000000e+00 5.39999458e+14 5.39914279e+14 5.39864551e+14 5.39765371e+14 5.39865672e+14
7.61000000e+00 5.39999484e+14 5.39358920e+14 5.39845590e+14 5.40054891e+14 5.39603479e+14
7.62000000e+00 5.39999509e+14 5.39446237e+14 5.39916158e+14 5.40383279e+14 5.39753204e+14
7.63000000e+00 5.39999533e+14 5.39311114e+14 5.39636567e+14 5.39606387e+14 5.39647703e+14
7.64000000e+00 5.39999556e+14 5.39699163e+14 5.39549204e+14 5.39461418e+14 5.39867420e+14
7.65000000e+00 5.39999578e+14 5.39508165e+14 5.39076598e+14 5.39155852e+14 5.40006934e+14
7.66000000e+00 5.39999598e+14 5.39994459e+14 5.39953577e+14 5.40000038e+14 5.39835688e+14
7.67000000e+00 5.39999618e+14 5.40787772e+14 5.40582701e+14 5.41062379e+14 5.40497900e+14
7.68000000e+00 5.39999636e+14 5.40620490e+14 5.40737240e+14 5.40808804e+14 5.40382383e+14
7.69000000e+00 5.39999654e+14 5.39628986e+14 5.40076242e+14 5.39959897e+14 5.40012687e+14
7.70000000e+00 5.39999671e+14 5.39504419e+14 5.40061775e+14 5.39803430e+14 5.39845735e+14
7.71000000e+00 5.39999687e+14 5.39224758e+14 5.39530153e+14 5.39284547e+14 5.39223901e+14
7.72000000e+00 5.39999702e+14 5.39988275e+14 5.39894478e+14 5.39454640e+14 5.39513043e+14
7.73000000e+00 5.39999717e+14 5.39852406e+14 5.39786332e+14 5.39382532e+14 5.39233602e+14
7.74000000e+00 5.39999731e+14 5.40323391e+14 5.39946265e+14 5.39927215e+14 5.40019545e+14
7.75000000e+00 5.39999744e+14 5.39803273e+14 5.39453854e+14 5.39412199e+14 5.39765374e+14
7.76000000e+00 5.39999756e+14 5.40347308e+14 5.39911873e+14 5.39700075e+14 5.39610890e+14
7.77000000e+00 5.39999768e+14 5.40001372e+14 5.39714209e+14 5.39765452e+14 5.39533994e+14
7.78000000e+00 5.39999779e+14 5.40057738e+14 5.39973243e+14 5.40079407e+14 5.39819606e+14
7.79000000e+00 5.39999790e+14 5.39544861e+14 5.39854760e+14 5.40146186e+14 5.40159514e+14
7.80000000e+00 5.39999800e+14 5.40216099e+14 5.40260548e+14 5.40395097e+14 5.40726288e+14
7.81000000e+00 5.39999810e+14 5.40382329e+14 5.40505503e+14 5.40657067e+14 5.40639221e+14
7.82000000e+00 5.39999819e+14 5.40630134e+14 5.40437532e+14 5.40597057e+14 5.40198405e+14
7.83000000e+00 5.39999828e+14 5.40103191e+14 5.39982199e+14 5.39781020e+14 5.39650350e+14
7.84000000e+00 5.39999837e+14 5.40270978e+14 5.40337210e+14 5.40020972e+14 5.39915174e+14
7.85000000e+00 5.39999845e+14 5.40116550e+14 5.40418362e+14 5.40006144e+14 5.40348404e+14
7.86000000e+00 5.39999852e+14 5.40552588e+14 5.40580497e+14 5.40298483e+14 5.40734472e+14
7.87000000e+00 5.39999859e+14 5.40200532e+14 5.40243919e+14 5.40385713e+14 5.40774352e+14
7.88000000e+00 5.39999866e+14 5.39871007e+14 5.39677020e+14 5.40288875e+14 5.40642838e+14
7.89000000e+00 5.39999873e+14 5.39408936e+14 5.39208154e+14 5.39364524e+14 5.39326284e+14
7.90000000e+00 5.39999879e+14 5.39504572e+14 5.39471006e+14 5.39424938e+14 5.39560355e+14
7.91000000e+00 5.39999885e+14 5.38971880e+14 5.39272080e+14 5.38955928e+14 5.38929666e+14
7.92000000e+00 5.39999890e+14 5.38907273e+14 5.39395343e+14 5.39127704e+14 5.39173920e+14
7.93000000e+00 5.39999896e+14 5.39300000e+14 5.39588816e+14 5.39258296e+14 5.39797971e+14
7.94000000e+00 5.39999901e+14 5.40060978e+14 5.40023134e+14 5.40365045e+14 5.40380216e+14
7.95000000e+00 5.39999906e+14 5.40720132e+14 5.40388163e+14 5.40945720e+14 5.41019078e+14
7.96000000e+00 5.39999910e+14 5.41041023e+14 5.40585763e+14 5.40813154e+14 5.40630159e+14
7.97000000e+00 5.39999915e+14 5.40236498e+14 5.39965217e+14 5.40517812e+14 5.40664708e+14
7.98000000e+00 5.39999919e+14 5.40066575e+14 5.39737646e+14 5.40433640e+14 5.40613609e+14
7.99000000e+00 5.39999923e+14 5.39621484e+14 5.39533513e+14 5.39889916e+14 5.40506022e+14
8.00000000e+00 5.39999927e+14 5.39881152e+14 5.39967893e+14 5.40160852e+14 5.40158623e+14
8.01000000e+00 5.39999930e+14 5.40491523e+14 5.40368934e+14 5.39773245e+14 5.39729600e+14
8.02000000e+00 5.39999934e+14 5.40884436e+14 5.40633588e+14 5.39885422e+14 5.39680243e+14
8.03000000e+00 5.39999937e+14 5.40361098e+14 5.40228494e+14 5.39760123e+14 5.39332888e+14
8.04000000e+00 5.39999940e+14 5.39362276e+14 5.39475967e+14 5.39320405e+14 5.39377994e+14
8.05000000e+00 5.39999943e+14 5.38980935e+14 5.39181867e+14 5.39179515e+14 5.39045233e+14
8.06000000e+00 5.39999946e+14 5.39348321e+14 5.39486070e+14 5.39696466e+14 5.39952724e+14
8.07000000e+00 5.39999948e+14 5.39366555e+14 5.39656170e+14 5.39824457e+14 5.39993597e+14
8.08000000e+00 5.39999951e+14 5.40108012e+14 5.40043060e+14 5.40594077e+14 5.40922172e+14
8.09000000e+00 5.39999953e+14 5.40471928e+14 5.40478291e+14 5.40526071e+14 5.40647775e+14
8.10000000e+00 5.39999955e+14 5.40608344e+14 5.40562588e+14 5.40329367e+14 5.40718879e+14
8.11000000e+00 5.39999958e+14 5.41009188e+14 5.40848029e+14 5.41007078e+14 5.40569697e+14
8.12000000e+00 5.39999960e+14 5.40433495e+14 5.40546525e+14 5.40486238e+14 5.40204704e+14
8.13000000e+00 5.39999962e+14 5.40415279e+14 5.40409196e+14 5.40511969e+14 5.39676124e+14
8.14000000e+00 5.39999964e+14 5.39234236e+14 5.39410982e+14 5.39407031e+14 5.39045048e+14
8.15000000e+00 5.39999965e+14 5.39204774e+14 5.39117630e+14 5.39124438e+14 5.38839694e+14
8.16000000e+00 5.39999967e+14 5.39635475e+14 5.39602178e+14 5.39316459e+14 5.38912202e+14
8.17000000e+00 5.39999969e+14 5.40319075e+14 5.40089587e+14 5.40121170e+14 5.39892090e+14
8.18000000e+00 5.39999970e+14 5.40625600e+14 5.40640787e+14 5.40174839e+14 5.40334256e+14
8.19000000e+00 5.39999972e+14 5.40167159e+14 5.40347456e+14 5.40266260e+14 5.40503389e+14
8.20000000e+00 5.39999973e+14 5.40025794e+14 5.40245590e+14 5.40485639e+14 5.40335261e+14
8.21000000e+00 5.39999974e+14 5.40324865e+14 5.40237445e+14 5.40318725e+14 5.40450025e+14
8.22000000e+00 5.39999976e+14 5.40107632e+14 5.40247616e+14 5.40659766e+14 5.41214626e+14
8.23000000e+00 5.39999977e+14 5.40141821e+14 5.40400018e+14 5.40485522e+14 5.41051727e+14
8.24000000e+00 5.39999978e+14 5.39625376e+14 5.39739429e+14 5.40073763e+14 5.40821667e+14
8.25000000e+00 5.39999979e+14 5.39420097e+14 5.39304256e+14 5.39341996e+14 5.39688010e+14
8.26000000e+00 5.39999980e+14 5.38901673e+14 5.38809078e+14 5.38601708e+14 5.39209674e+14
8.27000000e+00 5.39999981e+14 5.39029820e+14 5.38698671e+14 5.38521174e+14 5.39032258e+14
8.28000000e+00 5.39999982e+14 5.39843918e+14 5.39787534e+14 5.39639626e+14 5.39572423e+14
8.29000000e+00 5.39999983e+14 5.40804122e+14 5.40534141e+14 5.40541679e+14 5.39946176e+14
8.30000000e+00 5.39999984e+14 5.40675882e+14 5.40602293e+14 5.40511513e+14 5.39999297e+14
8.31000000e+00 5.39999984e+14 5.40741318e+14 5.40723285e+14 5.40597033e+14 5.40175765e+14
8.32000000e+00 5.39999985e+14 5.39414891e+14 5.39714671e+14 5.39318541e+14 5.39736536e+14
8.33000000e+00 5.39999986e+14 5.39184980e+14 5.39512450e+14 5.39364422e+14 5.40255153e+14
8.34000000e+00 5.39999987e+14 5.39682371e+14 5.39558834e+14 5.39792600e+14 5.40239331e+14
8.35000000e+00 5.39999987e+14 5.40193458e+14 5.40036322e+14 5.40394576e+14 5.40879637e+14
8.36000000e+00 5.39999988e+14 5.41030634e+14 5.40913610e+14 5.41094969e+14 5.40393366e+14
8.37000000e+00 5.39999988e+14 5.40671944e+14 5.40857116e+14 5.40579417e+14 5.39771487e+14
8.38000000e+00 5.39999989e+14 5.40274328e+14 5.40130845e+14 5.40060753e+14 5.39831130e+14
8.39000000e+00 5.39999990e+14 5.39618899e+14 5.39676065e+14 5.39345427e+14 5.39384160e+14
8.40000000e+00 5.39999990e+14 5.39605989e+14 5.39798789e+14 5.40115320e+14 5.39786980e+14
8.41000000e+00 5.39999991e+14 5.40219227e+14 5.40468199e+14 5.40536587e+14 5.39913793e+14
8.42000000e+00 5.39999991e+14 5.40148659e+14 5.40320509e+14 5.40667218e+14 5.40505948e+14
8.43000000e+00 5.39999991e+14 5.40334283e+14 5.40341403e+14 5.40528789e+14 5.40460286e+14
8.44000000e+00 5.39999992e+14 5.39609771e+14 5.39507953e+14 5.39848620e+14 5.39878518e+14
8.45000000e+00 5.39999992e+14 5.38646018e+14 5.38721977e+14 5.38528399e+14 5.39496362e+14
8.46000000e+00 5.39999993e+14 5.39462379e+14 5.39015737e+14 5.38953758e+14 5.39446061e+14
8.47000000e+00 5.39999993e+14 5.39415136e+14 5.39004694e+14 5.38958291e+14 5.39008761e+14
8.48000000e+00 5.39999993e+14 5.39923277e+14 5.39403939e+14 5.39687288e+14 5.39825051e+14
8.49000000e+00 5.39999994e+14 5.40350241e+14 5.40281081e+14 5.40263356e+14 5.40404750e+14
8.50000000e+00 5.39999994e+14 5.39990852e+14 5.40140020e+14 5.40331233e+14 5.40599492e+14
8.51000000e+00 5.39999994e+14 5.39776428e+14 5.39724507e+14 5.40276028e+14 5.40502194e+14
8.52000000e+00 5.39999995e+14 5.39975200e+14 5.40038854e+14 5.40162157e+14 5.40709482e+14
8.53000000e+00 5.39999995e+14 5.40123949e+14 5.39993518e+14 5.39922084e+14 5.40063760e+14
8.54000000e+00 5.39999995e+14 5.40246842e+14 5.40380424e+14 5.40612965e+14 5.40379400e+14
8.55000000e+00 5.39999995e+14 5.39766943e+14 5.39856668e+14 5.40281836e+14 5.39514592e+14
8.56000000e+00 5.39999996e+14 5.40111570e+14 5.40214603e+14 5.39894054e+14 5.39058154e+14
8.57000000e+00 5.39999996e+14 5.40214202e+14 5.40392697e+14 5.40279807e+14 5.39498892e+14
8.58000000e+00 5.39999996e+14 5.40169533e+14 5.40265679e+14 5.39613188e+14 5.40097794e+14
8.59000000e+00 5.39999996e+14 5.39664719e+14 5.39943332e+14 5.39836971e+14 5.40665976e+14
8.60000000e+00 5.39999996e+14 5.39749495e+14 5.39768684e+14 5.39900619e+14 5.40789806e+14
8.61000000e+00 5.39999997e+14 5.39969178e+14 5.39865792e+14 5.39964163e+14 5.40480467e+14
8.62000000e+00 5.39999997e+14 5.40097288e+14 5.39972661e+14 5.40234179e+14 5.39996580e+14
8.63000000e+00 5.39999997e+14 5.40442599e+14 5.39970672e+14 5.39868476e+14 5.39260015e+14
8.64000000e+00 5.39999997e+14 5.39486163e+14 5.39369274e+14 5.39455537e+14 5.38977363e+14
8.65000000e+00 5.39999997e+14 5.39377043e+14 5.39161442e+14 5.39513409e+14 5.39341833e+14
8.66000000e+00 5.39999997e+14 5.39071597e+14 5.39142451e+14 5.39754123e+14 5.39181825e+14
8.67000000e+00 5.39999997e+14 5.38820270e+14 5.39214209e+14 5.39919889e+14 5.39490375e+14
8.68000000e+00 5.39999998e+14 5.39506993e+14 5.39410803e+14 5.40246964e+14 5.39874570e+14
8.69000000e+00 5.39999998e+14 5.40084935e+14 5.40083466e+14 5.40326627e+14 5.39980646e+14
8.70000000e+00 5.39999998e+14 5.40254734e+14 5.40117214e+14 5.40143690e+14 5.40018230e+14
8.71000000e+00 5.39999998e+14 5.40441756e+14 5.40656608e+14 5.40139834e+14 5.40125063e+14
8.72000000e+00 5.39999998e+14 5.40808170e+14 5.41075350e+14 5.40195631e+14 5.39955049e+14
8.73000000e+00 5.39999998e+14 5.40925042e+14 5.41183420e+14 5.40491163e+14 5.40458470e+14
8.74000000e+00 5.39999998e+14 5.40925789e+14 5.40877399e+14 5.40890351e+14 5.40910955e+14
8.75000000e+00 5.39999998e+14 5.40096819e+14 5.40140238e+14 5.40339712e+14 5.39904646e+14
8.76000000e+00 5.39999998e+14 5.39403182e+14 5.39335339e+14 5.39397028e+14 5.39853716e+14
8.77000000e+00 5.39999998e+14 5.39078268e+14 5.38880532e+14 5.38980822e+14 5.39116106e+14
8.78000000e+00 5.39999999e+14 5.39502118e+14 5.39160685e+14 5.39623875e+14 5.39585730e+14
8.79000000e+00 5.39999999e+14 5.39706712e+14 5.39622331e+14 5.39629561e+14 5.40293210e+14
8.80000000e+00 5.39999999e+14 5.39985100e+14 5.40106076e+14 5.40040157e+14 5.40416967e+14
8.81000000e+00 5.39999999e+14 5.40141004e+14 5.40330471e+14 5.40325850e+14 5.40614989e+14
8.82000000e+00 5.39999999e+14 5.40595442e+14 5.40675722e+14 5.40666460e+14 5.41166692e+14
8.83000000e+00 5.39999999e+14 5.40027126e+14 5.40037363e+14 5.40012492e+14 5.40281316e+14
8.84000000e+00 5.39999999e+14 5.40001796e+14 5.39860275e+14 5.40066950e+14 5.40332194e+14
8.85000000e+00 5.39999999e+14 5.39615399e+14 5.39806546e+14 5.39888638e+14 5.40018142e+14
8.86000000e+00 5.39999999e+14 5.39446335e+14 5.39485849e+14 5.39600733e+14 5.39246157e+14
8.87000000e+00 5.39999999e+14 5.40021192e+14 5.40268739e+14 5.40075529e+14 5.39435607e+14
8.88000000e+00 5.39999999e+14 5.40721076e+14 5.40595957e+14 5.40331008e+14 5.39856427e+14
8.89000000e+00 5.39999999e+14 5.41008275e+14 5.40911004e+14 5.40390693e+14 5.39964527e+14
8.90000000e+00 5.39999999e+14 5.40754894e+14 5.40851653e+14 5.40556734e+14 5.40384662e+14
8.91000000e+00 5.39999999e+14 5.40317538e+14 5.40098885e+14 5.40156048e+14 5.40454430e+14
8.92000000e+00 5.39999999e+14 5.39647202e+14 5.39491702e+14 5.39737143e+14 5.39892274e+14
8.93000000e+00 5.39999999e+14 5.38972250e+14 5.39161623e+14 5.39391807e+14 5.39037158e+14
8.94000000e+00 5.39999999e+14 5.38986216e+14 5.39178360e+14 5.39272153e+14 5.39169001e+14
8.95000000e+00 5.39999999e+14 5.39464853e+14 5.39859521e+14 5.39859054e+14 5.39549843e+14
8.96000000e+00 5.39999999e+14 5.39871730e+14 5.40245123e+14 5.40056988e+14 5.39735960e+14
8.97000000e+00 5.39999999e+14 5.39911500e+14 5.40093792e+14 5.39683457e+14 5.39792172e+14
8.98000000e+00 5.39999999e+14 5.39909873e+14 5.39756032e+14 5.39757318e+14 5.40493629e+14
8.99000000e+00 5.39999999e+14 5.40511790e+14 5.40466799e+14 5.40482976e+14 5.41024803e+14
9.00000000e+00 5.40000000e+14 5.40125710e+14 5.40182514e+14 5.40309310e+14 5.40500852e+14
9.01000000e+00 5.40000000e+14 5.39452944e+14 5.39557721e+14 5.39831108e+14 5.39769246e+14
9.02000000e+00 5.40000000e+14 5.39390889e+14 5.39428446e+14 5.39193919e+14 5.39532850e+14
9.03000000e+00 5.40000000e+14 5.39887893e+14 5.39797160e+14 5.39586232e+14 5.39942929e+14
9.04000000e+00 5.40000000e+14 5.40540392e+14 5.40641393e+14 5.40316650e+14 5.40380298e+14
9.05000000e+00 5.40000000e+14 5.40577815e+14 5.40527533e+14 5.40700039e+14 5.40437858e+14
9.06000000e+00 5.40000000e+14 5.39915533e+14 5.39658680e+14 5.40216961e+14 5.39914577e+14
9.07000000e+00 5.40000000e+14 5.39250028e+14 5.39236850e+14 5.39541828e+14 5.39122186e+14
9.08000000e+00 5.40000000e+14 5.39384617e+14 5.38905705e+14 5.39585880e+14 5.39311157e+14
9.09000000e+00 5.40000000e+14 5.39294792e+14 5.38986916e+14 5.39334177e+14 5.39684197e+14
9.10000000e+00 5.40000000e+14 5.40084404e+14 5.39732969e+14 5.39973842e+14 5.39568300e+14
9.11000000e+00 5.40000000e+14 5.40361591e+14 5.40237794e+14 5.40079677e+14 5.39876106e+14
9.12000000e+00 5.40000000e+14 5.40211276e+14 5.40342800e+14 5.40455702e+14 5.40472809e+14
9.13000000e+00 5.40000000e+14 5.40122869e+14 5.40553295e+14 5.40307817e+14 5.40541701e+14
9.14000000e+00 5.40000000e+14 5.39418026e+14 5.39945894e+14 5.39505083e+14 5.39794924e+14
9.15000000e+00 5.40000000e+14 5.39761868e+14 5.40019123e+14 5.39633323e+14 5.39680470e+14
9.16000000e+00 5.40000000e+14 5.40393831e+14 5.40468953e+14 5.40025580e+14 5.40024431e+14
9.17000000e+00 5.40000000e+14 5.40477023e+14 5.40626785e+14 5.40542336e+14 5.40318309e+14
9.18000000e+00 5.40000000e+14 5.40475359e+14 5.40868640e+14 5.40464270e+14 5.39741152e+14
9.19000000e+00 5.40000000e+14 5.40560332e+14 5.40617471e+14 5.40385319e+14 5.39788848e+14
9.20000000e+00 5.40000000e+14 5.39476343e+14 5.39343949e+14 5.39734413e+14 5.39623263e+14
9.21000000e+00 5.40000000e+14 5.39145092e+14 5.38763304e+14 5.39382766e+14 5.39691934e+14
9.22000000e+00 5.40000000e+14 5.38572937e+14 5.38463881e+14 5.39519734e+14 5.39503971e+14
9.23000000e+00 5.40000000e+14 5.38821939e+14 5.38437334e+14 5.39167692e+14 5.39655853e+14
9.24000000e+00 5.40000000e+14 5.40014384e+14 5.39425047e+14 5.40022482e+14 5.40521316e+14
9.25000000e+00 5.40000000e+14 5.40431619e+14 5.40071305e+14 5.40110168e+14 5.40269316e+14
9.26000000e+00 5.40000000e+14 5.40593316e+14 5.40662191e+14 5.40746402e+14 5.40323050e+14
9.27000000e+00 5.40000000e+14 5.40697192e+14 5.41034190e+14 5.40783015e+14 5.40288576e+14
9.28000000e+00 5.40000000e+14 5.40406552e+14 5.40924578e+14 5.40558165e+14 5.39757086e+14
9.29000000e+00 5.40000000e+14 5.40249416e+14 5.40547032e+14 5.40214013e+14 5.39431721e+14
9.30000000e+00 5.40000000e+14 5.39839927e+14 5.40215982e+14 5.39861585e+14 5.39532527e+14
9.31000000e+00 5.40000000e+14 5.39379378e+14 5.39611657e+14 5.39700146e+14 5.39761742e+14
9.32000000e+00 5.40000000e+14 5.39272286e+14 5.39343136e+14 5.39657602e+14 5.39935241e+14
9.33000000e+00 5.40000000e+14 5.39516526e+14 5.39335479e+14 5.39558945e+14 5.40331306e+14
9.34000000e+00 5.40000000e+14 5.40314587e+14 5.40038263e+14 5.40313149e+14 5.40533700e+14
9.35000000e+00 5.40000000e+14 5.40218810e+14 5.40168829e+14 5.40094788e+14 5.40201385e+14
9.36000000e+00 5.40000000e+14 5.40132054e+14 5.40519555e+14 5.39876057e+14 5.39500389e+14
9.37000000e+00 5.40000000e+14 5.40122555e+14 5.40098899e+14 5.40028528e+14 5.39820204e+14
9.38000000e+00 5.40000000e+14 5.39812365e+14 5.39954183e+14 5.39681635e+14 5.39519295e+14
9.39000000e+00 5.40000000e+14 5.40439247e+14 5.40251246e+14 5.40019768e+14 5.40086518e+14
9.40000000e+00 5.40000000e+14 5.40505456e+14 5.40482684e+14 5.40203312e+14 5.39967861e+14
9.41000000e+00 5.40000000e+14 5.39932056e+14 5.40018571e+14 5.40159416e+14 5.40089609e+14
9.42000000e+00 5.40000000e+14 5.39617562e+14 5.39949333e+14 5.40238196e+14 5.40546428e+14
9.43000000e+00 5.40000000e+14 5.39620785e+14 5.39516750e+14 5.39892176e+14 5.40000375e+14
9.44000000e+00 5.40000000e+14 5.39649251e+14 5.39496550e+14 5.39500878e+14 5.39553848e+14
9.45000000e+00 5.40000000e+14 5.40187513e+14 5.39950336e+14 5.40199312e+14 5.40232196e+14
9.46000000e+00 5.40000000e+14 5.39979318e+14 5.40004366e+14 5.39837545e+14 5.39528457e+14
9.47000000e+00 5.40000000e+14 5.39945244e+14 5.40554361e+14 5.40358053e+14 5.39754282e+14
9.48000000e+00 5.40000000e+14 5.39628590e+14 5.39917145e+14 5.39967012e+14 5.40626829e+14
9.49000000e+00 5.40000000e+14 5.39738506e+14 5.39643461e+14 5.39759544e+14 5.40239289e+14
9.50000000e+00 5.40000000e+14 5.40541570e+14 5.40689841e+14 5.40136194e+14 5.40482687e+14
9.51000000e+00 5.40000000e+14 5.40136084e+14 5.40151991e+14 5.39381035e+14 5.39116089e+14
9.52000000e+00 5.40000000e+14 5.40281173e+14 5.40108305e+14 5.39570678e+14 5.39186421e+14
9.53000000e+00 5.40000000e+14 5.39981435e+14 5.39777887e+14 5.40055717e+14 5.39664291e+14
9.54000000e+00 5.40000000e+14 5.39580211e+14 5.39557159e+14 5.40336461e+14 5.39767621e+14
9.55000000e+00 5.40000000e+14 5.39333225e+14 5.39198619e+14 5.39634091e+14 5.39287430e+14
9.56000000e+00 5.40000000e+14 5.39983134e+14 5.39969654e+14 5.39743359e+14 5.39386509e+14
9.57000000e+00 5.40000000e+14 5.40410818e+14 5.40178053e+14 5.39957691e+14 5.40129573e+14
9.58000000e+00 5.40000000e+14 5.40893364e+14 5.40566794e+14 5.40131257e+14 5.40296811e+14
9.59000000e+00 5.40000000e+14 5.40618326e+14 5.40507614e+14 5.40574910e+14 5.40872698e+14
9.60000000e+00 5.40000000e+14 5.40488576e+14 5.40668313e+14 5.40527922e+14 5.40580401e+14
9.61000000e+00 5.40000000e+14 5.39424346e+14 5.39820192e+14 5.40158709e+14 5.40377650e+14
9.62000000e+00 5.40000000e+14 5.39517576e+14 5.39981152e+14 5.39959644e+14 5.39895308e+14
9.63000000e+00 5.40000000e+14 5.39730984e+14 5.39580847e+14 5.40088521e+14 5.40132405e+14
9.64000000e+00 5.40000000e+14 5.40259093e+14 5.40168951e+14 5.40068158e+14 5.39711230e+14
9.65000000e+00 5.40000000e+14 5.40245010e+14 5.39618872e+14 5.39827754e+14 5.40257666e+14
9.66000000e+00 5.40000000e+14 5.39961605e+14 5.39747145e+14 5.39896220e+14 5.39977582e+14
9.67000000e+00 5.40000000e+14 5.39856794e+14 5.39663492e+14 5.40203833e+14 5.40494772e+14
9.68000000e+00 5.40000000e+14 5.39052824e+14 5.39440926e+14 5.39463453e+14 5.39234547e+14
9.69000000e+00 5.40000000e+14 5.39207635e+14 5.39615762e+14 5.39594324e+14 5.39553871e+14
9.70000000e+00 5.40000000e+14 5.38500552e+14 5.38875205e+14 5.38657469e+14 5.37953130e+14
9.71000000e+00 5.40000000e+14 5.39228913e+14 5.39166534e+14 5.39088721e+14 5.38796956e+14
9.72000000e+00 5.40000000e+14 5.39669695e+14 5.39595267e+14 5.39654886e+14 5.38975800e+14
9.73000000e+00 5.40000000e+14 5.40337020e+14 5.39998306e+14 5.39950302e+14 5.39673319e+14
9.74000000e+00 5.40000000e+14 5.40238373e+14 5.40124784e+14 5.39656499e+14 5.39784833e+14
9.75000000e+00 5.40000000e+14 5.40311844e+14 5.40270356e+14 5.39700895e+14 5.39937250e+14
9.76000000e+00 5.40000000e+14 5.40176614e+14 5.40378131e+14 5.40161784e+14 5.40448703e+14
9.77000000e+00 5.40000000e+14 5.40249202e+14 5.40026091e+14 5.40068020e+14 5.40204080e+14
9.78000000e+00 5.40000000e+14 5.40516645e+14 5.40461615e+14 5.40475097e+14 5.40315399e+14
9.79000000e+00 5.40000000e+14 5.40030234e+14 5.39915354e+14 5.39846412e+14 5.40387216e+14
9.80000000e+00 5.40000000e+14 5.40372015e+14 5.40415896e+14 5.40233760e+14 5.40358326e+14
9.81000000e+00 5.40000000e+14 5.40019175e+14 5.40302536e+14 5.40037654e+14 5.40172027e+14
9.82000000e+00 5.40000000e+14 5.40256007e+14 5.40192246e+14 5.40056306e+14 5.40242478e+14
9.83000000e+00 5.40000000e+14 5.39711729e+14 5.39852579e+14 5.39895901e+14 5.39660043e+14
9.84000000e+00 5.40000000e+14 5.39473292e+14 5.39623629e+14 5.39934392e+14 5.39325866e+14
9.85000000e+00 5.40000000e+14 5.39032097e+14 5.39064554e+14 5.39330828e+14 5.38507512e+14
9.86000000e+00 5.40000000e+14 5.38989387e+14 5.38901876e+14 5.39019996e+14 5.38445465e+14
9.87000000e+00 5.40000000e+14 5.39691834e+14 5.39504083e+14 5.39728295e+14 5.39411666e+14
9.88000000e+00 5.40000000e+14 5.39841238e+14 5.39567213e+14 5.39863302e+14 5.39852622e+14
9.89000000e+00 5.40000000e+14 5.39986226e+14 5.39698791e+14 5.39848639e+14 5.39838470e+14
9.90000000e+00 5.40000000e+14 5.40364683e+14 5.40219257e+14 5.40514996e+14 5.40559779e+14
9.91000000e+00 5.40000000e+14 5.40277220e+14 5.40403566e+14 5.40604258e+14 5.41324756e+14
9.92000000e+00 5.40000000e+14 5.39965869e+14 5.40103406e+14 5.40201887e+14 5.40819627e+14
9.93000000e+00 5.40000000e+14 5.40352632e+14 5.40432805e+14 5.40329622e+14 5.40673089e+14
9.94000000e+00 5.40000000e+14 5.40758608e+14 5.40633764e+14 5.40434704e+14 5.41248510e+14
9.95000000e+00 5.40000000e+14 5.40080362e+14 5.39837661e+14 5.39310376e+14 5.39692601e+14
9.96000000e+00 5.40000000e+14 5.40151670e+14 5.39974547e+14 5.39598473e+14 5.39850219e+14
9.97000000e+00 5.40000000e+14 5.39814381e+14 5.39855144e+14 5.39470251e+14 5.38795529e+14
9.98000000e+00 5.40000000e+14 5.39455062e+14 5.39883190e+14 5.40048703e+14 5.39210050e+14
9.99000000e+00 5.40000000e+14 5.39447250e+14 5.40146052e+14 5.40267742e+14 5.39324354e+14
1.00000000e+01 5.40000000e+14 5.39631452e+14 5.39882200e+14 5.39433053e+14 5.38937005e+14
1.00100000e+01 5.40000000e+14 5.40094318e+14 5.40128412e+14 5.39815159e+14 5.40175862e+14
1.00200000e+01 5.40000000e+14 5.40897476e+14 5.40765418e+14 5.40494005e+14 5.40731398e+14
1.00300000e+01 5.40000000e+14 5.41111734e+14 5.40331716e+14 5.39974015e+14 5.39916309e+14
1.00400000e+01 5.40000000e+14 5.40295696e+14 5.40266618e+14 5.40259066e+14 5.39936180e+14
1.00500000e+01 5.40000000e+14 5.39985243e+14 5.40029731e+14 5.40166134e+14 5.39988796e+14
1.00600000e+01 5.40000000e+14 5.39179470e+14 5.40293124e+14 5.40482328e+14 5.40077786e+14
1.00700000e+01 5.40000000e+14 5.38603265e+14 5.39707055e+14 5.39427447e+14 5.39225591e+14
1.00800000e+01 5.40000000e+14 5.38847977e+14 5.39096594e+14 5.38966292e+14 5.39101033e+14
1.00900000e+01 5.40000000e+14 5.40033816e+14 5.40486967e+14 5.40152399e+14 5.40609997e+14
1.01000000e+01 5.40000000e+14 5.41095115e+14 5.40369864e+14 5.40872498e+14 5.40655350e+14
1.01100000e+01 5.40000000e+14 5.40708514e+14 5.39266203e+14 5.40116320e+14 5.39604978e+14
1.01200000e+01 5.40000000e+14 5.39742378e+14 5.37605742e+14 5.39058299e+14 5.39898670e+14
1.01300000e+01 5.40000000e+14 5.39990313e+14 5.40825253e+14 5.41274131e+14 5.40820153e+14
1.01400000e+01 5.40000000e+14 5.40543183e+14 5.41291551e+14 5.41136884e+14 5.40353359e+14
1.01500000e+01 5.40000000e+14 5.40518157e+14 5.40788601e+14 5.40348284e+14 5.39992922e+14
1.01600000e+01 5.40000000e+14 5.41787627e+14 5.42754371e+14 5.41192071e+14 5.40609938e+14
1.01700000e+01 5.40000000e+14 5.41560233e+14 5.42376974e+14 5.40922057e+14 5.40141148e+14
1.01800000e+01 5.40000000e+14 5.40230256e+14 5.40914449e+14 5.39956864e+14 5.40003046e+14
1.01900000e+01 5.40000000e+14 5.39754151e+14 5.39658878e+14 5.39310485e+14 5.38809588e+14
1.02000000e+01 5.40000000e+14 5.39089914e+14 5.40277700e+14 5.39866785e+14 5.39509101e+14
1.02100000e+01 5.40000000e+14 5.38407168e+14 5.40088015e+14 5.39843727e+14 5.39847055e+14
1.02200000e+01 5.40000000e+14 5.37871494e+14 5.37476763e+14 5.38694661e+14 5.39757265e+14
1.02300000e+01 5.40000000e+14 5.36916679e+14 5.38033378e+14 5.38679331e+14 5.40063905e+14
1.02400000e+01 5.40000000e+14 5.35886563e+14 5.35112037e+14 5.38029262e+14 5.40212496e+14
1.02500000e+01 5.40000000e+14 5.36092843e+14 5.38601301e+14 5.39696375e+14 5.40931672e+14
1.02600000e+01 5.40000000e+14 5.35486946e+14 5.37870459e+14 5.39484424e+14 5.40020235e+14
1.02700000e+01 5.40000000e+14 5.36295905e+14 5.37240198e+14 5.39046988e+14 5.40066229e+14
1.02800000e+01 5.40000000e+14 5.35942872e+14 5.40063921e+14 5.40328204e+14 5.39452940e+14
1.02900000e+01 5.40000000e+14 5.35928649e+14 5.43542807e+14 5.39809490e+14 5.38712537e+14
1.03000000e+01 5.40000000e+14 5.36199715e+14 5.38848032e+14 5.39072631e+14 5.39496838e+14
1.03100000e+01 5.40000000e+14 5.36379084e+14 5.37861099e+14 5.39998462e+14 5.40045723e+14
1.03200000e+01 5.40000000e+14 5.35265529e+14 5.42805849e+14 5.40147792e+14 5.39326985e+14
1.03300000e+01 5.40000000e+14 5.36264163e+14 5.36986670e+14 5.39650913e+14 5.39814060e+14
1.03400000e+01 5.40000000e+14 5.35286828e+14 5.40086835e+14 5.40509140e+14 5.40383846e+14
1.03500000e+01 5.40000000e+14 5.34664280e+14 5.40303822e+14 5.39961271e+14 5.40626324e+14
1.03600000e+01 5.40000000e+14 5.33265166e+14 5.41269776e+14 5.40254704e+14 5.39713188e+14
1.03700000e+01 5.40000000e+14 5.33025375e+14 5.39677152e+14 5.39705543e+14 5.40045202e+14
1.03800000e+01 5.40000000e+14 5.31527881e+14 5.39229763e+14 5.39397793e+14 5.40380885e+14
1.03900000e+01 5.40000000e+14 5.29648508e+14 5.34887176e+14 5.37684099e+14 5.39035904e+14
1.04000000e+01 5.40000000e+14 5.24974084e+14 5.45828745e+14 5.40309651e+14 5.40730638e+14
1.04100000e+01 5.40000000e+14 5.23262398e+14 5.41253088e+14 5.40875438e+14 5.41503094e+14
1.04200000e+01 5.40000000e+14 5.20349721e+14 5.45434017e+14 5.42339183e+14 5.42162554e+14
1.04300000e+01 5.40000000e+14 5.16483909e+14 5.52785101e+14 5.43704200e+14 5.41353099e+14
1.04400000e+01 5.40000000e+14 5.11545072e+14 5.60204725e+14 5.42113885e+14 5.39840070e+14
1.04500000e+01 5.40000000e+14 5.08665835e+14 5.51619793e+14 5.42182699e+14 5.38708051e+14
1.04600000e+01 5.40000000e+14 5.01922647e+14 5.54425408e+14 5.38573983e+14 5.38318489e+14
1.04700000e+01 5.40000000e+14 4.95218198e+14 5.37927974e+14 5.39837633e+14 5.38997163e+14
1.04800000e+01 5.40000000e+14 4.91187705e+14 5.30008382e+14 5.38655692e+14 5.37837395e+14
1.04900000e+01 5.40000000e+14 4.85901061e+14 5.36651751e+14 5.39902374e+14 5.38250381e+14
1.05000000e+01 5.40000000e+14 4.77411363e+14 5.29557463e+14 5.36122423e+14 5.39725772e+14
1.05100000e+01 5.40000000e+14 4.71716788e+14 5.22939613e+14 5.39024857e+14 5.39587083e+14
1.05200000e+01 5.40000000e+14 4.63235929e+14 5.37666361e+14 5.41616017e+14 5.40873223e+14
1.05300000e+01 5.40000000e+14 4.56176696e+14 5.36902847e+14 5.39867125e+14 5.41463017e+14
1.05400000e+01 5.40000000e+14 4.48916594e+14 5.41071097e+14 5.38523720e+14 5.40934588e+14
1.05500000e+01 5.40000000e+14 4.41364923e+14 5.47631508e+14 5.41476886e+14 5.41070143e+14
1.05600000e+01 5.40000000e+14 4.37521899e+14 5.20380909e+14 5.43079370e+14 5.42344628e+14
1.05700000e+01 5.40000000e+14 4.29739600e+14 5.31191690e+14 5.37922264e+14 5.40901101e+14
1.05800000e+01 5.40000000e+14 4.20621480e+14 5.42255999e+14 5.41259213e+14 5.39712187e+14
1.05900000e+01 5.40000000e+14 4.16561596e+14 5.19431254e+14 5.42742952e+14 5.40433319e+14
1.06000000e+01 5.40000000e+14 4.12237477e+14 5.00881622e+14 5.42735502e+14 5.40994417e+14
1.06100000e+01 5.40000000e+14 4.01903384e+14 5.27725854e+14 5.39800421e+14 5.39551932e+14
1.06200000e+01 5.40000000e+14 3.99226538e+14 5.09224126e+14 5.35860842e+14 5.37653467e+14
1.06300000e+01 5.40000000e+14 3.93466670e+14 4.90034584e+14 5.36801828e+14 5.40258226e+14
1.06400000e+01 5.40000000e+14 3.88797219e+14 4.78177487e+14 5.39947584e+14 5.40777064e+14
1.06500000e+01 5.40000000e+14 3.80736330e+14 4.89955518e+14 5.42430141e+14 5.39354587e+14
1.06600000e+01 5.40000000e+14 3.75382647e+14 4.86946171e+14 5.40727105e+14 5.39496721e+14
1.06700000e+01 5.40000000e+14 3.69936096e+14 4.77244718e+14 5.42778989e+14 5.39282266e+14
1.06800000e+01 5.40000000e+14 3.68363076e+14 4.52378404e+14 5.41928956e+14 5.36974088e+14
1.06900000e+01 5.40000000e+14 3.59572799e+14 4.62840096e+14 5.38062282e+14 5.41416529e+14
1.07000000e+01 5.40000000e+14 3.57864881e+14 4.39365234e+14 5.34861463e+14 5.39080677e+14
1.07100000e+01 5.40000000e+14 3.55726814e+14 4.17274344e+14 5.38477930e+14 5.37954972e+14
1.07200000e+01 5.40000000e+14 3.47514739e+14 4.22119581e+14 5.41471803e+14 5.39859974e+14
1.07300000e+01 5.40000000e+14 3.46587519e+14 4.00869430e+14 5.30007168e+14 5.41590002e+14
1.07400000e+01 5.40000000e+14 3.43934918e+14 3.89279810e+14 5.35693644e+14 5.41271128e+14
1.07500000e+01 5.40000000e+14 3.34185861e+14 4.03808010e+14 5.25079886e+14 5.43113722e+14
1.07600000e+01 5.40000000e+14 3.35896943e+14 3.79006807e+14 5.43487058e+14 5.40964772e+14
1.07700000e+01 5.40000000e+14 3.29243239e+14 3.73666946e+14 5.45642676e+14 5.40501336e+14
1.07800000e+01 5.40000000e+14 3.30178087e+14 3.51798264e+14 5.48539259e+14 5.38395617e+14
1.07900000e+01 5.40000000e+14 3.22530215e+14 3.56568720e+14 5.39280091e+14 5.37914024e+14
1.08000000e+01 5.40000000e+14 3.23203190e+14 3.49509830e+14 5.43327339e+14 5.37333651e+14
1.08100000e+01 5.40000000e+14 3.12926494e+14 3.75529907e+14 5.31970030e+14 5.41047601e+14
1.08200000e+01 5.40000000e+14 3.09872107e+14 3.85521629e+14 5.41003553e+14 5.37613477e+14
1.08300000e+01 5.40000000e+14 3.03627413e+14 3.96151925e+14 5.31703843e+14 5.38215669e+14
1.08400000e+01 5.40000000e+14 3.00013196e+14 3.90250842e+14 5.28202539e+14 5.42743470e+14
1.08500000e+01 5.40000000e+14 3.00963596e+14 3.65725462e+14 5.39849671e+14 5.41267541e+14
1.08600000e+01 5.40000000e+14 2.97470994e+14 3.50508950e+14 5.53308690e+14 5.38659952e+14
1.08700000e+01 5.40000000e+14 2.93814360e+14 3.35102447e+14 5.38766006e+14 5.41493447e+14
1.08800000e+01 5.40000000e+14 2.96767338e+14 3.09883840e+14 5.19244409e+14 5.44778922e+14
1.08900000e+01 5.40000000e+14 2.88565018e+14 3.08651113e+14 5.44371454e+14 5.38290253e+14
1.09000000e+01 5.40000000e+14 2.88055209e+14 2.99341609e+14 5.33654570e+14 5.38939452e+14
1.09100000e+01 5.40000000e+14 2.83892069e+14 2.94884038e+14 5.40701743e+14 5.39299931e+14
1.09200000e+01 5.40000000e+14 2.79756490e+14 2.88828949e+14 5.46891533e+14 5.38796949e+14
1.09300000e+01 5.40000000e+14 2.82452165e+14 2.73726465e+14 5.47217741e+14 5.39401858e+14
1.09400000e+01 5.40000000e+14 2.77061073e+14 2.74786365e+14 5.51665292e+14 5.37853025e+14
1.09500000e+01 5.40000000e+14 2.72482144e+14 2.81094696e+14 5.38775712e+14 5.42463983e+14
1.09600000e+01 5.40000000e+14 2.66981451e+14 2.86611859e+14 5.55712085e+14 5.41104089e+14
1.09700000e+01 5.40000000e+14 2.65212530e+14 2.82217464e+14 5.50842202e+14 5.42900227e+14
1.09800000e+01 5.40000000e+14 2.61691750e+14 2.72721339e+14 5.49085500e+14 5.37358151e+14
1.09900000e+01 5.40000000e+14 2.67734322e+14 2.53353911e+14 5.53798095e+14 5.39391352e+14
1.10000000e+01 5.40000000e+14 2.58030935e+14 2.53317974e+14 5.21746917e+14 5.38787923e+14
1.10100000e+01 5.40000000e+14 2.58931743e+14 2.48481218e+14 5.42764779e+14 5.40747735e+14
1.10200000e+01 5.40000000e+14 2.56836184e+14 2.50673755e+14 5.51626674e+14 5.40274714e+14
1.10300000e+01 5.40000000e+14 2.47050105e+14 2.62685965e+14 5.31318583e+14 5.40334321e+14
1.10400000e+01 5.40000000e+14 2.48264572e+14 2.64014557e+14 5.35335042e+14 5.39345485e+14
1.10500000e+01 5.40000000e+14 2.40520374e+14 2.68583660e+14 5.37755498e+14 5.42085740e+14
1.10600000e+01 5.40000000e+14 2.38978485e+14 2.62493020e+14 5.42187183e+14 5.41211287e+14
1.10700000e+01 5.40000000e+14 2.50095205e+14 2.47994141e+14 5.60194225e+14 5.36784989e+14
1.10800000e+01 5.40000000e+14 2.34858156e+14 2.59188296e+14 5.64870291e+14 5.45312571e+14
1.10900000e+01 5.40000000e+14 2.34667623e+14 2.65363821e+14 5.52512151e+14 5.36462890e+14
1.11000000e+01 5.40000000e+14 2.27512627e+14 2.74763556e+14 5.69670094e+14 5.43944837e+14
1.11100000e+01 5.40000000e+14 2.33009924e+14 2.78233579e+14 5.37548150e+14 5.37587994e+14
1.11200000e+01 5.40000000e+14 2.15738924e+14 2.97181914e+14 5.38510052e+14 5.35286315e+14
1.11300000e+01 5.40000000e+14 2.06704035e+14 3.00160678e+14 5.59997253e+14 5.36906249e+14
1.11400000e+01 5.40000000e+14 2.20356161e+14 2.74149664e+14 5.57479560e+14 5.43267557e+14
1.11500000e+01 5.40000000e+14 2.15826002e+14 2.51907434e+14 5.57920175e+14 5.38909242e+14
1.11600000e+01 5.40000000e+14 2.26910839e+14 2.23707363e+14 5.36306809e+14 5.42204518e+14
1.11700000e+01 5.40000000e+14 2.20269409e+14 2.09058621e+14 5.26712110e+14 5.37740809e+14
1.11800000e+01 5.40000000e+14 2.08236053e+14 1.98956883e+14 5.17274883e+14 5.41974274e+14
1.11900000e+01 5.40000000e+14 2.22802424e+14 1.79355718e+14 5.21846941e+14 5.38815141e+14
1.12000000e+01 5.40000000e+14 2.11574064e+14 1.70129891e+14 5.17965811e+14 5.33791227e+14
1.12100000e+01 5.40000000e+14 2.08826327e+14 1.60068400e+14 5.24864608e+14 5.36260852e+14
1.12200000e+01 5.40000000e+14 2.23381122e+14 1.47920286e+14 5.51095400e+14 5.42487641e+14
1.12300000e+01 5.40000000e+14 2.00789291e+14 1.48302298e+14 5.55261250e+14 5.37871517e+14
1.12400000e+01 5.40000000e+14 2.13505322e+14 1.43329857e+14 5.70093462e+14 5.39288637e+14
1.12500000e+01 5.40000000e+14 2.07661705e+14 1.45248665e+14 5.81271012e+14 5.42218473e+14
1.12600000e+01 5.40000000e+14 1.90320390e+14 1.51243607e+14 5.79752452e+14 5.42088887e+14
1.12700000e+01 5.40000000e+14 1.98557938e+14 1.50733534e+14 5.79985688e+14 5.38713157e+14
1.12800000e+01 5.40000000e+14 1.90676646e+14 1.51999110e+14 5.80488259e+14 5.44166171e+14
1.12900000e+01 5.40000000e+14 1.99276000e+14 1.50212940e+14 5.77254592e+14 5.33847455e+14
1.13000000e+01 5.40000000e+14 1.98344198e+14 1.52243675e+14 5.74086484e+14 5.37719038e+14
1.13100000e+01 5.40000000e+14 1.96058166e+14 1.58234320e+14 5.79659005e+14 5.41763863e+14
1.13200000e+01 5.40000000e+14 1.81577339e+14 1.68870396e+14 5.88231941e+14 5.41148396e+14
1.13300000e+01 5.40000000e+14 1.80231806e+14 1.76922418e+14 6.03131027e+14 5.42281132e+14
1.13400000e+01 5.40000000e+14 1.73846933e+14 1.84339040e+14 6.14988925e+14 5.41811869e+14
1.13500000e+01 5.40000000e+14 1.76023301e+14 1.88443226e+14 6.22572134e+14 5.38972746e+14
1.13600000e+01 5.40000000e+14 1.67055424e+14 1.92614512e+14 6.28548456e+14 5.33005543e+14
1.13700000e+01 5.40000000e+14 1.77868676e+14 1.91788034e+14 6.26985727e+14 5.37913472e+14
1.13800000e+01 5.40000000e+14 1.75644784e+14 1.93735266e+14 6.25752246e+14 5.35298712e+14
1.13900000e+01 5.40000000e+14 1.66062449e+14 1.97981937e+14 6.24228649e+14 5.44171348e+14
1.14000000e+01 5.40000000e+14 1.58109188e+14 2.00810732e+14 6.19285097e+14 5.38700076e+14
1.14100000e+01 5.40000000e+14 1.80506216e+14 1.98062210e+14 6.16909980e+14 5.40589120e+14
1.14200000e+01 5.40000000e+14 1.66830808e+14 2.03262894e+14 6.14888918e+14 5.51213048e+14
1.14300000e+01 5.40000000e+14 1.56191238e+14 2.09456368e+14 6.13642233e+14 5.30737971e+14
1.14400000e+01 5.40000000e+14 1.47223864e+14 2.14213352e+14 6.12380247e+14 5.43801902e+14
1.14500000e+01 5.40000000e+14 1.42727745e+14 2.15276469e+14 6.09193014e+14 5.36201827e+14
1.14600000e+01 5.40000000e+14 1.41542572e+14 2.12272228e+14 6.03908673e+14 5.35573000e+14
1.14700000e+01 5.40000000e+14 1.52132592e+14 2.04783159e+14 5.95588233e+14 5.45565629e+14
1.14800000e+01 5.40000000e+14 1.67788323e+14 1.96348178e+14 5.89093290e+14 5.44686610e+14
1.14900000e+01 5.40000000e+14 1.38799501e+14 1.94621271e+14 5.85775398e+14 5.38488270e+14
1.15000000e+01 5.40000000e+14 1.49235180e+14 1.86904429e+14 5.78710106e+14 5.42491225e+14
1.15100000e+01 5.40000000e+14 1.53493217e+14 1.79389381e+14 5.71931978e+14 5.43253457e+14
1.15200000e+01 5.40000000e+14 1.46495455e+14 1.73386566e+14 5.65566154e+14 5.38457097e+14
1.15300000e+01 5.40000000e+14 1.41430735e+14 1.66971334e+14 5.59711147e+14 5.48519353e+14
1.15400000e+01 5.40000000e+14 1.54317214e+14 1.58487314e+14 5.53074520e+14 5.20120552e+14
1.15500000e+01 5.40000000e+14 1.64919485e+14 1.51138451e+14 5.46460874e+14 5.12305412e+14
1.15600000e+01 5.40000000e+14 1.60191996e+14 1.46912851e+14 5.38522600e+14 5.24476516e+14
1.15700000e+01 5.40000000e+14 1.67522370e+14 1.43691367e+14 5.29351546e+14 5.32855553e+14
1.15800000e+01 5.40000000e+14 1.69448943e+14 1.43209913e+14 5.20648492e+14 5.29564182e+14
1.15900000e+01 5.40000000e+14 1.61921154e+14 1.45884642e+14 5.12113201e+14 5.35442879e+14
1.16000000e+01 5.40000000e+14 1.57764755e+14 1.50356870e+14 5.04047132e+14 5.51535646e+14
1.16100000e+01 5.40000000e+14 1.47689918e+14 1.56825303e+14 4.96708211e+14 5.38374908e+14
1.16200000e+01 5.40000000e+14 1.17072583e+14 1.65405778e+14 4.90003348e+14 5.45317229e+14
1.16300000e+01 5.40000000e+14 1.12595295e+14 1.70398694e+14 4.82168950e+14 5.38566839e+14
1.16400000e+01 5.40000000e+14 1.22100094e+14 1.72560626e+14 4.73460146e+14 5.52543093e+14
1.16500000e+01 5.40000000e+14 1.19629515e+14 1.74937904e+14 4.65410072e+14 5.30729487e+14
1.16600000e+01 5.40000000e+14 1.13379307e+14 1.76806906e+14 4.57209633e+14 5.27627418e+14
1.16700000e+01 5.40000000e+14 1.21299030e+14 1.76321245e+14 4.48233078e+14 5.23921909e+14
1.16800000e+01 5.40000000e+14 1.24152705e+14 1.75793467e+14 4.39523665e+14 5.34311177e+14
1.16900000e+01 5.40000000e+14 1.43752123e+14 1.73735971e+14 4.30677668e+14 5.41211791e+14
1.17000000e+01 5.40000000e+14 1.43927053e+14 1.73977118e+14 4.22291041e+14 5.30535444e+14
1.17100000e+01 5.40000000e+14 1.42488713e+14 1.75312903e+14 4.14528196e+14 5.42649290e+14
1.17200000e+01 5.40000000e+14 1.35607243e+14 1.77958941e+14 4.07178943e+14 5.43188783e+14
1.17300000e+01 5.40000000e+14 1.25643675e+14 1.81397496e+14 4.00043691e+14 5.57133211e+14
1.17400000e+01 5.40000000e+14 1.08201946e+14 1.85591033e+14 3.93084365e+14 5.44838041e+14
1.17500000e+01 5.40000000e+14 1.04759098e+14 1.87902542e+14 3.86095354e+14 5.73773273e+14
1.17600000e+01 5.40000000e+14 1.23392290e+14 1.87386675e+14 3.78812583e+14 5.49461139e+14
1.17700000e+01 5.40000000e+14 1.28250203e+14 1.88091828e+14 3.71837403e+14 5.41340800e+14
1.17800000e+01 5.40000000e+14 1.11871062e+14 1.90766793e+14 3.65315075e+14 5.44462961e+14
1.17900000e+01 5.40000000e+14 1.21757533e+14 1.90538088e+14 3.58518655e+14 5.42340895e+14
1.18000000e+01 5.40000000e+14 1.29390625e+14 1.90471657e+14 3.51897065e+14 5.35614826e+14
1.18100000e+01 5.40000000e+14 1.30384492e+14 1.91164863e+14 3.45529292e+14 5.38653307e+14
1.18200000e+01 5.40000000e+14 1.22309809e+14 1.92884188e+14 3.39482528e+14 5.42798054e+14
1.18300000e+01 5.40000000e+14 1.13794884e+14 1.94761696e+14 3.33646925e+14 5.35278554e+14
1.18400000e+01 5.40000000e+14 1.06606084e+14 1.96391083e+14 3.27889117e+14 5.54967200e+14
1.18500000e+01 5.40000000e+14 1.22570009e+14 1.95449596e+14 3.22045726e+14 5.26317564e+14
1.18600000e+01 5.40000000e+14 1.20781442e+14 1.96263299e+14 3.16482503e+14 5.44806094e+14
1.18700000e+01 5.40000000e+14 1.20370901e+14 1.97160583e+14 3.11158093e+14 5.16694233e+14
1.18800000e+01 5.40000000e+14 9.72328309e+13 2.00331844e+14 3.06171201e+14 4.92614499e+14
1.18900000e+01 5.40000000e+14 9.05438379e+13 2.01484041e+14 3.01231910e+14 5.26696108e+14
1.19000000e+01 5.40000000e+14 9.42662120e+13 2.01123140e+14 2.96317705e+14 5.40492164e+14
1.19100000e+01 5.40000000e+14 9.77068454e+13 2.00626165e+14 2.91559383e+14 5.51343273e+14
1.19200000e+01 5.40000000e+14 9.51806199e+13 2.00713454e+14 2.87015417e+14 5.46549039e+14
1.19300000e+01 5.40000000e+14 1.00824556e+14 1.99703312e+14 2.82516179e+14 5.44826438e+14
1.19400000e+01 5.40000000e+14 1.10335127e+14 1.98227132e+14 2.78127921e+14 5.51991038e+14
1.19500000e+01 5.40000000e+14 1.22211057e+14 1.96592880e+14 2.73868310e+14 5.56660150e+14
1.19600000e+01 5.40000000e+14 1.33448014e+14 1.95251706e+14 2.69798987e+14 5.83213255e+14
1.19700000e+01 5.40000000e+14 1.30398141e+14 1.95423714e+14 2.65996651e+14 5.65594788e+14
1.19800000e+01 5.40000000e+14 1.22091606e+14 1.96363201e+14 2.62466680e+14 5.42724947e+14
1.19900000e+01 5.40000000e+14 1.13235974e+14 1.97517559e+14 2.59057473e+14 5.49373029e+14
1.20000000e+01 5.40000000e+14 1.20783148e+14 1.97135981e+14 2.55658018e+14 5.47001150e+14
1.20100000e+01 5.40000000e+14 1.26171906e+14 1.97135449e+14 2.52441374e+14 5.51728211e+14
1.20200000e+01 5.40000000e+14 1.37539842e+14 1.96832012e+14 2.49357016e+14 5.45314909e+14
1.20300000e+01 5.40000000e+14 1.36865689e+14 1.97827133e+14 2.46531551e+14 5.26532816e+14
1.20400000e+01 5.40000000e+14 1.28017556e+14 1.99794896e+14 2.43900405e+14 5.54810125e+14
1.20500000e+01 5.40000000e+14 1.23115237e+14 2.01615727e+14 2.41397540e+14 5.61045641e+14
1.20600000e+01 5.40000000e+14 1.15132972e+14 2.03892414e+14 2.39057411e+14 5.81101946e+14
1.20700000e+01 5.40000000e+14 1.05885311e+14 2.06404526e+14 2.36867143e+14 5.68082767e+14
1.20800000e+01 5.40000000e+14 1.00711542e+14 2.08477058e+14 2.34739992e+14 5.53947539e+14
1.20900000e+01 5.40000000e+14 8.84406552e+13 2.11425100e+14 2.32780297e+14 5.27888850e+14
1.21000000e+01 5.40000000e+14 7.94027081e+13 2.13881865e+14 2.30905850e+14 5.17442044e+14
1.21100000e+01 5.40000000e+14 7.96051840e+13 2.14778569e+14 2.29029290e+14 5.19457917e+14
1.21200000e+01 5.40000000e+14 7.85362660e+13 2.15778583e+14 2.27273710e+14 5.37226995e+14
1.21300000e+01 5.40000000e+14 8.04802254e+13 2.16201789e+14 2.25572220e+14 5.40407717e+14
1.21400000e+01 5.40000000e+14 7.80932430e+13 2.17268075e+14 2.24017127e+14 5.53729621e+14
1.21500000e+01 5.40000000e+14 7.85575570e+13 2.17793619e+14 2.22503573e+14 5.45519974e+14
1.21600000e+01 5.40000000e+14 7.78519312e+13 2.18477264e+14 2.21085656e+14 5.34930677e+14
1.21700000e+01 5.40000000e+14 7.55897957e+13 2.19407243e+14 2.19765889e+14 5.43172209e+14
1.21800000e+01 5.40000000e+14 7.23183595e+13 2.20474901e+14 2.18532690e+14 5.55512044e+14
1.21900000e+01 5.40000000e+14 6.88149767e+13 2.21544569e+14 2.17382935e+14 5.66062589e+14
1.22000000e+01 5.40000000e+14 7.14026393e+13 2.21384476e+14 2.16234076e+14 5.60948859e+14
1.22100000e+01 5.40000000e+14 7.39138034e+13 2.21195478e+14 2.15161765e+14 5.45219883e+14
1.22200000e+01 5.40000000e+14 7.09347331e+13 2.21971192e+14 2.14213639e+14 5.53356697e+14
1.22300000e+01 5.40000000e+14 7.31606516e+13 2.21718952e+14 2.13272368e+14 5.24753273e+14
1.22400000e+01 5.40000000e+14 7.35637453e+13 2.21747528e+14 2.12392894e+14 5.45519441e+14
1.22500000e+01 5.40000000e+14 7.18879402e+13 2.22163485e+14 2.11605140e+14 5.41489956e+14
1.22600000e+01 5.40000000e+14 6.72403245e+13 2.23144269e+14 2.10907405e+14 5.45242999e+14
1.22700000e+01 5.40000000e+14 6.33549728e+13 2.23968460e+14 2.10256511e+14 5.43480644e+14
1.22800000e+01 5.40000000e+14 6.44124856e+13 2.23694344e+14 2.09590707e+14 5.33291356e+14
1.22900000e+01 5.40000000e+14 6.70148107e+13 2.23068258e+14 2.08952893e+14 5.39378863e+14
1.23000000e+01 5.40000000e+14 7.09270838e+13 2.22128698e+14 2.08333123e+14 5.38238651e+14
1.23100000e+01 5.40000000e+14 7.60710386e+13 2.20909949e+14 2.07726435e+14 5.09939936e+14
1.23200000e+01 5.40000000e+14 8.14931834e+13 2.19646586e+14 2.07169323e+14 5.29593986e+14
1.23300000e+01 5.40000000e+14 8.86724913e+13 2.18067528e+14 2.06621620e+14 5.38297302e+14
1.23400000e+01 5.40000000e+14 9.41090727e+13 2.16766073e+14 2.06122200e+14 5.36471891e+14
1.23500000e+01 5.40000000e+14 9.94850052e+13 2.15505972e+14 2.05657822e+14 5.31731131e+14
1.23600000e+01 5.40000000e+14 1.04859158e+14 2.14272896e+14 2.05223912e+14 5.21740390e+14
1.23700000e+01 5.40000000e+14 1.10599957e+14 2.13023163e+14 2.04812435e+14 5.24257915e+14
1.23800000e+01 5.40000000e+14 1.16013374e+14 2.11848654e+14 2.04426530e+14 5.34024171e+14
1.23900000e+01 5.40000000e+14 1.20618200e+14 2.10814573e+14 2.04072389e+14 5.42845617e+14
1.24000000e+01 5.40000000e+14 1.22084063e+14 2.10178291e+14 2.03768430e+14 5.41531719e+14
1.24100000e+01 5.40000000e+14 1.18126340e+14 2.10176981e+14 2.03519826e+14 5.61857567e+14
1.24200000e+01 5.40000000e+14 1.17719238e+14 2.09805602e+14 2.03275217e+14 5.53362024e+14
1.24300000e+01 5.40000000e+14 1.21964790e+14 2.08925933e+14 2.03009832e+14 5.39567845e+14
1.24400000e+01 5.40000000e+14 1.25146420e+14 2.08187885e+14 2.02769125e+14 5.38053167e+14
1.24500000e+01 5.40000000e+14 1.29855004e+14 2.07313941e+14 2.02537954e+14 5.26609778e+14
1.24600000e+01 5.40000000e+14 1.34175359e+14 2.06506460e+14 2.02322957e+14 5.23584386e+14
1.24700000e+01 5.40000000e+14 1.38677546e+14 2.05719413e+14 2.02126853e+14 5.36070184e+14
1.24800000e+01 5.40000000e+14 1.47119975e+14 2.04587855e+14 2.01919608e+14 5.45538038e+14
1.24900000e+01 5.40000000e+14 1.52501352e+14 2.03768558e+14 2.01742269e+14 5.46555707e+14
1.25000000e+01 5.40000000e+14 1.53135908e+14 2.03399777e+14 2.01607227e+14 5.49068055e+14
1.25100000e+01 5.40000000e+14 1.52474997e+14 2.03181021e+14 2.01490907e+14 5.53465794e+14
1.25200000e+01 5.40000000e+14 1.54468224e+14 2.02754753e+14 2.01366783e+14 5.50589630e+14
1.25300000e+01 5.40000000e+14 1.49707673e+14 2.02938789e+14 2.01290158e+14 5.43282990e+14
1.25400000e+01 5.40000000e+14 1.51819801e+14 2.02529737e+14 2.01182420e+14 5.40044572e+14
1.25500000e+01 5.40000000e+14 1.55942811e+14 2.01958899e+14 2.01066320e+14 5.39350834e+14
1.25600000e+01 5.40000000e+14 1.60834314e+14 2.01346258e+14 2.00957323e+14 5.33251359e+14
1.25700000e+01 5.40000000e+14 1.66803151e+14 2.00663530e+14 2.00846482e+14 5.33643834e+14
1.25800000e+01 5.40000000e+14 1.73685107e+14 1.99931049e+14 2.00738714e+14 5.30500338e+14
1.25900000e+01 5.40000000e+14 1.80376531e+14 1.99237698e+14 2.00637151e+14 5.30097494e+14
1.26000000e+01 5.40000000e+14 1.81535956e+14 1.98971316e+14 2.00565946e+14 5.40007705e+14
1.26100000e+01 5.40000000e+14 1.83686198e+14 1.98664192e+14 2.00501048e+14 5.40306859e+14
1.26200000e+01 5.40000000e+14 1.87238554e+14 1.98277645e+14 2.00431053e+14 5.45068849e+14
1.26300000e+01 5.40000000e+14 1.91261824e+14 1.97879357e+14 2.00364856e+14 5.52496510e+14
1.26400000e+01 5.40000000e+14 1.97445678e+14 1.97347745e+14 2.00290382e+14 5.55100278e+14
1.26500000e+01 5.40000000e+14 2.00629813e+14 1.97036868e+14 2.00236164e+14 5.66000296e+14
1.26600000e+01 5.40000000e+14 2.03095825e+14 1.96790129e+14 2.00186030e+14 5.69570102e+14
1.26700000e+01 5.40000000e+14 2.03875829e+14 1.96670200e+14 2.00146793e+14 5.70548238e+14
1.26800000e+01 5.40000000e+14 2.07118869e+14 1.96408361e+14 2.00102434e+14 5.77471592e+14
1.26900000e+01 5.40000000e+14 2.09862649e+14 1.96195598e+14 2.00062986e+14 5.82636874e+14
1.27000000e+01 5.40000000e+14 2.10777472e+14 1.96116131e+14 2.00033962e+14 5.82354855e+14
1.27100000e+01 5.40000000e+14 2.11681996e+14 1.96053960e+14 2.00005370e+14 5.82722382e+14
1.27200000e+01 5.40000000e+14 2.10078910e+14 1.96167539e+14 1.99991615e+14 5.79071882e+14
1.27300000e+01 5.40000000e+14 2.09170855e+14 1.96250135e+14 1.99976339e+14 5.77254759e+14
1.27400000e+01 5.40000000e+14 2.09869116e+14 1.96242346e+14 1.99957844e+14 5.74257449e+14
1.27500000e+01 5.40000000e+14 2.12270257e+14 1.96134614e+14 1.99934487e+14 5.72952050e+14
1.27600000e+01 5.40000000e+14 2.14743525e+14 1.96036153e+14 1.99913712e+14 5.68466772e+14
1.27700000e+01 5.40000000e+14 2.15506599e+14 1.96059251e+14 1.99904151e+14 5.60541625e+14
1.27800000e+01 5.40000000e+14 2.18475901e+14 1.95956725e+14 1.99886441e+14 5.50812593e+14
1.27900000e+01 5.40000000e+14 2.19764907e+14 1.95967053e+14 1.99876499e+14 5.45670157e+14
1.28000000e+01 5.40000000e+14 2.20747956e+14 1.96008384e+14 1.99870267e+14 5.42280818e+14
1.28100000e+01 5.40000000e+14 2.22324099e+14 1.96026075e+14 1.99864296e+14 5.41383514e+14
1.28200000e+01 5.40000000e+14 2.23273462e+14 1.96091013e+14 1.99862820e+14 5.39680416e+14
1.28300000e+01 5.40000000e+14 2.23180692e+14 1.96228516e+14 1.99867066e+14 5.36920863e+14
1.28400000e+01 5.40000000e+14 2.18284891e+14 1.96667758e+14 1.99892095e+14 5.29417174e+14
1.28500000e+01 5.40000000e+14 2.14585276e+14 1.97037496e+14 1.99911418e+14 5.18681081e+14
1.28600000e+01 5.40000000e+14 2.11193313e+14 1.97393018e+14 1.99931905e+14 5.08745191e+14
1.28700000e+01 5.40000000e+14 2.08701354e+14 1.97694703e+14 1.99949419e+14 5.00792742e+14
1.28800000e+01 5.40000000e+14 2.06157834e+14 1.98003815e+14 1.99968451e+14 4.91518759e+14
1.28900000e+01 5.40000000e+14 2.01356667e+14 1.98469087e+14 1.99997145e+14 4.83005050e+14
1.29000000e+01 5.40000000e+14 1.97379423e+14 1.98882482e+14 2.00022483e+14 4.74767596e+14
1.29100000e+01 5.40000000e+14 1.93918901e+14 1.99264343e+14 2.00046919e+14 4.66039523e+14
1.29200000e+01 5.40000000e+14 1.89936834e+14 1.99685674e+14 2.00073215e+14 4.58504395e+14
1.29300000e+01 5.40000000e+14 1.85142344e+14 2.00170129e+14 2.00104596e+14 4.50633720e+14
1.29400000e+01 5.40000000e+14 1.82239855e+14 2.00508717e+14 2.00127497e+14 4.41341801e+14
1.29500000e+01 5.40000000e+14 1.79857205e+14 2.00804168e+14 2.00147530e+14 4.32580309e+14
1.29600000e+01 5.40000000e+14 1.76451726e+14 2.01179472e+14 2.00172760e+14 4.24021269e+14
1.29700000e+01 5.40000000e+14 1.74286906e+14 2.01452065e+14 2.00192636e+14 4.15495776e+14
1.29800000e+01 5.40000000e+14 1.70899910e+14 2.01823775e+14 2.00219028e+14 4.07450980e+14
1.29900000e+01 5.40000000e+14 1.68438081e+14 2.02112952e+14 2.00240576e+14 4.00578602e+14
1.30000000e+01 5.40000000e+14 1.66011495e+14 2.02394855e+14 2.00261337e+14 3.94351419e+14
1.30100000e+01 5.40000000e+14 1.64123965e+14 2.02624547e+14 2.00278381e+14 3.88366999e+14
1.30200000e+01 5.40000000e+14 1.61956167e+14 2.02875286e+14 2.00296466e+14 3.81871996e+14
1.30300000e+01 5.40000000e+14 1.59625142e+14 2.03136762e+14 2.00314101e+14 3.75585562e+14
1.30400000e+01 5.40000000e+14 1.58097541e+14 2.03318985e+14 2.00327168e+14 3.69753299e+14
1.30500000e+01 5.40000000e+14 1.57792025e+14 2.03380839e+14 2.00332962e+14 3.63994444e+14
1.30600000e+01 5.40000000e+14 1.58058621e+14 2.03383642e+14 2.00335872e+14 3.57616170e+14
1.30700000e+01 5.40000000e+14 1.57904237e+14 2.03421475e+14 2.00340773e+14 3.51692446e+14
1.30800000e+01 5.40000000e+14 1.58580904e+14 2.03378743e+14 2.00341626e+14 3.44333291e+14
1.30900000e+01 5.40000000e+14 1.59915969e+14 2.03270651e+14 2.00338208e+14 3.37030551e+14
1.31000000e+01 5.40000000e+14 1.60385044e+14 2.03242516e+14 2.00339302e+14 3.30152885e+14
1.31100000e+01 5.40000000e+14 1.60878349e+14 2.03210345e+14 2.00340125e+14 3.23978753e+14
1.31200000e+01 5.40000000e+14 1.61957522e+14 2.03122355e+14 2.00337705e+14 3.17824145e+14
1.31300000e+01 5.40000000e+14 1.62411995e+14 2.03092717e+14 2.00339028e+14 3.11955805e+14
1.31400000e+01 5.40000000e+14 1.63066457e+14 2.03043363e+14 2.00339053e+14 3.06630936e+14
1.31500000e+01 5.40000000e+14 1.63665523e+14 2.02998565e+14 2.00338866e+14 3.01529548e+14
1.31600000e+01 5.40000000e+14 1.64095997e+14 2.02969281e+14 2.00339924e+14 2.96700687e+14
1.31700000e+01 5.40000000e+14 1.64369118e+14 2.02954055e+14 2.00342537e+14 2.92132857e+14
1.31800000e+01 5.40000000e+14 1.64595252e+14 2.02942259e+14 2.00344906e+14 2.87866940e+14
1.31900000e+01 5.40000000e+14 1.65127372e+14 2.02901458e+14 2.00345335e+14 2.83882482e+14
1.32000000e+01 5.40000000e+14 1.65739490e+14 2.02853662e+14 2.00345353e+14 2.79994119e+14
1.32100000e+01 5.40000000e+14 1.66003654e+14 2.02838307e+14 2.00347475e+14 2.76224459e+14
1.32200000e+01 5.40000000e+14 1.66208463e+14 2.02828815e+14 2.00350048e+14 2.72536965e+14
1.32300000e+01 5.40000000e+14 1.66581791e+14 2.02803704e+14 2.00351665e+14 2.68752499e+14
1.32400000e+01 5.40000000e+14 1.67041874e+14 2.02769425e+14 2.00352451e+14 2.65242572e+14
1.32500000e+01 5.40000000e+14 1.68198766e+14 2.02669786e+14 2.00349178e+14 2.61726629e+14
1.32600000e+01 5.40000000e+14 1.69132968e+14 2.02589907e+14 2.00346973e+14 2.58409398e+14
1.32700000e+01 5.40000000e+14 1.70139989e+14 2.02502414e+14 2.00343793e+14 2.55209312e+14
1.32800000e+01 5.40000000e+14 1.71185152e+14 2.02411015e+14 2.00339654e+14 2.51943215e+14
1.32900000e+01 5.40000000e+14 1.72195909e+14 2.02322217e+14 2.00335446e+14 2.48744321e+14
1.33000000e+01 5.40000000e+14 1.73253820e+14 2.02229153e+14 2.00330879e+14 2.45748733e+14
1.33100000e+01 5.40000000e+14 1.74392820e+14 2.02128841e+14 2.00325595e+14 2.43013877e+14
1.33200000e+01 5.40000000e+14 1.75112748e+14 2.02066132e+14 2.00322461e+14 2.40276843e+14
1.33300000e+01 5.40000000e+14 1.75905505e+14 2.01997166e+14 2.00318940e+14 2.37636542e+14
1.33400000e+01 5.40000000e+14 1.76696399e+14 2.01928643e+14 2.00315226e+14 2.35130519e+14
1.33500000e+01 5.40000000e+14 1.77347460e+14 2.01872489e+14 2.00311778e+14 2.32807027e+14
1.33600000e+01 5.40000000e+14 1.77781212e+14 2.01835761e+14 2.00309205e+14 2.30727809e+14
1.33700000e+01 5.40000000e+14 1.78535171e+14 2.01770716e+14 2.00304473e+14 2.28829001e+14
1.33800000e+01 5.40000000e+14 1.79505012e+14 2.01687217e+14 2.00298366e+14 2.27009665e+14
1.33900000e+01 5.40000000e+14 1.80263342e+14 2.01622612e+14 2.00292986e+14 2.25495025e+14
1.34000000e+01 5.40000000e+14 1.80768138e+14 2.01580861e+14 2.00288701e+14 2.24220674e+14
1.34100000e+01 5.40000000e+14 1.81330180e+14 2.01534887e+14 2.00284107e+14 2.23073942e+14
1.34200000e+01 5.40000000e+14 1.81802722e+14 2.01497444e+14 2.00279936e+14 2.21976863e+14
1.34300000e+01 5.40000000e+14 1.82192613e+14 2.01467254e+14 2.00275834e+14 2.20906664e+14
1.34400000e+01 5.40000000e+14 1.82614972e+14 2.01434529e+14 2.00271320e+14 2.19799834e+14
1.34500000e+01 5.40000000e+14 1.82872795e+14 2.01416727e+14 2.00267899e+14 2.18772185e+14
1.34600000e+01 5.40000000e+14 1.83108533e+14 2.01400874e+14 2.00264387e+14 2.17756081e+14
1.34700000e+01 5.40000000e+14 1.83349139e+14 2.01384872e+14 2.00260764e+14 2.16844506e+14
1.34800000e+01 5.40000000e+14 1.83511195e+14 2.01375671e+14 2.00257354e+14 2.15959113e+14
1.34900000e+01 5.40000000e+14 1.83526582e+14 2.01379270e+14 2.00254756e+14 2.15100188e+14
1.35000000e+01 5.40000000e+14 1.83506818e+14 2.01385791e+14 2.00252218e+14 2.14282595e+14
1.35100000e+01 5.40000000e+14 1.83595626e+14 2.01382647e+14 2.00248924e+14 2.13531863e+14
1.35200000e+01 5.40000000e+14 1.83617932e+14 2.01385026e+14 2.00245929e+14 2.12785397e+14
1.35300000e+01 5.40000000e+14 1.83857671e+14 2.01367910e+14 2.00241749e+14 2.12023176e+14
1.35400000e+01 5.40000000e+14 1.84205496e+14 2.01340954e+14 2.00237010e+14 2.11242889e+14
1.35500000e+01 5.40000000e+14 1.84883173e+14 2.01284771e+14 2.00230135e+14 2.10419694e+14
1.35600000e+01 5.40000000e+14 1.85460492e+14 2.01236308e+14 2.00223683e+14 2.09661991e+14
1.35700000e+01 5.40000000e+14 1.86132800e+14 2.01179099e+14 2.00216645e+14 2.08944743e+14
1.35800000e+01 5.40000000e+14 1.86994974e+14 2.01105281e+14 2.00208559e+14 2.08290855e+14
1.35900000e+01 5.40000000e+14 1.87709151e+14 2.01043807e+14 2.00201320e+14 2.07689518e+14
1.36000000e+01 5.40000000e+14 1.88476262e+14 2.00977472e+14 2.00193787e+14 2.07146028e+14
1.36100000e+01 5.40000000e+14 1.89210937e+14 2.00913635e+14 2.00186410e+14 2.06660982e+14
1.36200000e+01 5.40000000e+14 1.89865886e+14 2.00856163e+14 2.00179304e+14 2.06226478e+14
1.36300000e+01 5.40000000e+14 1.90406883e+14 2.00808092e+14 2.00172832e+14 2.05824575e+14
1.36400000e+01 5.40000000e+14 1.90957501e+14 2.00759110e+14 2.00166397e+14 2.05455345e+14
1.36500000e+01 5.40000000e+14 1.91526489e+14 2.00708638e+14 2.00159958e+14 2.05104218e+14
1.36600000e+01 5.40000000e+14 1.92207401e+14 2.00649034e+14 2.00153037e+14 2.04764906e+14
1.36700000e+01 5.40000000e+14 1.92762033e+14 2.00600067e+14 2.00146832e+14 2.04449297e+14
1.36800000e+01 5.40000000e+14 1.93183787e+14 2.00562357e+14 2.00141327e+14 2.04177676e+14
1.36900000e+01 5.40000000e+14 1.93609354e+14 2.00524862e+14 2.00135917e+14 2.03925093e+14
1.37000000e+01 5.40000000e+14 1.94041231e+14 2.00487246e+14 2.00130503e+14 2.03695029e+14
1.37100000e+01 5.40000000e+14 1.94482592e+14 2.00449309e+14 2.00125242e+14 2.03488080e+14
1.37200000e+01 5.40000000e+14 1.94902508e+14 2.00413623e+14 2.00120282e+14 2.03306955e+14
1.37300000e+01 5.40000000e+14 1.95208975e+14 2.00387603e+14 2.00116021e+14 2.03130047e+14
1.37400000e+01 5.40000000e+14 1.95419917e+14 2.00369976e+14 2.00112494e+14 2.02962030e+14
1.37500000e+01 5.40000000e+14 1.95604142e+14 2.00354690e+14 2.00109139e+14 2.02805659e+14
1.37600000e+01 5.40000000e+14 1.95690389e+14 2.00347591e+14 2.00106396e+14 2.02658011e+14
1.37700000e+01 5.40000000e+14 1.95806287e+14 2.00338333e+14 2.00103600e+14 2.02525116e+14
1.37800000e+01 5.40000000e+14 1.95826544e+14 2.00336921e+14 2.00101376e+14 2.02409202e+14
1.37900000e+01 5.40000000e+14 1.95855820e+14 2.00335095e+14 2.00099283e+14 2.02286467e+14
1.38000000e+01 5.40000000e+14 1.95867617e+14 2.00334898e+14 2.00097394e+14 2.02166916e+14
1.38100000e+01 5.40000000e+14 1.95924216e+14 2.00331075e+14 2.00095365e+14 2.02053269e+14
1.38200000e+01 5.40000000e+14 1.96049501e+14 2.00321667e+14 2.00093047e+14 2.01950211e+14
1.38300000e+01 5.40000000e+14 1.96179064e+14 2.00311859e+14 2.00090834e+14 2.01858053e+14
1.38400000e+01 5.40000000e+14 1.96316717e+14 2.00301340e+14 2.00088605e+14 2.01772097e+14
1.38500000e+01 5.40000000e+14 1.96384868e+14 2.00296375e+14 2.00086760e+14 2.01683246e+14
1.38600000e+01 5.40000000e+14 1.96511602e+14 2.00286758e+14 2.00084741e+14 2.01608619e+14
1.38700000e+01 5.40000000e+14 1.96573984e+14 2.00282231e+14 2.00083050e+14 2.01534041e+14
1.38800000e+01 5.40000000e+14 1.96668299e+14 2.00275106e+14 2.00081249e+14 2.01468140e+14
1.38900000e+01 5.40000000e+14 1.96657913e+14 2.00276492e+14 2.00080164e+14 2.01403001e+14
1.39000000e+01 5.40000000e+14 1.96645852e+14 2.00277999e+14 2.00079152e+14 2.01345396e+14
1.39100000e+01 5.40000000e+14 1.96629324e+14 2.00279818e+14 2.00078294e+14 2.01294414e+14
1.39200000e+01 5.40000000e+14 1.96585263e+14 2.00283717e+14 2.00077611e+14 2.01253634e+14
1.39300000e+01 5.40000000e+14 1.96574693e+14 2.00284896e+14 2.00076888e+14 2.01214154e+14
1.39400000e+01 5.40000000e+14 1.96564795e+14 2.00285949e+14 2.00076272e+14 2.01175598e+14
1.39500000e+01 5.40000000e+14 1.96514312e+14 2.00290237e+14 2.00075968e+14 2.01145295e+14
1.39600000e+01 5.40000000e+14 1.96513718e+14 2.00290412e+14 2.00075507e+14 2.01118682e+14
1.39700000e+01 5.40000000e+14 1.96573371e+14 2.00285690e+14 2.00074834e+14 2.01098980e+14
1.39800000e+01 5.40000000e+14 1.96603843e+14 2.00283292e+14 2.00074388e+14 2.01083333e+14
1.39900000e+01 5.40000000e+14 1.96670123e+14 2.00277953e+14 2.00073886e+14 2.01072188e+14
1.40000000e+01 5.40000000e+14 1.96674904e+14 2.00277581e+14 2.00073773e+14 2.01064712e+14


==> fig3/case1_gamma_D.dat <==
time  gamma_D_true  gamma_D_rec
0.000000e+00 2.000000e+00 1.068938e+00
4.000000e-02 2.000000e+00 1.033007e+00
8.000000e-02 2.000000e+00 9.571757e-01
1.200000e-01 2.000000e+00 8.351073e-01
1.600000e-01 2.000000e+00 7.017594e-01
2.000000e-01 2.000000e+00 6.347988e-01
2.400000e-01 2.000000e+00 6.422800e-01
2.800000e-01 2.000000e+00 7.530088e-01
3.200000e-01 2.000000e+00 9.223187e-01
3.600000e-01 2.000000e+00 1.144644e+00
4.000000e-01 2.000000e+00 1.363334e+00
4.400000e-01 2.000000e+00 1.606278e+00
4.800000e-01 2.000000e+00 1.860272e+00
5.200000e-01 2.000000e+00 2.109447e+00
5.600000e-01 2.000000e+00 2.335400e+00
6.000000e-01 2.000000e+00 2.476570e+00
6.400000e-01 2.000000e+00 2.499881e+00
6.800000e-01 2.000000e+00 2.408489e+00
7.200000e-01 2.000000e+00 2.198865e+00
7.600000e-01 2.000000e+00 1.931171e+00
8.000000e-01 2.000000e+00 1.652276e+00
8.400000e-01 2.000000e+00 1.435661e+00
8.800000e-01 2.000000e+00 1.333239e+00
9.200000e-01 2.000000e+00 1.352578e+00
9.600000e-01 2.000000e+00 1.463194e+00
1.000000e+00 2.000000e+00 1.624711e+00
1.040000e+00 2.000000e+00 1.795089e+00
1.080000e+00 2.000000e+00 1.967419e+00
1.120000e+00 2.000000e+00 2.114301e+00
1.160000e+00 2.000000e+00 2.213761e+00
1.200000e+00 2.000000e+00 2.239364e+00
1.240000e+00 2.000000e+00 2.205598e+00
1.280000e+00 2.000000e+00 2.114049e+00
1.320000e+00 2.000000e+00 1.990660e+00
1.360000e+00 2.000000e+00 1.852213e+00
1.400000e+00 2.000000e+00 1.721610e+00
1.440000e+00 2.000000e+00 1.647346e+00
1.480000e+00 2.000000e+00 1.656921e+00
1.520000e+00 2.000000e+00 1.730875e+00
1.560000e+00 2.000000e+00 1.847114e+00
1.600000e+00 2.000000e+00 2.016893e+00
1.640000e+00 2.000000e+00 2.220501e+00
1.680000e+00 2.000000e+00 2.375711e+00
1.720000e+00 2.000000e+00 2.374383e+00
1.760000e+00 2.000000e+00 2.168573e+00
1.800000e+00 2.000000e+00 1.884555e+00
1.840000e+00 2.000000e+00 1.689429e+00
1.880000e+00 2.000000e+00 1.690805e+00
1.920000e+00 2.000000e+00 1.857161e+00
1.960000e+00 2.000000e+00 1.997550e+00
2.000000e+00 2.000000e+00 2.024309e+00
2.040000e+00 2.000000e+00 1.992545e+00
2.080000e+00 2.000000e+00 2.005262e+00
2.120000e+00 2.000000e+00 2.084337e+00
2.160000e+00 2.000000e+00 2.132705e+00
2.200000e+00 2.000000e+00 2.088509e+00
2.240000e+00 2.000000e+00 2.028412e+00
2.280000e+00 2.000000e+00 2.013713e+00
2.320000e+00 2.000000e+00 1.995189e+00
2.360000e+00 2.000000e+00 1.953859e+00
2.400000e+00 2.000000e+00 1.864890e+00
2.440000e+00 2.000000e+00 1.734091e+00
2.480000e+00 2.000000e+00 1.780402e+00
2.520000e+00 2.000000e+00 2.072682e+00
2.560000e+00 2.000000e+00 2.315062e+00
2.600000e+00 2.000000e+00 2.290248e+00
2.640000e+00 2.000000e+00 2.131892e+00
2.680000e+00 2.000001e+00 2.003737e+00
2.720000e+00 2.000001e+00 1.869882e+00
2.760000e+00 2.000001e+00 1.753482e+00
2.800000e+00 2.000001e+00 1.810633e+00
2.840000e+00 2.000002e+00 2.020030e+00
2.880000e+00 2.000002e+00 2.108973e+00
2.920000e+00 2.000003e+00 2.028348e+00
2.960000e+00 2.000004e+00 2.025003e+00
3.000000e+00 2.000005e+00 2.102280e+00
3.040000e+00 2.000006e+00 2.139526e+00
3.080000e+00 2.000008e+00 2.026449e+00
3.120000e+00 2.000011e+00 1.908442e+00
3.160000e+00 2.000014e+00 1.801942e+00
3.200000e+00 2.000018e+00 1.789810e+00
3.240000e+00 2.000024e+00 1.956132e+00
3.280000e+00 2.000031e+00 2.118535e+00
3.320000e+00 2.000041e+00 2.123130e+00
3.360000e+00 2.000054e+00 2.024631e+00
3.400000e+00 2.000070e+00 1.952099e+00
3.440000e+00 2.000091e+00 2.035979e+00
3.480000e+00 2.000119e+00 2.187041e+00
3.520000e+00 2.000156e+00 2.177759e+00
3.560000e+00 2.000203e+00 1.912694e+00
3.600000e+00 2.000265e+00 1.696874e+00
3.640000e+00 2.000346e+00 1.783633e+00
3.680000e+00 2.000452e+00 1.943109e+00
3.720000e+00 2.000590e+00 2.083970e+00
3.760000e+00 2.000771e+00 2.121064e+00
3.800000e+00 2.001006e+00 2.100599e+00
3.840000e+00 2.001313e+00 2.029075e+00
3.880000e+00 2.001715e+00 1.978437e+00
3.920000e+00 2.002238e+00 2.105755e+00
3.960000e+00 2.002921e+00 2.142270e+00
4.000000e+00 2.003813e+00 1.955357e+00
4.040000e+00 2.004976e+00 1.729792e+00
4.080000e+00 2.006494e+00 1.713691e+00
4.120000e+00 2.008473e+00 2.015250e+00
4.160000e+00 2.011053e+00 2.233864e+00
4.200000e+00 2.014414e+00 2.164363e+00
4.240000e+00 2.018792e+00 2.043709e+00
4.280000e+00 2.024488e+00 2.093993e+00
4.320000e+00 2.031892e+00 2.239391e+00
4.360000e+00 2.041503e+00 2.120524e+00
4.400000e+00 2.053959e+00 1.887068e+00
4.440000e+00 2.070064e+00 1.776541e+00
4.480000e+00 2.090827e+00 1.834744e+00
4.520000e+00 2.117497e+00 2.020082e+00
4.560000e+00 2.151590e+00 2.366049e+00
4.600000e+00 2.194908e+00 2.596724e+00
4.640000e+00 2.249518e+00 2.460308e+00
4.680000e+00 2.317697e+00 2.165369e+00
4.720000e+00 2.401784e+00 2.100635e+00
4.760000e+00 2.503945e+00 2.425930e+00
4.800000e+00 2.625826e+00 2.877927e+00
4.840000e+00 2.768113e+00 3.022679e+00
4.880000e+00 2.930077e+00 2.854516e+00
4.920000e+00 3.109219e+00 2.899603e+00
4.960000e+00 3.301177e+00 3.234020e+00
5.000000e+00 3.500000e+00 3.528921e+00
5.040000e+00 3.698823e+00 3.620075e+00
5.080000e+00 3.890781e+00 3.770984e+00
5.120000e+00 4.069923e+00 4.126563e+00
5.160000e+00 4.231887e+00 4.479460e+00
5.200000e+00 4.374174e+00 4.539179e+00
5.240000e+00 4.496055e+00 4.356459e+00
5.280000e+00 4.598216e+00 4.334310e+00
5.320000e+00 4.682303e+00 4.772624e+00
5.360000e+00 4.750482e+00 5.002336e+00
5.400000e+00 4.805092e+00 4.839013e+00
5.440000e+00 4.848410e+00 4.603301e+00
5.480000e+00 4.882503e+00 4.700996e+00
5.520000e+00 4.909173e+00 4.988590e+00
5.560000e+00 4.929936e+00 4.990762e+00
5.600000e+00 4.946041e+00 4.997365e+00
5.640000e+00 4.958497e+00 4.923449e+00
5.680000e+00 4.968108e+00 4.921980e+00
5.720000e+00 4.975512e+00 5.049156e+00
5.760000e+00 4.981208e+00 5.091894e+00
5.800000e+00 4.985586e+00 4.921783e+00
5.840000e+00 4.988947e+00 4.894583e+00
5.880000e+00 4.991527e+00 4.960803e+00
5.920000e+00 4.993506e+00 4.994779e+00
5.960000e+00 4.995024e+00 4.931376e+00
6.000000e+00 4.996187e+00 5.115928e+00
6.040000e+00 4.997079e+00 5.144909e+00
6.080000e+00 4.997762e+00 4.918918e+00
6.120000e+00 4.998285e+00 4.879424e+00
6.160000e+00 4.998687e+00 4.915312e+00
6.200000e+00 4.998994e+00 5.169832e+00
6.240000e+00 4.999229e+00 5.216082e+00
6.280000e+00 4.999410e+00 4.901359e+00
6.320000e+00 4.999548e+00 4.812776e+00
6.360000e+00 4.999654e+00 4.901908e+00
6.400000e+00 4.999735e+00 5.082115e+00
6.440000e+00 4.999797e+00 5.144522e+00
6.480000e+00 4.999844e+00 5.074558e+00
6.520000e+00 4.999881e+00 4.918146e+00
6.560000e+00 4.999909e+00 4.937362e+00
6.600000e+00 4.999930e+00 5.028852e+00
6.640000e+00 4.999946e+00 4.999952e+00
6.680000e+00 4.999959e+00 4.872085e+00
6.720000e+00 4.999969e+00 5.027724e+00
6.760000e+00 4.999976e+00 5.065250e+00
6.800000e+00 4.999982e+00 5.196822e+00
6.840000e+00 4.999986e+00 4.906578e+00
6.880000e+00 4.999989e+00 4.824241e+00
6.920000e+00 4.999992e+00 5.077607e+00
6.960000e+00 4.999994e+00 5.124155e+00
7.000000e+00 4.999995e+00 4.963620e+00
7.040000e+00 4.999996e+00 4.998684e+00
7.080000e+00 4.999997e+00 5.070069e+00
7.120000e+00 4.999998e+00 4.938472e+00
7.160000e+00 4.999998e+00 4.836551e+00
7.200000e+00 4.999999e+00 4.914430e+00
7.240000e+00 4.999999e+00 5.187157e+00
7.280000e+00 4.999999e+00 5.109534e+00
7.320000e+00 4.999999e+00 5.009477e+00
7.360000e+00 5.000000e+00 4.869460e+00
7.400000e+00 5.000000e+00 5.085506e+00
7.440000e+00 5.000000e+00 5.158727e+00
7.480000e+00 5.000000e+00 4.993053e+00
7.520000e+00 5.000000e+00 4.828021e+00
7.560000e+00 5.000000e+00 4.901697e+00
7.600000e+00 5.000000e+00 4.997644e+00
7.640000e+00 5.000000e+00 5.138297e+00
7.680000e+00 5.000000e+00 4.970497e+00
7.720000e+00 5.000000e+00 4.996322e+00
7.760000e+00 5.000000e+00 5.169251e+00
7.800000e+00 5.000000e+00 5.009094e+00
7.840000e+00 5.000000e+00 4.866722e+00
7.880000e+00 5.000000e+00 5.048438e+00
7.920000e+00 5.000000e+00 5.071514e+00
7.960000e+00 5.000000e+00 4.959491e+00
8.000000e+00 5.000000e+00 5.000449e+00
8.040000e+00 5.000000e+00 5.005292e+00
8.080000e+00 5.000000e+00 4.929968e+00
8.120000e+00 5.000000e+00 4.987225e+00
8.160000e+00 5.000000e+00 5.000204e+00
8.200000e+00 5.000000e+00 5.091332e+00
8.240000e+00 5.000000e+00 5.260618e+00
8.280000e+00 5.000000e+00 4.867200e+00
8.320000e+00 5.000000e+00 4.717438e+00
8.360000e+00 5.000000e+00 4.891487e+00
8.400000e+00 5.000000e+00 5.216200e+00
8.440000e+00 5.000000e+00 5.249248e+00
8.480000e+00 5.000000e+00 5.109871e+00
8.520000e+00 5.000000e+00 4.770824e+00
8.560000e+00 5.000000e+00 4.677650e+00
8.600000e+00 5.000000e+00 5.006253e+00
8.640000e+00 5.000000e+00 5.289635e+00
8.680000e+00 5.000000e+00 5.201698e+00
8.720000e+00 5.000000e+00 4.910527e+00
8.760000e+00 5.000000e+00 4.824904e+00
8.800000e+00 5.000000e+00 4.978514e+00
8.840000e+00 5.000000e+00 5.109062e+00
8.880000e+00 5.000000e+00 5.089339e+00
8.920000e+00 5.000000e+00 4.997798e+00
8.960000e+00 5.000000e+00 4.940514e+00
9.000000e+00 5.000000e+00 4.927430e+00
9.040000e+00 5.000000e+00 4.955197e+00
9.080000e+00 5.000000e+00 5.094915e+00
9.120000e+00 5.000000e+00 5.018312e+00
9.160000e+00 5.000000e+00 4.990337e+00
9.200000e+00 5.000000e+00 4.906389e+00
9.240000e+00 5.000000e+00 4.969724e+00
9.280000e+00 5.000000e+00 5.110638e+00
9.320000e+00 5.000000e+00 5.068413e+00
9.360000e+00 5.000000e+00 4.846230e+00
9.400000e+00 5.000000e+00 4.835109e+00
9.440000e+00 5.000000e+00 5.077925e+00
9.480000e+00 5.000000e+00 5.136850e+00
9.520000e+00 5.000000e+00 5.101360e+00
9.560000e+00 5.000000e+00 4.948772e+00
9.600000e+00 5.000000e+00 4.872380e+00
9.640000e+00 5.000000e+00 4.930653e+00
9.680000e+00 5.000000e+00 5.114596e+00
9.720000e+00 5.000000e+00 5.243114e+00
9.760000e+00 5.000000e+00 4.911870e+00
9.800000e+00 5.000000e+00 4.759754e+00
9.840000e+00 5.000000e+00 5.056085e+00
9.880000e+00 5.000000e+00 5.130646e+00
9.920000e+00 5.000000e+00 4.991738e+00
9.960000e+00 5.000000e+00 4.844120e+00
1.000000e+01 5.000000e+00 4.890845e+00
1.004000e+01 5.000000e+00 5.135961e+00
1.008000e+01 5.000000e+00 5.151882e+00
1.012000e+01 5.000000e+00 4.902883e+00
1.016000e+01 5.000000e+00 4.931474e+00
1.020000e+01 5.000000e+00 5.098333e+00
1.024000e+01 5.000000e+00 5.125450e+00
1.028000e+01 5.000000e+00 4.850856e+00
1.032000e+01 5.000000e+00 4.925533e+00
1.036000e+01 5.000000e+00 5.131431e+00
1.040000e+01 5.000000e+00 4.946784e+00
1.044000e+01 5.000000e+00 4.709070e+00
1.048000e+01 5.000000e+00 5.104138e+00
1.052000e+01 5.000000e+00 5.263260e+00
1.056000e+01 5.000000e+00 4.893775e+00
1.060000e+01 5.000000e+00 4.874449e+00
1.064000e+01 5.000000e+00 4.966031e+00
1.068000e+01 5.000000e+00 4.890805e+00
1.072000e+01 5.000000e+00 5.240252e+00
1.076000e+01 5.000000e+00 5.378134e+00
1.080000e+01 5.000000e+00 4.995346e+00
1.084000e+01 5.000000e+00 4.625794e+00
1.088000e+01 5.000000e+00 4.784772e+00
1.092000e+01 5.000000e+00 5.059401e+00
1.096000e+01 5.000000e+00 5.058795e+00
1.100000e+01 5.000000e+00 5.053224e+00
1.104000e+01 5.000000e+00 5.119250e+00
1.108000e+01 5.000000e+00 4.844521e+00
1.112000e+01 5.000000e+00 4.734526e+00
1.116000e+01 5.000000e+00 5.285242e+00
1.120000e+01 5.000000e+00 5.429072e+00
1.124000e+01 5.000000e+00 4.892129e+00
1.128000e+01 5.000000e+00 4.695904e+00
1.132000e+01 5.000000e+00 5.011286e+00
1.136000e+01 5.000000e+00 5.213241e+00
1.140000e+01 5.000000e+00 5.008795e+00
1.144000e+01 5.000000e+00 4.750404e+00
1.148000e+01 5.000000e+00 4.867917e+00
1.152000e+01 5.000000e+00 4.866430e+00
1.156000e+01 5.000000e+00 4.906569e+00
1.160000e+01 5.000000e+00 5.216731e+00
1.164000e+01 5.000000e+00 5.297092e+00
1.168000e+01 5.000000e+00 5.137693e+00
1.172000e+01 5.000000e+00 5.012985e+00
1.176000e+01 5.000000e+00 4.905202e+00
1.180000e+01 5.000000e+00 4.962650e+00
1.184000e+01 5.000000e+00 5.031169e+00
1.188000e+01 5.000000e+00 4.928619e+00
1.192000e+01 5.000000e+00 4.928635e+00
1.196000e+01 5.000000e+00 4.832112e+00
1.200000e+01 5.000000e+00 4.749241e+00


==> fig3/case1_gamma_L.dat <==
time  gamma_L_true  gamma_L_rec
0.000000e+00 1.000000e+00 7.284108e-01
4.000000e-02 1.000000e+00 7.279272e-01
8.000000e-02 1.000000e+00 7.361634e-01
1.200000e-01 1.000000e+00 7.422418e-01
1.600000e-01 1.000000e+00 7.381024e-01
2.000000e-01 1.000000e+00 7.270749e-01
2.400000e-01 1.000000e+00 7.165451e-01
2.800000e-01 1.000000e+00 7.329886e-01
3.200000e-01 1.000000e+00 7.487528e-01
3.600000e-01 1.000000e+00 7.800378e-01
4.000000e-01 1.000000e+00 8.137617e-01
4.400000e-01 1.000000e+00 8.311180e-01
4.800000e-01 1.000000e+00 8.489647e-01
5.200000e-01 1.000000e+00 8.812801e-01
5.600000e-01 1.000000e+00 9.308709e-01
6.000000e-01 1.000000e+00 9.662144e-01
6.400000e-01 1.000000e+00 9.961515e-01
6.800000e-01 1.000000e+00 1.015057e+00
7.200000e-01 1.000000e+00 1.006768e+00
7.600000e-01 1.000000e+00 9.950675e-01
8.000000e-01 1.000000e+00 9.604324e-01
8.400000e-01 1.000000e+00 9.236262e-01
8.800000e-01 1.000000e+00 8.917694e-01
9.200000e-01 1.000000e+00 8.755971e-01
9.600000e-01 1.000000e+00 8.598336e-01
1.000000e+00 1.000000e+00 8.482558e-01
1.040000e+00 1.000000e+00 8.163536e-01
1.080000e+00 1.000000e+00 7.841616e-01
1.120000e+00 1.000000e+00 7.741816e-01
1.160000e+00 1.000000e+00 7.542805e-01
1.200000e+00 1.000000e+00 7.158604e-01
1.240000e+00 1.000000e+00 6.752954e-01
1.280000e+00 1.000000e+00 6.410713e-01
1.320000e+00 1.000000e+00 6.199349e-01
1.360000e+00 1.000000e+00 6.154117e-01
1.400000e+00 1.000000e+00 6.321519e-01
1.440000e+00 1.000000e+00 6.696517e-01
1.480000e+00 1.000000e+00 7.163711e-01
1.520000e+00 1.000000e+00 7.403336e-01
1.560000e+00 1.000000e+00 7.321216e-01
1.600000e+00 1.000000e+00 7.114611e-01
1.640000e+00 1.000000e+00 7.180859e-01
1.680000e+00 1.000000e+00 7.397331e-01
1.720000e+00 1.000000e+00 7.521144e-01
1.760000e+00 1.000000e+00 7.202768e-01
1.800000e+00 1.000000e+00 6.557851e-01
1.840000e+00 1.000000e+00 6.359156e-01
1.880000e+00 1.000000e+00 7.043367e-01
1.920000e+00 1.000000e+00 8.551229e-01
1.960000e+00 1.000000e+00 9.707867e-01
2.000000e+00 1.000000e+00 1.013227e+00
2.040000e+00 1.000000e+00 1.014377e+00
2.080000e+00 1.000000e+00 1.058172e+00
2.120000e+00 1.000000e+00 1.165728e+00
2.160000e+00 1.000000e+00 1.286371e+00
2.200000e+00 1.000000e+00 1.353783e+00
2.240000e+00 1.000000e+00 1.385419e+00
2.280000e+00 1.000000e+00 1.420627e+00
2.320000e+00 1.000000e+00 1.459950e+00
2.360000e+00 1.000000e+00 1.480845e+00
2.400000e+00 1.000001e+00 1.428670e+00
2.440000e+00 1.000001e+00 1.289780e+00
2.480000e+00 1.000001e+00 1.159582e+00
2.520000e+00 1.000001e+00 1.138757e+00
2.560000e+00 1.000001e+00 1.138673e+00
2.600000e+00 1.000002e+00 1.056379e+00
2.640000e+00 1.000002e+00 9.585963e-01
2.680000e+00 1.000003e+00 9.235123e-01
2.720000e+00 1.000003e+00 9.140648e-01
2.760000e+00 1.000004e+00 9.073391e-01
2.800000e+00 1.000005e+00 9.689777e-01
2.840000e+00 1.000007e+00 1.091990e+00
2.880000e+00 1.000008e+00 1.140358e+00
2.920000e+00 1.000010e+00 1.078018e+00
2.960000e+00 1.000013e+00 1.046236e+00
3.000000e+00 1.000016e+00 1.073111e+00
3.040000e+00 1.000021e+00 1.094786e+00
3.080000e+00 1.000026e+00 1.003354e+00
3.120000e+00 1.000032e+00 8.438802e-01
3.160000e+00 1.000041e+00 6.480620e-01
3.200000e+00 1.000051e+00 5.083510e-01
3.240000e+00 1.000064e+00 5.031738e-01
3.280000e+00 1.000081e+00 5.412623e-01
3.320000e+00 1.000102e+00 5.040898e-01
3.360000e+00 1.000128e+00 3.924991e-01
3.400000e+00 1.000160e+00 3.118612e-01
3.440000e+00 1.000202e+00 3.768086e-01
3.480000e+00 1.000253e+00 5.762714e-01
3.520000e+00 1.000318e+00 7.632233e-01
3.560000e+00 1.000400e+00 7.915244e-01
3.600000e+00 1.000503e+00 7.541884e-01
3.640000e+00 1.000632e+00 8.072063e-01
3.680000e+00 1.000794e+00 9.021053e-01
3.720000e+00 1.000998e+00 9.775850e-01
3.760000e+00 1.001254e+00 9.645413e-01
3.800000e+00 1.001576e+00 8.478694e-01
3.840000e+00 1.001980e+00 6.372196e-01
3.880000e+00 1.002488e+00 4.214130e-01
3.920000e+00 1.003126e+00 3.605679e-01
3.960000e+00 1.003926e+00 3.746596e-01
4.000000e+00 1.004931e+00 3.420851e-01
4.040000e+00 1.006193e+00 2.982253e-01
4.080000e+00 1.007775e+00 3.428349e-01
4.120000e+00 1.009758e+00 5.392200e-01
4.160000e+00 1.012244e+00 7.158425e-01
4.200000e+00 1.015356e+00 7.363180e-01
4.240000e+00 1.019249e+00 6.933884e-01
4.280000e+00 1.024112e+00 7.517596e-01
4.320000e+00 1.030180e+00 9.329440e-01
4.360000e+00 1.037735e+00 1.035330e+00
4.400000e+00 1.047122e+00 1.036833e+00
4.440000e+00 1.058749e+00 1.027802e+00
4.480000e+00 1.073100e+00 1.038960e+00
4.520000e+00 1.090737e+00 1.069382e+00
4.560000e+00 1.112294e+00 1.180953e+00
4.600000e+00 1.138470e+00 1.357360e+00
4.640000e+00 1.169999e+00 1.432721e+00
4.680000e+00 1.207613e+00 1.411589e+00
4.720000e+00 1.251972e+00 1.441848e+00
4.760000e+00 1.303584e+00 1.624140e+00
4.800000e+00 1.362694e+00 1.921616e+00
4.840000e+00 1.429185e+00 2.169805e+00
4.880000e+00 1.502481e+00 2.303469e+00
4.920000e+00 1.581496e+00 2.453728e+00
4.960000e+00 1.664657e+00 2.707443e+00
5.000000e+00 1.750000e+00 2.998970e+00
5.040000e+00 1.835343e+00 3.246223e+00
5.080000e+00 1.918504e+00 3.437736e+00
5.120000e+00 1.997519e+00 3.522480e+00
5.160000e+00 2.070815e+00 3.426477e+00
5.200000e+00 2.137306e+00 3.201442e+00
5.240000e+00 2.196416e+00 2.908246e+00
5.280000e+00 2.248028e+00 2.645156e+00
5.320000e+00 2.292387e+00 2.490768e+00
5.360000e+00 2.330001e+00 2.391734e+00
5.400000e+00 2.361530e+00 2.289295e+00
5.440000e+00 2.387706e+00 2.186761e+00
5.480000e+00 2.409263e+00 2.092283e+00
5.520000e+00 2.426900e+00 2.018705e+00
5.560000e+00 2.441251e+00 1.964659e+00
5.600000e+00 2.452878e+00 1.957829e+00
5.640000e+00 2.462265e+00 2.002452e+00
5.680000e+00 2.469820e+00 2.067437e+00
5.720000e+00 2.475888e+00 2.123449e+00
5.760000e+00 2.480751e+00 2.133174e+00
5.800000e+00 2.484644e+00 2.102728e+00
5.840000e+00 2.487756e+00 2.072541e+00
5.880000e+00 2.490242e+00 2.059257e+00
5.920000e+00 2.492225e+00 2.058193e+00
5.960000e+00 2.493807e+00 2.070143e+00
6.000000e+00 2.495069e+00 2.098123e+00
6.040000e+00 2.496074e+00 2.115792e+00
6.080000e+00 2.496874e+00 2.099076e+00
6.120000e+00 2.497512e+00 2.081144e+00
6.160000e+00 2.498020e+00 2.088320e+00
6.200000e+00 2.498424e+00 2.144569e+00
6.240000e+00 2.498746e+00 2.226515e+00
6.280000e+00 2.499002e+00 2.298370e+00
6.320000e+00 2.499206e+00 2.363994e+00
6.360000e+00 2.499368e+00 2.398806e+00
6.400000e+00 2.499497e+00 2.376428e+00
6.440000e+00 2.499600e+00 2.303139e+00
6.480000e+00 2.499682e+00 2.216122e+00
6.520000e+00 2.499747e+00 2.159721e+00
6.560000e+00 2.499798e+00 2.179123e+00
6.600000e+00 2.499840e+00 2.259313e+00
6.640000e+00 2.499872e+00 2.355175e+00
6.680000e+00 2.499898e+00 2.439205e+00
6.720000e+00 2.499919e+00 2.495569e+00
6.760000e+00 2.499936e+00 2.509581e+00
6.800000e+00 2.499949e+00 2.494559e+00
6.840000e+00 2.499959e+00 2.468008e+00
6.880000e+00 2.499968e+00 2.486338e+00
6.920000e+00 2.499974e+00 2.578840e+00
6.960000e+00 2.499979e+00 2.688295e+00
7.000000e+00 2.499984e+00 2.773324e+00
7.040000e+00 2.499987e+00 2.815769e+00
7.080000e+00 2.499990e+00 2.799349e+00
7.120000e+00 2.499992e+00 2.713875e+00
7.160000e+00 2.499993e+00 2.598550e+00
7.200000e+00 2.499995e+00 2.515194e+00
7.240000e+00 2.499996e+00 2.472113e+00
7.280000e+00 2.499997e+00 2.443265e+00
7.320000e+00 2.499997e+00 2.407607e+00
7.360000e+00 2.499998e+00 2.348377e+00
7.400000e+00 2.499998e+00 2.275569e+00
7.440000e+00 2.499999e+00 2.176861e+00
7.480000e+00 2.499999e+00 2.064256e+00
7.520000e+00 2.499999e+00 1.995103e+00
7.560000e+00 2.499999e+00 1.988367e+00
7.600000e+00 2.499999e+00 2.018024e+00
7.640000e+00 2.500000e+00 2.049555e+00
7.680000e+00 2.500000e+00 2.031277e+00
7.720000e+00 2.500000e+00 1.989601e+00
7.760000e+00 2.500000e+00 1.950592e+00
7.800000e+00 2.500000e+00 1.906973e+00
7.840000e+00 2.500000e+00 1.922160e+00
7.880000e+00 2.500000e+00 2.026342e+00
7.920000e+00 2.500000e+00 2.174445e+00
7.960000e+00 2.500000e+00 2.333752e+00
8.000000e+00 2.500000e+00 2.454406e+00
8.040000e+00 2.500000e+00 2.496855e+00
8.080000e+00 2.500000e+00 2.458653e+00
8.120000e+00 2.500000e+00 2.398955e+00
8.160000e+00 2.500000e+00 2.355991e+00
8.200000e+00 2.500000e+00 2.378008e+00
8.240000e+00 2.500000e+00 2.453162e+00
8.280000e+00 2.500000e+00 2.523320e+00
8.320000e+00 2.500000e+00 2.601095e+00
8.360000e+00 2.500000e+00 2.683888e+00
8.400000e+00 2.500000e+00 2.742745e+00
8.440000e+00 2.500000e+00 2.750172e+00
8.480000e+00 2.500000e+00 2.733749e+00
8.520000e+00 2.500000e+00 2.720258e+00
8.560000e+00 2.500000e+00 2.738169e+00
8.600000e+00 2.500000e+00 2.813369e+00
8.640000e+00 2.500000e+00 2.888254e+00
8.680000e+00 2.500000e+00 2.910923e+00
8.720000e+00 2.500000e+00 2.870786e+00
8.760000e+00 2.500000e+00 2.801188e+00
8.800000e+00 2.500000e+00 2.721731e+00
8.840000e+00 2.500000e+00 2.652488e+00
8.880000e+00 2.500000e+00 2.601594e+00
8.920000e+00 2.500000e+00 2.574946e+00
8.960000e+00 2.500000e+00 2.561247e+00
9.000000e+00 2.500000e+00 2.551152e+00
9.040000e+00 2.500000e+00 2.533736e+00
9.080000e+00 2.500000e+00 2.511105e+00
9.120000e+00 2.500000e+00 2.472478e+00
9.160000e+00 2.500000e+00 2.431998e+00
9.200000e+00 2.500000e+00 2.389371e+00
9.240000e+00 2.500000e+00 2.366637e+00
9.280000e+00 2.500000e+00 2.367355e+00
9.320000e+00 2.500000e+00 2.370569e+00
9.360000e+00 2.500000e+00 2.375316e+00
9.400000e+00 2.500000e+00 2.409821e+00
9.440000e+00 2.500000e+00 2.464811e+00
9.480000e+00 2.500000e+00 2.486337e+00
9.520000e+00 2.500000e+00 2.460477e+00
9.560000e+00 2.500000e+00 2.402662e+00
9.600000e+00 2.500000e+00 2.362857e+00
9.640000e+00 2.500000e+00 2.376740e+00
9.680000e+00 2.500000e+00 2.440311e+00
9.720000e+00 2.500000e+00 2.513117e+00
9.760000e+00 2.500000e+00 2.545950e+00
9.800000e+00 2.500000e+00 2.575922e+00
9.840000e+00 2.500000e+00 2.630016e+00
9.880000e+00 2.500000e+00 2.679306e+00
9.920000e+00 2.500000e+00 2.709506e+00
9.960000e+00 2.500000e+00 2.729656e+00
1.000000e+01 2.500000e+00 2.735052e+00
1.004000e+01 2.500000e+00 2.731960e+00
1.008000e+01 2.500000e+00 2.704179e+00
1.012000e+01 2.500000e+00 2.670025e+00
1.016000e+01 2.500000e+00 2.680348e+00
1.020000e+01 2.500000e+00 2.723545e+00
1.024000e+01 2.500000e+00 2.743953e+00
1.028000e+01 2.500000e+00 2.723950e+00
1.032000e+01 2.500000e+00 2.706759e+00
1.036000e+01 2.500000e+00 2.703391e+00
1.040000e+01 2.500000e+00 2.686820e+00
1.044000e+01 2.500000e+00 2.691089e+00
1.048000e+01 2.500000e+00 2.740689e+00
1.052000e+01 2.500000e+00 2.764521e+00
1.056000e+01 2.500000e+00 2.694792e+00
1.060000e+01 2.500000e+00 2.599293e+00
1.064000e+01 2.500000e+00 2.497252e+00
1.068000e+01 2.500000e+00 2.393091e+00
1.072000e+01 2.500000e+00 2.348806e+00
1.076000e+01 2.500000e+00 2.334221e+00
1.080000e+01 2.500000e+00 2.301872e+00
1.084000e+01 2.500000e+00 2.278621e+00
1.088000e+01 2.500000e+00 2.297417e+00
1.092000e+01 2.500000e+00 2.330486e+00
1.096000e+01 2.500000e+00 2.353700e+00
1.100000e+01 2.500000e+00 2.380574e+00
1.104000e+01 2.500000e+00 2.413026e+00
1.108000e+01 2.500000e+00 2.412732e+00
1.112000e+01 2.500000e+00 2.413983e+00
1.116000e+01 2.500000e+00 2.467445e+00
1.120000e+01 2.500000e+00 2.506735e+00
1.124000e+01 2.500000e+00 2.505508e+00
1.128000e+01 2.500000e+00 2.513892e+00
1.132000e+01 2.500000e+00 2.544922e+00
1.136000e+01 2.500000e+00 2.576926e+00
1.140000e+01 2.500000e+00 2.577642e+00
1.144000e+01 2.500000e+00 2.557719e+00
1.148000e+01 2.500000e+00 2.554570e+00
1.152000e+01 2.500000e+00 2.553403e+00
1.156000e+01 2.500000e+00 2.573131e+00
1.160000e+01 2.500000e+00 2.614454e+00
1.164000e+01 2.500000e+00 2.649070e+00
1.168000e+01 2.500000e+00 2.664296e+00
1.172000e+01 2.500000e+00 2.666484e+00
1.176000e+01 2.500000e+00 2.677376e+00
1.180000e+01 2.500000e+00 2.701864e+00
1.184000e+01 2.500000e+00 2.738499e+00
1.188000e+01 2.500000e+00 2.750641e+00
1.192000e+01 2.500000e+00 2.746108e+00
1.196000e+01 2.500000e+00 2.724257e+00
1.200000e+01 2.500000e+00 2.700693e+00


==> fig3/case1_omega_0.dat <==
time  omega_0_true  omega_0_rec
0.000000e+00 1.570796e+13 1.086081e+13
4.000000e-02 1.570796e+13 1.097470e+13
8.000000e-02 1.570796e+13 1.158832e+13
1.200000e-01 1.570796e+13 1.259693e+13
1.600000e-01 1.570796e+13 1.351098e+13
2.000000e-01 1.570796e+13 1.406541e+13
2.400000e-01 1.570796e+13 1.384086e+13
2.800000e-01 1.570796e+13 1.370538e+13
3.200000e-01 1.570796e+13 1.332903e+13
3.600000e-01 1.570796e+13 1.409696e+13
4.000000e-01 1.570796e+13 1.515941e+13
4.400000e-01 1.570796e+13 1.546106e+13
4.800000e-01 1.570796e+13 1.572475e+13
5.200000e-01 1.570796e+13 1.564513e+13
5.600000e-01 1.570796e+13 1.560437e+13
6.000000e-01 1.570796e+13 1.419109e+13
6.400000e-01 1.570796e+13 1.415577e+13
6.800000e-01 1.570796e+13 1.557508e+13
7.200000e-01 1.570796e+13 1.540065e+13
7.600000e-01 1.570796e+13 1.626699e+13
8.000000e-01 1.570796e+13 1.642115e+13
8.400000e-01 1.570796e+13 1.751274e+13
8.800000e-01 1.570796e+13 1.762451e+13
9.200000e-01 1.570796e+13 1.763248e+13
9.600000e-01 1.570796e+13 1.701612e+13
1.000000e+00 1.570796e+13 1.611755e+13
1.040000e+00 1.570796e+13 1.588009e+13
1.080000e+00 1.570796e+13 1.700057e+13
1.120000e+00 1.570796e+13 1.611988e+13
1.160000e+00 1.570796e+13 1.681983e+13
1.200000e+00 1.570796e+13 1.679738e+13
1.240000e+00 1.570796e+13 1.675722e+13
1.280000e+00 1.570796e+13 1.647378e+13
1.320000e+00 1.570796e+13 1.652079e+13
1.360000e+00 1.570796e+13 1.593834e+13
1.400000e+00 1.570796e+13 1.616455e+13
1.440000e+00 1.570796e+13 1.602571e+13
1.480000e+00 1.570796e+13 1.605938e+13
1.520000e+00 1.570796e+13 1.571628e+13
1.560000e+00 1.570796e+13 1.634149e+13
1.600000e+00 1.570796e+13 1.648145e+13
1.640000e+00 1.570796e+13 1.428179e+13
1.680000e+00 1.570796e+13 1.600710e+13
1.720000e+00 1.570796e+13 1.607334e+13
1.760000e+00 1.570796e+13 1.577511e+13
1.800000e+00 1.570796e+13 1.613881e+13
1.840000e+00 1.570796e+13 1.632400e+13
1.880000e+00 1.570796e+13 1.670322e+13
1.920000e+00 1.570796e+13 1.577424e+13
1.960000e+00 1.570796e+13 1.627054e+13
2.000000e+00 1.570796e+13 1.540334e+13
2.040000e+00 1.570796e+13 1.597682e+13
2.080000e+00 1.570796e+13 1.541647e+13
2.120000e+00 1.570796e+13 1.596212e+13
2.160000e+00 1.570796e+13 1.577859e+13
2.200000e+00 1.570796e+13 1.553828e+13
2.240000e+00 1.570796e+13 1.528205e+13
2.280000e+00 1.570796e+13 1.623540e+13
2.320000e+00 1.570796e+13 1.619690e+13
2.360000e+00 1.570796e+13 1.544836e+13
2.400000e+00 1.570796e+13 1.603790e+13
2.440000e+00 1.570796e+13 1.517778e+13
2.480000e+00 1.570796e+13 1.635624e+13
2.520000e+00 1.570796e+13 1.619784e+13
2.560000e+00 1.570795e+13 1.552860e+13
2.600000e+00 1.570795e+13 1.601494e+13
2.640000e+00 1.570795e+13 1.616922e+13
2.680000e+00 1.570795e+13 1.630006e+13
2.720000e+00 1.570794e+13 1.598599e+13
2.760000e+00 1.570794e+13 1.624043e+13
2.800000e+00 1.570793e+13 1.596457e+13
2.840000e+00 1.570792e+13 1.550136e+13
2.880000e+00 1.570792e+13 1.584471e+13
2.920000e+00 1.570791e+13 1.583449e+13
2.960000e+00 1.570789e+13 1.549657e+13
3.000000e+00 1.570788e+13 1.641239e+13
3.040000e+00 1.570786e+13 1.589807e+13
3.080000e+00 1.570784e+13 1.584374e+13
3.120000e+00 1.570781e+13 1.582664e+13
3.160000e+00 1.570777e+13 1.634244e+13
3.200000e+00 1.570773e+13 1.556575e+13
3.240000e+00 1.570768e+13 1.589877e+13
3.280000e+00 1.570762e+13 1.492592e+13
3.320000e+00 1.570754e+13 1.551238e+13
3.360000e+00 1.570745e+13 1.565206e+13
3.400000e+00 1.570733e+13 1.539771e+13
3.440000e+00 1.570719e+13 1.552881e+13
3.480000e+00 1.570702e+13 1.678300e+13
3.520000e+00 1.570681e+13 1.564496e+13
3.560000e+00 1.570656e+13 1.545289e+13
3.600000e+00 1.570625e+13 1.550191e+13
3.640000e+00 1.570587e+13 1.541785e+13
3.680000e+00 1.570540e+13 1.513580e+13
3.720000e+00 1.570484e+13 1.573584e+13
3.760000e+00 1.570415e+13 1.509188e+13
3.800000e+00 1.570330e+13 1.578309e+13
3.840000e+00 1.570227e+13 1.625637e+13
3.880000e+00 1.570102e+13 1.592331e+13
3.920000e+00 1.569949e+13 1.595070e+13
3.960000e+00 1.569762e+13 1.537639e+13
4.000000e+00 1.569535e+13 1.609623e+13
4.040000e+00 1.569258e+13 1.495802e+13
4.080000e+00 1.568920e+13 1.466194e+13
4.120000e+00 1.568510e+13 1.540284e+13
4.160000e+00 1.568011e+13 1.491655e+13
4.200000e+00 1.567406e+13 1.542049e+13
4.240000e+00 1.566672e+13 1.563662e+13
4.280000e+00 1.565783e+13 1.539913e+13
4.320000e+00 1.564709e+13 1.591598e+13
4.360000e+00 1.563414e+13 1.567073e+13
4.400000e+00 1.561857e+13 1.607800e+13
4.440000e+00 1.559991e+13 1.552857e+13
4.480000e+00 1.557764e+13 1.570114e+13
4.520000e+00 1.555119e+13 1.425043e+13
4.560000e+00 1.551994e+13 1.468613e+13
4.600000e+00 1.548327e+13 1.488680e+13
4.640000e+00 1.544058e+13 1.491664e+13
4.680000e+00 1.539133e+13 1.587509e+13
4.720000e+00 1.533509e+13 1.496009e+13
4.760000e+00 1.527164e+13 1.547551e+13
4.800000e+00 1.520102e+13 1.532682e+13
4.840000e+00 1.512358e+13 1.456668e+13
4.880000e+00 1.504004e+13 1.460489e+13
4.920000e+00 1.495151e+13 1.399648e+13
4.960000e+00 1.485942e+13 1.436440e+13
5.000000e+00 1.476549e+13 1.451636e+13
5.040000e+00 1.467155e+13 1.466090e+13
5.080000e+00 1.457946e+13 1.470887e+13
5.120000e+00 1.449093e+13 1.467914e+13
5.160000e+00 1.440739e+13 1.550276e+13
5.200000e+00 1.432995e+13 1.452310e+13
5.240000e+00 1.425933e+13 1.514319e+13
5.280000e+00 1.419588e+13 1.492308e+13
5.320000e+00 1.413965e+13 1.510196e+13
5.360000e+00 1.409039e+13 1.414019e+13
5.400000e+00 1.404770e+13 1.535295e+13
5.440000e+00 1.401103e+13 1.381014e+13
5.480000e+00 1.397978e+13 1.389578e+13
5.520000e+00 1.395333e+13 1.462839e+13
5.560000e+00 1.393106e+13 1.375713e+13
5.600000e+00 1.391240e+13 1.400924e+13
5.640000e+00 1.389683e+13 1.392901e+13
5.680000e+00 1.388388e+13 1.409020e+13
5.720000e+00 1.387314e+13 1.328697e+13
5.760000e+00 1.386425e+13 1.450088e+13
5.800000e+00 1.385691e+13 1.361718e+13
5.840000e+00 1.385086e+13 1.447726e+13
5.880000e+00 1.384587e+13 1.353801e+13
5.920000e+00 1.384177e+13 1.418197e+13
5.960000e+00 1.383839e+13 1.310286e+13
6.000000e+00 1.383562e+13 1.468007e+13
6.040000e+00 1.383335e+13 1.393081e+13
6.080000e+00 1.383148e+13 1.417893e+13
6.120000e+00 1.382995e+13 1.394400e+13
6.160000e+00 1.382870e+13 1.308984e+13
6.200000e+00 1.382767e+13 1.340557e+13
6.240000e+00 1.382683e+13 1.286764e+13
6.280000e+00 1.382613e+13 1.440062e+13
6.320000e+00 1.382557e+13 1.379987e+13
6.360000e+00 1.382510e+13 1.483764e+13
6.400000e+00 1.382472e+13 1.350301e+13
6.440000e+00 1.382441e+13 1.373182e+13
6.480000e+00 1.382416e+13 1.361707e+13
6.520000e+00 1.382395e+13 1.403079e+13
6.560000e+00 1.382378e+13 1.291168e+13
6.600000e+00 1.382364e+13 1.362750e+13
6.640000e+00 1.382353e+13 1.409939e+13
6.680000e+00 1.382343e+13 1.321351e+13
6.720000e+00 1.382335e+13 1.372531e+13
6.760000e+00 1.382329e+13 1.238758e+13
6.800000e+00 1.382324e+13 1.491825e+13
6.840000e+00 1.382320e+13 1.360071e+13
6.880000e+00 1.382316e+13 1.419510e+13
6.920000e+00 1.382314e+13 1.329821e+13
6.960000e+00 1.382311e+13 1.371146e+13
7.000000e+00 1.382309e+13 1.408401e+13
7.040000e+00 1.382308e+13 1.366152e+13
7.080000e+00 1.382307e+13 1.352307e+13
7.120000e+00 1.382305e+13 1.413075e+13
7.160000e+00 1.382305e+13 1.404746e+13
7.200000e+00 1.382304e+13 1.313260e+13
7.240000e+00 1.382303e+13 1.359218e+13
7.280000e+00 1.382303e+13 1.375820e+13
7.320000e+00 1.382302e+13 1.428515e+13
7.360000e+00 1.382302e+13 1.411588e+13
7.400000e+00 1.382302e+13 1.383527e+13
7.440000e+00 1.382302e+13 1.399850e+13
7.480000e+00 1.382302e+13 1.378169e+13
7.520000e+00 1.382301e+13 1.364310e+13
7.560000e+00 1.382301e+13 1.378393e+13
7.600000e+00 1.382301e+13 1.365931e+13
7.640000e+00 1.382301e+13 1.294901e+13
7.680000e+00 1.382301e+13 1.354929e+13
7.720000e+00 1.382301e+13 1.458465e+13
7.760000e+00 1.382301e+13 1.282600e+13
7.800000e+00 1.382301e+13 1.397881e+13
7.840000e+00 1.382301e+13 1.345530e+13
7.880000e+00 1.382301e+13 1.275450e+13
7.920000e+00 1.382301e+13 1.458725e+13
7.960000e+00 1.382301e+13 1.319111e+13
8.000000e+00 1.382301e+13 1.366565e+13
8.040000e+00 1.382301e+13 1.302717e+13
8.080000e+00 1.382301e+13 1.376426e+13
8.120000e+00 1.382301e+13 1.369073e+13
8.160000e+00 1.382301e+13 1.440803e+13
8.200000e+00 1.382301e+13 1.332557e+13
8.240000e+00 1.382301e+13 1.320134e+13
8.280000e+00 1.382301e+13 1.392443e+13
8.320000e+00 1.382301e+13 1.399919e+13
8.360000e+00 1.382301e+13 1.343784e+13
8.400000e+00 1.382301e+13 1.261889e+13
8.440000e+00 1.382301e+13 1.454380e+13
8.480000e+00 1.382301e+13 1.346450e+13
8.520000e+00 1.382301e+13 1.350926e+13
8.560000e+00 1.382301e+13 1.455107e+13
8.600000e+00 1.382301e+13 1.372209e+13
8.640000e+00 1.382301e+13 1.394115e+13
8.680000e+00 1.382301e+13 1.377839e+13
8.720000e+00 1.382301e+13 1.384452e+13
8.760000e+00 1.382301e+13 1.278772e+13
8.800000e+00 1.382301e+13 1.353582e+13
8.840000e+00 1.382301e+13 1.341180e+13
8.880000e+00 1.382301e+13 1.365074e+13
8.920000e+00 1.382301e+13 1.315381e+13
8.960000e+00 1.382301e+13 1.402646e+13
9.000000e+00 1.382301e+13 1.424954e+13
9.040000e+00 1.382301e+13 1.451395e+13
9.080000e+00 1.382301e+13 1.390278e+13
9.120000e+00 1.382301e+13 1.449333e+13
9.160000e+00 1.382301e+13 1.327401e+13
9.200000e+00 1.382301e+13 1.389872e+13
9.240000e+00 1.382301e+13 1.276065e+13
9.280000e+00 1.382301e+13 1.435851e+13
9.320000e+00 1.382301e+13 1.340776e+13
9.360000e+00 1.382301e+13 1.529231e+13
9.400000e+00 1.382301e+13 1.408154e+13
9.440000e+00 1.382301e+13 1.505281e+13
9.480000e+00 1.382301e+13 1.376030e+13
9.520000e+00 1.382301e+13 1.312003e+13
9.560000e+00 1.382301e+13 1.452557e+13
9.600000e+00 1.382301e+13 1.371952e+13
9.640000e+00 1.382301e+13 1.363658e+13
9.680000e+00 1.382301e+13 1.458294e+13
9.720000e+00 1.382301e+13 1.410750e+13
9.760000e+00 1.382301e+13 1.467683e+13
9.800000e+00 1.382301e+13 1.359111e+13
9.840000e+00 1.382301e+13 1.357197e+13
9.880000e+00 1.382301e+13 1.386407e+13
9.920000e+00 1.382301e+13 1.429805e+13
9.960000e+00 1.382301e+13 1.333737e+13
1.000000e+01 1.382301e+13 1.314106e+13
1.004000e+01 1.382301e+13 1.428465e+13
1.008000e+01 1.382301e+13 1.375155e+13
1.012000e+01 1.382301e+13 1.464032e+13
1.016000e+01 1.382301e+13 1.411196e+13
1.020000e+01 1.382301e+13 1.452918e+13
1.024000e+01 1.382301e+13 1.453967e+13
1.028000e+01 1.382301e+13 1.351318e+13
1.032000e+01 1.382301e+13 1.364594e+13
1.036000e+01 1.382301e+13 1.463480e+13
1.040000e+01 1.382301e+13 1.499329e+13
1.044000e+01 1.382301e+13 1.352842e+13
1.048000e+01 1.382301e+13 1.389027e+13
1.052000e+01 1.382301e+13 1.352830e+13
1.056000e+01 1.382301e+13 1.457019e+13
1.060000e+01 1.382301e+13 1.337518e+13
1.064000e+01 1.382301e+13 1.370101e+13
1.068000e+01 1.382301e+13 1.480896e+13
1.072000e+01 1.382301e+13 1.394365e+13
1.076000e+01 1.382301e+13 1.292946e+13
1.080000e+01 1.382301e+13 1.473714e+13
1.084000e+01 1.382301e+13 1.482959e+13
1.088000e+01 1.382301e+13 1.332150e+13
1.092000e+01 1.382301e+13 1.288177e+13
1.096000e+01 1.382301e+13 1.364955e+13
1.100000e+01 1.382301e+13 1.424480e+13
1.104000e+01 1.382301e+13 1.262536e+13
1.108000e+01 1.382301e+13 1.374374e+13
1.112000e+01 1.382301e+13 1.297951e+13
1.116000e+01 1.382301e+13 1.293863e+13
1.120000e+01 1.382301e+13 1.481743e+13
1.124000e+01 1.382301e+13 1.384990e+13
1.128000e+01 1.382301e+13 1.383095e+13
1.132000e+01 1.382301e+13 1.354864e+13
1.136000e+01 1.382301e+13 1.434060e+13
1.140000e+01 1.382301e+13 1.346483e+13
1.144000e+01 1.382301e+13 1.431581e+13
1.148000e+01 1.382301e+13 1.264902e+13
1.152000e+01 1.382301e+13 1.272109e+13
1.156000e+01 1.382301e+13 1.208950e+13
1.160000e+01 1.382301e+13 1.352966e+13
1.164000e+01 1.382301e+13 1.411455e+13
1.168000e+01 1.382301e+13 1.460410e+13
1.172000e+01 1.382301e+13 1.488312e+13
1.176000e+01 1.382301e+13 1.615567e+13
1.180000e+01 1.382301e+13 1.509148e+13
1.184000e+01 1.382301e+13 1.329049e+13
1.188000e+01 1.382301e+13 1.391940e+13
1.192000e+01 1.382301e+13 1.245113e+13
1.196000e+01 1.382301e+13 1.252348e+13
1.200000e+01 1.382301e+13 1.235031e+13


==> fig3/case1_sigma_rec.dat <==
freq_THz  time_ps  dsigma
0.0500  0.0000  0.000000
0.1641  0.0000  0.000000
0.2782  0.0000  0.000000
0.3923  0.0000  0.000000
0.5064  0.0000  0.000000
0.6205  0.0000  0.000000
0.7346  0.0000  0.000000
0.8487  0.0000  0.000000
0.9628  0.0000  0.000000
1.0769  0.0000  0.000000
1.1910  0.0000  0.000000
1.3051  0.0000  0.000000
1.4192  0.0000  0.000000
1.5333  0.0000  0.000000
1.6474  0.0000  0.000000
1.7615  0.0000  0.000000
1.8756  0.0000  0.000000
1.9897  0.0000  0.000000
2.1038  0.0000  0.000000
2.2179  0.0000  0.000000
2.3321  0.0000  0.000000
2.4462  0.0000  0.000000
2.5603  0.0000  0.000000
2.6744  0.0000  0.000000
2.7885  0.0000  0.000000
2.9026  0.0000  0.000000
3.0167  0.0000  0.000000
3.1308  0.0000  0.000000
3.2449  0.0000  0.000000
3.3590  0.0000  0.000000
3.4731  0.0000  0.000000
3.5872  0.0000  0.000000
3.7013  0.0000  0.000000
3.8154  0.0000  0.000000
3.9295  0.0000  0.000000
4.0436  0.0000  0.000000
4.1577  0.0000  0.000000
4.2718  0.0000  0.000000
4.3859  0.0000  0.000000
4.5000  0.0000  0.000000
0.0500  0.1600  -0.143206
0.1641  0.1600  -0.136710
0.2782  0.1600  -0.082015
0.3923  0.1600  -0.049891
0.5064  0.1600  -0.032693
0.6205  0.1600  -0.022942
0.7346  0.1600  -0.017075
0.8487  0.1600  -0.013426
0.9628  0.1600  -0.011207
1.0769  0.1600  -0.010112
1.1910  0.1600  -0.010230
1.3051  0.1600  -0.012327
1.4192  0.1600  -0.019256
1.5333  0.1600  -0.044111
1.6474  0.1600  -0.193771
1.7615  0.1600  -0.446931
1.8756  0.1600  -0.070134
1.9897  0.1600  0.018942
2.1038  0.1600  0.275951
2.2179  0.1600  0.199318
2.3321  0.1600  0.040225
2.4462  0.1600  0.013788
2.5603  0.1600  0.005901
2.6744  0.1600  0.002735
2.7885  0.1600  0.001237
2.9026  0.1600  0.000454
3.0167  0.1600  0.000019
3.1308  0.1600  -0.000232
3.2449  0.1600  -0.000379
3.3590  0.1600  -0.000464
3.4731  0.1600  -0.000512
3.5872  0.1600  -0.000536
3.7013  0.1600  -0.000544
3.8154  0.1600  -0.000543
3.9295  0.1600  -0.000536
4.0436  0.1600  -0.000524
4.1577  0.1600  -0.000511
4.2718  0.1600  -0.000495
4.3859  0.1600  -0.000479
4.5000  0.1600  -0.000463
0.0500  0.3200  -0.087630
0.1641  0.3200  -0.073515
0.2782  0.3200  -0.045043
0.3923  0.3200  -0.027821
0.5064  0.3200  -0.018413
0.6205  0.3200  -0.013047
0.7346  0.3200  -0.009841
0.8487  0.3200  -0.007910
0.9628  0.3200  -0.006855
1.0769  0.3200  -0.006574
1.1910  0.3200  -0.007269
1.3051  0.3200  -0.009767
1.4192  0.3200  -0.016945
1.5333  0.3200  -0.041876
1.6474  0.3200  -0.191325
1.7615  0.3200  -0.443570
1.8756  0.3200  -0.063269
1.9897  0.3200  0.045834
2.1038  0.3200  0.433513
2.2179  0.3200  0.128210
2.3321  0.3200  0.031426
2.4462  0.3200  0.012048
2.5603  0.3200  0.005663
2.6744  0.3200  0.002943
2.7885  0.3200  0.001598
2.9026  0.3200  0.000865
3.0167  0.3200  0.000438
3.1308  0.3200  0.000179
3.2449  0.3200  0.000016
3.3590  0.3200  -0.000088
3.4731  0.3200  -0.000155
3.5872  0.3200  -0.000199
3.7013  0.3200  -0.000226
3.8154  0.3200  -0.000242
3.9295  0.3200  -0.000251
4.0436  0.3200  -0.000255
4.1577  0.3200  -0.000255
4.2718  0.3200  -0.000253
4.3859  0.3200  -0.000249
4.5000  0.3200  -0.000244
0.0500  0.4400  -0.165712
0.1641  0.4400  -0.044191
0.2782  0.4400  0.002063
0.3923  0.4400  0.010518
0.5064  0.4400  0.010190
0.6205  0.4400  0.008335
0.7346  0.4400  0.006473
0.8487  0.4400  0.004816
0.9628  0.4400  0.003262
1.0769  0.4400  0.001575
1.1910  0.4400  -0.000677
1.3051  0.4400  -0.004500
1.4192  0.4400  -0.012944
1.5333  0.4400  -0.039333
1.6474  0.4400  -0.190943
1.7615  0.4400  -0.447473
1.8756  0.4400  -0.078958
1.9897  0.4400  -0.021510
2.1038  0.4400  0.001067
2.2179  0.4400  0.027283
2.3321  0.4400  0.111067
2.4462  0.4400  0.554406
2.5603  0.4400  0.181056
2.6744  0.4400  0.052608
2.7885  0.4400  0.023695
2.9026  0.4400  0.013313
3.0167  0.4400  0.008503
3.1308  0.4400  0.005903
3.2449  0.4400  0.004345
3.3590  0.4400  0.003341
3.4731  0.4400  0.002657
3.5872  0.4400  0.002169
3.7013  0.4400  0.001810
3.8154  0.4400  0.001537
3.9295  0.4400  0.001325
4.0436  0.4400  0.001156
4.1577  0.4400  0.001020
4.2718  0.4400  0.000908
4.3859  0.4400  0.000815
4.5000  0.4400  0.000737
0.0500  0.6000  -0.266699
0.1641  0.6000  -0.094453
0.2782  0.6000  -0.008693
0.3923  0.6000  0.016176
0.5064  0.6000  0.020602
0.6205  0.6000  0.019167
0.7346  0.6000  0.016378
0.8487  0.6000  0.013522
0.9628  0.6000  0.010854
1.0769  0.6000  0.008251
1.1910  0.6000  0.005305
1.3051  0.6000  0.001028
1.4192  0.6000  -0.007595
1.5333  0.6000  -0.033786
1.6474  0.6000  -0.184583
1.7615  0.6000  -0.439080
1.8756  0.6000  -0.065591
1.9897  0.6000  0.005864
2.1038  0.6000  0.081948
2.2179  0.6000  0.390400
2.3321  0.6000  0.266642
2.4462  0.6000  0.075657
2.5603  0.6000  0.032993
2.6744  0.6000  0.018461
2.7885  0.6000  0.011943
2.9026  0.6000  0.008480
3.0167  0.6000  0.006419
3.1308  0.6000  0.005088
3.2449  0.6000  0.004173
3.3590  0.6000  0.003514
3.4731  0.6000  0.003019
3.5872  0.6000  0.002637
3.7013  0.6000  0.002334
3.8154  0.6000  0.002088
3.9295  0.6000  0.001885
4.0436  0.6000  0.001715
4.1577  0.6000  0.001570
4.2718  0.6000  0.001445
4.3859  0.6000  0.001337
4.5000  0.6000  0.001242
0.0500  0.7600  -0.218648
0.1641  0.7600  -0.068415
0.2782  0.7600  -0.002522
0.3923  0.7600  0.012872
0.5064  0.7600  0.014179
0.6205  0.7600  0.012285
0.7346  0.7600  0.009951
0.8487  0.7600  0.007768
0.9628  0.7600  0.005738
1.0769  0.7600  0.003644
1.1910  0.7600  0.001043
1.3051  0.7600  -0.003089
1.4192  0.7600  -0.011825
1.5333  0.7600  -0.038517
1.6474  0.7600  -0.190488
1.7615  0.7600  -0.447527
1.8756  0.7600  -0.079860
1.9897  0.7600  -0.024096
2.1038  0.7600  -0.005592
2.2179  0.7600  0.007778
2.3321  0.7600  0.029139
2.4462  0.7600  0.095729
2.5603  0.7600  0.388281
2.6744  0.7600  0.206297
2.7885  0.7600  0.062552
2.9026  0.7600  0.028161
3.0167  0.7600  0.015871
3.1308  0.7600  0.010203
3.2449  0.7600  0.007144
3.3590  0.7600  0.005310
3.4731  0.7600  0.004123
3.5872  0.7600  0.003311
3.7013  0.7600  0.002730
3.8154  0.7600  0.002299
3.9295  0.7600  0.001970
4.0436  0.7600  0.001712
4.1577  0.7600  0.001506
4.2718  0.7600  0.001339
4.3859  0.7600  0.001200
4.5000  0.7600  0.001084
0.0500  0.9200  -0.146609
0.1641  0.9200  -0.051004
0.2782  0.9200  -0.013343
0.3923  0.9200  -0.003494
0.5064  0.9200  -0.000856
0.6205  0.9200  -0.000200
0.7346  0.9200  -0.000201
0.8487  0.9200  -0.000516
0.9628  0.9200  -0.001105
1.0769  0.9200  -0.002097
1.1910  0.9200  -0.003861
1.3051  0.9200  -0.007363
1.4192  0.9200  -0.015641
1.5333  0.9200  -0.042032
1.6474  0.9200  -0.193867
1.7615  0.9200  -0.450973
1.8756  0.9200  -0.083681
1.9897  0.9200  -0.028843
2.1038  0.9200  -0.012423
2.2179  0.9200  -0.004062
2.3321  0.9200  0.002962
2.4462  0.9200  0.012844
2.5603  0.9200  0.035016
2.6744  0.9200  0.117158
2.7885  0.9200  0.535354
2.9026  0.9200  0.199289
3.0167  0.9200  0.058545
3.1308  0.9200  0.026356
3.2449  0.9200  0.014759
3.3590  0.9200  0.009367
3.4731  0.9200  0.006443
3.5872  0.9200  0.004688
3.7013  0.9200  0.003554
3.8154  0.9200  0.002782
3.9295  0.9200  0.002234
4.0436  0.9200  0.001831
4.1577  0.9200  0.001526
4.2718  0.9200  0.001291
4.3859  0.9200  0.001106
4.5000  0.9200  0.000957
0.0500  1.0800  -0.253652
0.1641  1.0800  -0.095241
0.2782  1.0800  -0.020523
0.3923  1.0800  0.000910
0.5064  1.0800  0.005945
0.6205  1.0800  0.006372
0.7346  1.0800  0.005537
0.8487  1.0800  0.004365
0.9628  1.0800  0.003042
1.0769  1.0800  0.001458
1.1910  1.0800  -0.000766
1.3051  1.0800  -0.004616
1.4192  1.0800  -0.013143
1.5333  1.0800  -0.039687
1.6474  1.0800  -0.191574
1.7615  1.0800  -0.448610
1.8756  1.0800  -0.081073
1.9897  1.0800  -0.025705
2.1038  1.0800  -0.008223
2.2179  1.0800  0.002356
2.3321  1.0800  0.014581
2.4462  1.0800  0.039676
2.5603  1.0800  0.128599
2.6744  1.0800  0.706164
2.7885  1.0800  0.326814
2.9026  1.0800  0.084872
3.0167  1.0800  0.036784
3.1308  1.0800  0.020409
3.2449  1.0800  0.012994
3.3590  1.0800  0.009026
3.4731  1.0800  0.006658
3.5872  1.0800  0.005131
3.7013  1.0800  0.004088
3.8154  1.0800  0.003344
3.9295  1.0800  0.002794
4.0436  1.0800  0.002375
4.1577  1.0800  0.002048
4.2718  1.0800  0.001788
4.3859  1.0800  0.001578
4.5000  1.0800  0.001405
0.0500  1.2000  -0.257851
0.1641  1.2000  -0.091543
0.2782  1.2000  -0.011294
0.3923  1.2000  0.011147
0.5064  1.2000  0.015148
0.6205  1.2000  0.014087
0.7346  1.2000  0.011873
0.8487  1.2000  0.009555
0.9628  1.2000  0.007312
1.0769  1.2000  0.004990
1.1910  1.2000  0.002167
1.3051  1.2000  -0.002180
1.4192  1.2000  -0.011131
1.5333  1.2000  -0.038055
1.6474  1.2000  -0.190298
1.7615  1.2000  -0.447692
1.8756  1.2000  -0.080546
1.9897  1.2000  -0.025644
2.1038  1.2000  -0.008773
2.2179  1.2000  0.000938
2.3321  1.2000  0.011907
2.4462  1.2000  0.035945
2.5603  1.2000  0.139683
2.6744  1.2000  0.726047
2.7885  1.2000  0.146800
2.9026  1.2000  0.044662
3.0167  1.2000  0.021069
3.1308  1.2000  0.012293
3.2449  1.2000  0.008113
3.3590  1.2000  0.005802
3.4731  1.2000  0.004389
3.5872  1.2000  0.003462
3.7013  1.2000  0.002818
3.8154  1.2000  0.002353
3.9295  1.2000  0.002004
4.0436  1.2000  0.001734
4.1577  1.2000  0.001522
4.2718  1.2000  0.001351
4.3859  1.2000  0.001210
4.5000  1.2000  0.001093
0.0500  1.3600  -0.220926
0.1641  1.3600  -0.073303
0.2782  1.3600  -0.008414
0.3923  1.3600  0.007581
0.5064  1.3600  0.009875
0.6205  1.3600  0.008864
0.7346  1.3600  0.007216
0.8487  1.3600  0.005547
0.9628  1.3600  0.003895
1.0769  1.3600  0.002080
1.1910  1.3600  -0.000319
1.3051  1.3600  -0.004309
1.4192  1.3600  -0.012954
1.5333  1.3600  -0.039600
1.6474  1.3600  -0.191571
1.7615  1.3600  -0.448657
1.8756  1.3600  -0.081091
1.9897  1.3600  -0.025476
2.1038  1.3600  -0.007087
2.2179  1.3600  0.006743
2.3321  1.3600  0.033379
2.4462  1.3600  0.169492
2.5603  1.3600  0.638746
2.6744  1.3600  0.090416
2.7885  1.3600  0.029537
2.9026  1.3600  0.014245
3.0167  1.3600  0.008317
3.1308  1.3600  0.005440
3.2449  1.3600  0.003838
3.3590  1.3600  0.002859
3.4731  1.3600  0.002219
3.5872  1.3600  0.001778
3.7013  1.3600  0.001461
3.8154  1.3600  0.001226
3.9295  1.3600  0.001047
4.0436  1.3600  0.000907
4.1577  1.3600  0.000795
4.2718  1.3600  0.000705
4.3859  1.3600  0.000630
4.5000  1.3600  0.000568
0.0500  1.5200  -0.219403
0.1641  1.5200  -0.077412
0.2782  1.5200  -0.015143
0.3923  1.5200  0.001196
0.5064  1.5200  0.004622
0.6205  1.5200  0.004695
0.7346  1.5200  0.003912
0.8487  1.5200  0.002904
0.9628  1.5200  0.001757
1.0769  1.5200  0.000334
1.1910  1.5200  -0.001754
1.3051  1.5200  -0.005487
1.4192  1.5200  -0.013908
1.5333  1.5200  -0.040346
1.6474  1.5200  -0.192101
1.7615  1.5200  -0.448931
1.8756  1.5200  -0.081005
1.9897  1.5200  -0.024776
2.1038  1.5200  -0.005094
2.2179  1.5200  0.012308
2.3321  1.5200  0.053965
2.4462  1.5200  0.309719
2.5603  1.5200  0.298000
2.6744  1.5200  0.062938
2.7885  1.5200  0.024439
2.9026  1.5200  0.012654
3.0167  1.5200  0.007648
3.1308  1.5200  0.005092
3.2449  1.5200  0.003622
3.3590  1.5200  0.002705
3.4731  1.5200  0.002096
3.5872  1.5200  0.001673
3.7013  1.5200  0.001367
3.8154  1.5200  0.001139
3.9295  1.5200  0.000965
4.0436  1.5200  0.000830
4.1577  1.5200  0.000721
4.2718  1.5200  0.000634
4.3859  1.5200  0.000562
4.5000  1.5200  0.000503
0.0500  1.6800  -0.273851
0.1641  1.6800  -0.102379
0.2782  1.6800  -0.016756
0.3923  1.6800  0.008877
0.5064  1.6800  0.014410
0.6205  1.6800  0.014027
0.7346  1.6800  0.012097
0.8487  1.6800  0.009890
0.9628  1.6800  0.007683
1.0769  1.6800  0.005368
1.1910  1.6800  0.002544
1.3051  1.6800  -0.001798
1.4192  1.6800  -0.010728
1.5333  1.6800  -0.037602
1.6474  1.6800  -0.189749
1.7615  1.6800  -0.446960
1.8756  1.6800  -0.079463
1.9897  1.6800  -0.023849
2.1038  1.6800  -0.005375
2.2179  1.6800  0.008603
2.3321  1.6800  0.034658
2.4462  1.6800  0.148999
2.5603  1.6800  0.594486
2.6744  1.6800  0.113465
2.7885  1.6800  0.036960
2.9026  1.6800  0.017934
3.0167  1.6800  0.010629
3.1308  1.6800  0.007093
3.2449  1.6800  0.005119
3.3590  1.6800  0.003904
3.4731  1.6800  0.003103
3.5872  1.6800  0.002545
3.7013  1.6800  0.002139
3.8154  1.6800  0.001834
3.9295  1.6800  0.001597
4.0436  1.6800  0.001410
4.1577  1.6800  0.001258
4.2718  1.6800  0.001133
4.3859  1.6800  0.001028
4.5000  1.6800  0.000940
0.0500  1.8400  -0.202194
0.1641  1.8400  -0.066425
0.2782  1.8400  -0.009254
0.3923  1.8400  0.004462
0.5064  1.8400  0.006593
0.6205  1.8400  0.005977
0.7346  1.8400  0.004791
0.8487  1.8400  0.003523
0.9628  1.8400  0.002194
1.0769  1.8400  0.000627
1.1910  1.8400  -0.001585
1.3051  1.8400  -0.005441
1.4192  1.8400  -0.013998
1.5333  1.8400  -0.040607
1.6474  1.8400  -0.192601
1.7615  1.8400  -0.449796
1.8756  1.8400  -0.082486
1.9897  1.8400  -0.027422
2.1038  1.8400  -0.010292
2.2179  1.8400  0.000139
2.3321  1.8400  0.014088
2.4462  1.8400  0.057131
2.5603  1.8400  0.413456
2.6744  1.8400  0.200699
2.7885  1.8400  0.043789
2.9026  1.8400  0.017713
3.0167  1.8400  0.009358
3.1308  1.8400  0.005713
3.2449  1.8400  0.003821
3.3590  1.8400  0.002722
3.4731  1.8400  0.002032
3.5872  1.8400  0.001572
3.7013  1.8400  0.001251
3.8154  1.8400  0.001020
3.9295  1.8400  0.000848
4.0436  1.8400  0.000716
4.1577  1.8400  0.000614
4.2718  1.8400  0.000532
4.3859  1.8400  0.000466
4.5000  1.8400  0.000413
0.0500  1.9600  -0.242557
0.1641  1.9600  -0.085355
0.2782  1.9600  -0.012662
0.3923  1.9600  0.006819
0.5064  1.9600  0.010350
0.6205  1.9600  0.009704
0.7346  1.9600  0.008111
0.8487  1.9600  0.006398
0.9628  1.9600  0.004682
1.0769  1.9600  0.002808
1.1910  1.9600  0.000366
1.3051  1.9600  -0.003645
1.4192  1.9600  -0.012286
1.5333  1.9600  -0.038900
1.6474  1.9600  -0.190806
1.7615  1.9600  -0.447785
1.8756  1.9600  -0.080058
1.9897  1.9600  -0.024227
2.1038  1.9600  -0.005629
2.2179  1.9600  0.007905
2.3321  1.9600  0.029673
2.4462  1.9600  0.098108
2.5603  1.9600  0.411996
2.6744  1.9600  0.216987
2.7885  1.9600  0.064540
2.9026  1.9600  0.028855
3.0167  1.9600  0.016191
3.1308  1.9600  0.010371
3.2449  1.9600  0.007236
3.3590  1.9600  0.005360
3.4731  1.9600  0.004148
3.5872  1.9600  0.003320
3.7013  1.9600  0.002728
3.8154  1.9600  0.002291
3.9295  1.9600  0.001957
4.0436  1.9600  0.001696
4.1577  1.9600  0.001488
4.2718  1.9600  0.001319
4.3859  1.9600  0.001180
4.5000  1.9600  0.001064
0.0500  2.1200  -0.253755
0.1641  2.1200  -0.091958
0.2782  2.1200  -0.015208
0.3923  2.1200  0.006246
0.5064  2.1200  0.010541
0.6205  2.1200  0.010149
0.7346  2.1200  0.008619
0.8487  2.1200  0.006903
0.9628  2.1200  0.005168
1.0769  2.1200  0.003281
1.1910  2.1200  0.000841
1.3051  2.1200  -0.003147
1.4192  2.1200  -0.011734
1.5333  2.1200  -0.038252
1.6474  2.1200  -0.189993
1.7615  2.1200  -0.446694
1.8756  2.1200  -0.078481
1.9897  2.1200  -0.021741
2.1038  2.1200  -0.001253
2.2179  2.1200  0.016915
2.3321  2.1200  0.053249
2.4462  2.1200  0.181237
2.5603  2.1200  0.364578
2.6744  2.1200  0.126659
2.7885  2.1200  0.049323
2.9026  2.1200  0.025324
3.0167  2.1200  0.015350
3.1308  2.1200  0.010329
3.2449  2.1200  0.007461
3.3590  2.1200  0.005671
3.4731  2.1200  0.004478
3.5872  2.1200  0.003643
3.7013  2.1200  0.003034
3.8154  2.1200  0.002575
3.9295  2.1200  0.002221
4.0436  2.1200  0.001940
4.1577  2.1200  0.001714
4.2718  2.1200  0.001529
4.3859  2.1200  0.001375
4.5000  2.1200  0.001245
0.0500  2.2800  -0.235950
0.1641  2.2800  -0.079488
0.2782  2.2800  -0.007999
0.3923  2.2800  0.010335
0.5064  2.2800  0.012992
0.6205  2.2800  0.011729
0.7346  2.2800  0.009712
0.8487  2.2800  0.007709
0.9628  2.2800  0.005798
1.0769  2.2800  0.003801
1.1910  2.2800  0.001295
1.3051  2.2800  -0.002730
1.4192  2.2800  -0.011331
1.5333  2.2800  -0.037844
1.6474  2.2800  -0.189564
1.7615  2.2800  -0.446235
1.8756  2.2800  -0.078003
1.9897  2.2800  -0.021317
2.1038  2.2800  -0.001186
2.2179  2.2800  0.015340
2.3321  2.2800  0.043436
2.4462  2.2800  0.120585
2.5603  2.2800  0.303658
2.6744  2.2800  0.195664
2.7885  2.2800  0.077630
2.9026  2.2800  0.038235
3.0167  2.2800  0.022446
3.1308  2.2800  0.014772
3.2449  2.2800  0.010502
3.3590  2.2800  0.007889
3.4731  2.2800  0.006174
3.5872  2.2800  0.004986
3.7013  2.2800  0.004128
3.8154  2.2800  0.003487
3.9295  2.2800  0.002994
4.0436  2.2800  0.002606
4.1577  2.2800  0.002295
4.2718  2.2800  0.002041
4.3859  2.2800  0.001831
4.5000  2.2800  0.001654
0.0500  2.4400  -0.219808
0.1641  2.4400  -0.077565
0.2782  2.4400  -0.015127
0.3923  2.4400  0.001278
0.5064  2.4400  0.004736
0.6205  2.4400  0.004837
0.7346  2.4400  0.004093
0.8487  2.4400  0.003138
0.9628  2.4400  0.002067
1.0769  2.4400  0.000748
1.1910  2.4400  -0.001194
1.3051  2.4400  -0.004722
1.4192  2.4400  -0.012847
1.5333  2.4400  -0.038846
1.6474  2.4400  -0.189918
1.7615  2.4400  -0.445623
1.8756  2.4400  -0.075692
1.9897  2.4400  -0.015481
2.1038  2.4400  0.013459
2.2179  2.4400  0.057950
2.3321  2.4400  0.195691
2.4462  2.4400  0.308958
2.5603  2.4400  0.115090
2.6744  2.4400  0.047733
2.7885  2.4400  0.025091
2.9026  2.4400  0.015327
3.0167  2.4400  0.010319
3.1308  2.4400  0.007431
3.2449  2.4400  0.005619
3.3590  2.4400  0.004410
3.4731  2.4400  0.003563
3.5872  2.4400  0.002946
3.7013  2.4400  0.002483
3.8154  2.4400  0.002125
3.9295  2.4400  0.001844
4.0436  2.4400  0.001618
4.1577  2.4400  0.001433
4.2718  2.4400  0.001281
4.3859  2.4400  0.001153
4.5000  2.4400  0.001044
0.0500  2.6000  -0.267090
0.1641  2.6000  -0.098252
0.2782  2.6000  -0.015278
0.3923  2.6000  0.008911
0.5064  2.6000  0.013870
0.6205  2.6000  0.013331
0.7346  2.6000  0.011415
0.8487  2.6000  0.009286
0.9628  2.6000  0.007176
1.0769  2.6000  0.004964
1.1910  2.6000  0.002244
1.3051  2.6000  -0.001990
1.4192  2.6000  -0.010802
1.5333  2.6000  -0.037537
1.6474  2.6000  -0.189507
1.7615  2.6000  -0.446478
1.8756  2.6000  -0.078625
1.9897  2.6000  -0.022439
2.1038  2.6000  -0.002948
2.2179  2.6000  0.013061
2.3321  2.6000  0.043502
2.4462  2.6000  0.154620
2.5603  2.6000  0.394583
2.6744  2.6000  0.127530
2.7885  2.6000  0.046522
2.9026  2.6000  0.023289
3.0167  2.6000  0.013972
3.1308  2.6000  0.009371
3.2449  2.6000  0.006772
3.3590  2.6000  0.005161
3.4731  2.6000  0.004093
3.5872  2.6000  0.003346
3.7013  2.6000  0.002801
3.8154  2.6000  0.002391
3.9295  2.6000  0.002074
4.0436  2.6000  0.001822
4.1577  2.6000  0.001619
4.2718  2.6000  0.001451
4.3859  2.6000  0.001312
4.5000  2.6000  0.001194
0.0500  2.7200  -0.225712
0.1641  2.7200  -0.076366
0.2782  2.7200  -0.009988
0.3923  2.7200  0.006781
0.5064  2.7200  0.009444
0.6205  2.7200  0.008618
0.7346  2.7200  0.007074
0.8487  2.7200  0.005471
0.9628  2.7200  0.003869
1.0769  2.7200  0.002096
1.1910  2.7200  -0.000261
1.3051  2.7200  -0.004204
1.4192  2.7200  -0.012790
1.5333  2.7200  -0.039361
1.6474  2.7200  -0.191228
1.7615  2.7200  -0.448165
1.8756  2.7200  -0.080369
1.9897  2.7200  -0.024382
2.1038  2.7200  -0.005341
2.2179  2.7200  0.009704
2.3321  2.7200  0.038252
2.4462  2.7200  0.153560
2.5603  2.7200  0.432412
2.6744  2.7200  0.110410
2.7885  2.7200  0.038458
2.9026  2.7200  0.018866
3.0167  2.7200  0.011123
3.1308  2.7200  0.007331
3.2449  2.7200  0.005206
3.3590  2.7200  0.003899
3.4731  2.7200  0.003040
3.5872  2.7200  0.002446
3.7013  2.7200  0.002017
3.8154  2.7200  0.001697
3.9295  2.7200  0.001452
4.0436  2.7200  0.001260
4.1577  2.7200  0.001106
4.2718  2.7200  0.000981
4.3859  2.7200  0.000878
4.5000  2.7200  0.000791
0.0500  2.8800  -0.257386
0.1641  2.8800  -0.094296
0.2782  2.8800  -0.016327
0.3923  2.8800  0.005785
0.5064  2.8800  0.010375
0.6205  2.8800  0.010109
0.7346  2.8800  0.008633
0.8487  2.8800  0.006940
0.9628  2.8800  0.005216
1.0769  2.8800  0.003333
1.1910  2.8800  0.000897
1.3051  2.8800  -0.003084
1.4192  2.8800  -0.011661
1.5333  2.8800  -0.038160
1.6474  2.8800  -0.189868
1.7615  2.8800  -0.446507
1.8756  2.8800  -0.078176
1.9897  2.8800  -0.021184
2.1038  2.8800  -0.000087
2.2179  2.8800  0.019873
2.3321  2.8800  0.063325
2.4462  2.8800  0.226834
2.5603  2.8800  0.333539
2.6744  2.8800  0.105766
2.7885  2.8800  0.043147
2.9026  2.8800  0.022840
3.0167  2.8800  0.014111
3.1308  2.8800  0.009618
3.2449  2.8800  0.007011
3.3590  2.8800  0.005367
3.4731  2.8800  0.004262
3.5872  2.8800  0.003482
3.7013  2.8800  0.002911
3.8154  2.8800  0.002479
3.9295  2.8800  0.002143
4.0436  2.8800  0.001877
4.1577  2.8800  0.001662
4.2718  2.8800  0.001485
4.3859  2.8800  0.001337
4.5000  2.8800  0.001213
0.0500  3.0400  -0.254919
0.1641  3.0400  -0.091476
0.2782  3.0400  -0.013527
0.3923  3.0400  0.008195
0.5064  3.0400  0.012318
0.6205  3.0400  0.011645
0.7346  3.0400  0.009846
0.8487  3.0400  0.007901
0.9628  3.0400  0.005978
1.0769  3.0400  0.003934
1.1910  3.0400  0.001361
1.3051  3.0400  -0.002745
1.4192  3.0400  -0.011444
1.5333  3.0400  -0.038076
1.6474  3.0400  -0.189943
1.7615  3.0400  -0.446796
1.8756  3.0400  -0.078785
1.9897  3.0400  -0.022337
2.1038  3.0400  -0.002302
2.2179  3.0400  0.015157
2.3321  3.0400  0.050917
2.4462  3.0400  0.186761
2.5603  3.0400  0.332365
2.6744  3.0400  0.102206
2.7885  3.0400  0.040062
2.9026  3.0400  0.020789
3.0167  3.0400  0.012704
3.1308  3.0400  0.008604
3.2449  3.0400  0.006250
3.3590  3.0400  0.004774
3.4731  3.0400  0.003788
3.5872  3.0400  0.003096
3.7013  3.0400  0.002589
3.8154  3.0400  0.002207
3.9295  3.0400  0.001911
4.0436  3.0400  0.001676
4.1577  3.0400  0.001486
4.2718  3.0400  0.001330
4.3859  3.0400  0.001200
4.5000  3.0400  0.001090
0.0500  3.2000  -0.223678
0.1641  3.2000  -0.078055
0.2782  3.2000  -0.013665
0.3923  3.2000  0.003065
0.5064  3.2000  0.006291
0.6205  3.2000  0.006060
0.7346  3.2000  0.005000
0.8487  3.2000  0.003763
0.9628  3.2000  0.002430
1.0769  3.2000  0.000849
1.1910  3.2000  -0.001377
1.3051  3.2000  -0.005240
1.4192  3.2000  -0.013794
1.5333  3.2000  -0.040381
1.6474  3.2000  -0.192319
1.7615  3.2000  -0.449392
1.8756  3.2000  -0.081818
1.9897  3.2000  -0.026145
2.1038  3.2000  -0.007404
2.2179  3.2000  0.008415
2.3321  3.2000  0.050833
2.4462  3.2000  0.520411
2.5603  3.2000  0.162773
2.6744  3.2000  0.033946
2.7885  3.2000  0.013552
2.9026  3.2000  0.007052
3.0167  3.2000  0.004238
3.1308  3.2000  0.002791
3.2449  3.2000  0.001960
3.3590  3.2000  0.001445
3.4731  3.2000  0.001106
3.5872  3.2000  0.000872
3.7013  3.2000  0.000706
3.8154  3.2000  0.000583
3.9295  3.2000  0.000490
4.0436  3.2000  0.000418
4.1577  3.2000  0.000362
4.2718  3.2000  0.000316
4.3859  3.2000  0.000280
4.5000  3.2000  0.000249
0.0500  3.3600  -0.248307
0.1641  3.3600  -0.089198
0.2782  3.3600  -0.014719
0.3923  3.3600  0.005744
0.5064  3.3600  0.009744
0.6205  3.3600  0.009314
0.7346  3.3600  0.007818
0.8487  3.3600  0.006138
0.9628  3.3600  0.004415
1.0769  3.3600  0.002506
1.1910  3.3600  0.000004
1.3051  3.3600  -0.004098
1.4192  3.3600  -0.012865
1.5333  3.3600  -0.039655
1.6474  3.3600  -0.191806
1.7615  3.3600  -0.449130
1.8756  3.3600  -0.081901
1.9897  3.3600  -0.026792
2.1038  3.3600  -0.009196
2.2179  3.3600  0.003534
2.3321  3.3600  0.032076
2.4462  3.3600  0.346677
2.5603  3.3600  0.185990
2.6744  3.3600  0.030646
2.7885  3.3600  0.011468
2.9026  3.3600  0.005799
3.0167  3.3600  0.003439
3.1308  3.3600  0.002256
3.2449  3.3600  0.001590
3.3590  3.3600  0.001182
3.4731  3.3600  0.000917
3.5872  3.3600  0.000735
3.7013  3.3600  0.000606
3.8154  3.3600  0.000511
3.9295  3.3600  0.000439
4.0436  3.3600  0.000383
4.1577  3.3600  0.000339
4.2718  3.3600  0.000303
4.3859  3.3600  0.000274
4.5000  3.3600  0.000249
0.0500  3.4800  -0.256258
0.1641  3.4800  -0.091424
0.2782  3.4800  -0.012389
0.3923  3.4800  0.009641
0.5064  3.4800  0.013671
0.6205  3.4800  0.012782
0.7346  3.4800  0.010752
0.8487  3.4800  0.008592
0.9628  3.4800  0.006472
1.0769  3.4800  0.004239
1.1910  3.4800  0.001473
1.3051  3.4800  -0.002846
1.4192  3.4800  -0.011801
1.5333  3.4800  -0.038762
1.6474  3.4800  -0.191087
1.7615  3.4800  -0.448622
1.8756  3.4800  -0.081710
1.9897  3.4800  -0.027199
2.1038  3.4800  -0.011007
2.2179  3.4800  -0.002578
2.3321  3.4800  0.005620
2.4462  3.4800  0.022159
2.5603  3.4800  0.096983
2.6744  3.4800  0.701714
2.7885  3.4800  0.095701
2.9026  3.4800  0.027739
3.0167  3.4800  0.012845
3.1308  3.4800  0.007394
3.2449  3.4800  0.004826
3.3590  3.4800  0.003420
3.4731  3.4800  0.002569
3.5872  3.4800  0.002015
3.7013  3.4800  0.001635
3.8154  3.4800  0.001361
3.9295  3.4800  0.001158
4.0436  3.4800  0.001002
4.1577  3.4800  0.000880
4.2718  3.4800  0.000781
4.3859  3.4800  0.000701
4.5000  3.4800  0.000635
0.0500  3.6400  -0.223402
0.1641  3.6400  -0.078105
0.2782  3.6400  -0.013891
0.3923  3.6400  0.002830
0.5064  3.6400  0.006102
0.6205  3.6400  0.005926
0.7346  3.6400  0.004920
0.8487  3.6400  0.003736
0.9628  3.6400  0.002457
1.0769  3.6400  0.000938
1.1910  3.6400  -0.001215
1.3051  3.6400  -0.004984
1.4192  3.6400  -0.013413
1.5333  3.6400  -0.039822
1.6474  3.6400  -0.191496
1.7615  3.6400  -0.448150
1.8756  3.6400  -0.079860
1.9897  3.6400  -0.022828
2.1038  3.6400  -0.001078
2.2179  3.6400  0.023287
2.3321  3.6400  0.102941
2.4462  3.6400  0.510925
2.5603  3.6400  0.140533
2.6744  3.6400  0.041525
2.7885  3.6400  0.018808
2.9026  3.6400  0.010553
3.0167  3.6400  0.006710
3.1308  3.6400  0.004631
3.2449  3.6400  0.003388
3.3590  3.6400  0.002589
3.4731  3.6400  0.002046
3.5872  3.6400  0.001661
3.7013  3.6400  0.001378
3.8154  3.6400  0.001165
3.9295  3.6400  0.000999
4.0436  3.6400  0.000868
4.1577  3.6400  0.000763
4.2718  3.6400  0.000677
4.3859  3.6400  0.000606
4.5000  3.6400  0.000546
0.0500  3.8000  -0.250840
0.1641  3.8000  -0.089123
0.2782  3.8000  -0.012738
0.3923  3.8000  0.008218
0.5064  3.8000  0.012060
0.6205  3.8000  0.011310
0.7346  3.8000  0.009506
0.8487  3.8000  0.007579
0.9628  3.8000  0.005676
1.0769  3.8000  0.003645
1.1910  3.8000  0.001075
1.3051  3.8000  -0.003040
1.4192  3.8000  -0.011763
1.5333  3.8000  -0.038436
1.6474  3.8000  -0.190369
1.7615  3.8000  -0.447324
1.8756  3.8000  -0.079468
1.9897  3.8000  -0.023248
2.1038  3.8000  -0.003517
2.2179  3.8000  0.013834
2.3321  3.8000  0.053116
2.4462  3.8000  0.253805
2.5603  3.8000  0.336187
2.6744  3.8000  0.076903
2.7885  3.8000  0.029875
2.9026  3.8000  0.015613
3.0167  3.8000  0.009594
3.1308  3.8000  0.006521
3.2449  3.8000  0.004748
3.3590  3.8000  0.003634
3.4731  3.8000  0.002888
3.5872  3.8000  0.002363
3.7013  3.8000  0.001980
3.8154  3.8000  0.001690
3.9295  3.8000  0.001465
4.0436  3.8000  0.001287
4.1577  3.8000  0.001142
4.2718  3.8000  0.001024
4.3859  3.8000  0.000925
4.5000  3.8000  0.000841
0.0500  3.9600  -0.253780
0.1641  3.9600  -0.090467
0.2782  3.9600  -0.012726
0.3923  3.9600  0.008788
0.5064  3.9600  0.012738
0.6205  3.9600  0.011927
0.7346  3.9600  0.010011
0.8487  3.9600  0.007962
0.9628  3.9600  0.005935
1.0769  3.9600  0.003780
1.1910  3.9600  0.001079
1.3051  3.9600  -0.003184
1.4192  3.9600  -0.012085
1.5333  3.9600  -0.038985
1.6474  3.9600  -0.191226
1.7615  3.9600  -0.448619
1.8756  3.9600  -0.081424
1.9897  3.9600  -0.026259
2.1038  3.9600  -0.008282
2.2179  3.9600  0.006518
2.3321  3.9600  0.054733
2.4462  3.9600  1.000000
2.5603  3.9600  0.065414
2.6744  3.9600  0.016490
2.7885  3.9600  0.007066
2.9026  3.9600  0.003829
3.0167  3.9600  0.002382
3.1308  3.9600  0.001628
3.2449  3.9600  0.001192
3.3590  3.9600  0.000920
3.4731  3.9600  0.000740
3.5872  3.9600  0.000615
3.7013  3.9600  0.000524
3.8154  3.9600  0.000457
3.9295  3.9600  0.000404
4.0436  3.9600  0.000363
4.1577  3.9600  0.000330
4.2718  3.9600  0.000302
4.3859  3.9600  0.000279
4.5000  3.9600  0.000259
0.0500  4.1200  -0.248463
0.1641  4.1200  -0.089603
0.2782  4.1200  -0.015252
0.3923  4.1200  0.005243
0.5064  4.1200  0.009329
0.6205  4.1200  0.008987
0.7346  4.1200  0.007567
0.8487  4.1200  0.005950
0.9628  4.1200  0.004283
1.0769  4.1200  0.002426
1.1910  4.1200  -0.000024
1.3051  4.1200  -0.004068
1.4192  4.1200  -0.012765
1.5333  4.1200  -0.039460
1.6474  4.1200  -0.191473
1.7615  4.1200  -0.448578
1.8756  4.1200  -0.080968
1.9897  4.1200  -0.025104
2.1038  4.1200  -0.005714
2.2179  4.1200  0.012747
2.3321  4.1200  0.074555
2.4462  4.1200  0.720620
2.5603  4.1200  0.099695
2.6744  4.1200  0.026205
2.7885  4.1200  0.011445
2.9026  4.1200  0.006286
3.0167  4.1200  0.003939
3.1308  4.1200  0.002694
3.2449  4.1200  0.001961
3.3590  4.1200  0.001496
3.4731  4.1200  0.001185
3.5872  4.1200  0.000966
3.7013  4.1200  0.000807
3.8154  4.1200  0.000687
3.9295  4.1200  0.000595
4.0436  4.1200  0.000522
4.1577  4.1200  0.000464
4.2718  4.1200  0.000416
4.3859  4.1200  0.000376
4.5000  4.1200  0.000343
0.0500  4.2400  -0.239266
0.1641  4.2400  -0.081261
0.2782  4.2400  -0.008474
0.3923  4.2400  0.010423
0.5064  4.2400  0.013238
0.6205  4.2400  0.011971
0.7346  4.2400  0.009892
0.8487  4.2400  0.007803
0.9628  4.2400  0.005794
1.0769  4.2400  0.003685
1.1910  4.2400  0.001049
1.3051  4.2400  -0.003132
1.4192  4.2400  -0.011928
1.5333  4.2400  -0.038692
1.6474  4.2400  -0.190746
1.7615  4.2400  -0.447869
1.8756  4.2400  -0.080263
1.9897  4.2400  -0.024431
2.1038  4.2400  -0.005315
2.2179  4.2400  0.011218
2.3321  4.2400  0.052633
2.4462  4.2400  0.345162
2.5603  4.2400  0.209374
2.6744  4.2400  0.046324
2.7885  4.2400  0.018778
2.9026  4.2400  0.010026
3.0167  4.2400  0.006230
3.1308  4.2400  0.004263
3.2449  4.2400  0.003118
3.3590  4.2400  0.002396
3.4731  4.2400  0.001911
3.5872  4.2400  0.001570
3.7013  4.2400  0.001320
3.8154  4.2400  0.001132
3.9295  4.2400  0.000985
4.0436  4.2400  0.000869
4.1577  4.2400  0.000775
4.2718  4.2400  0.000697
4.3859  4.2400  0.000632
4.5000  4.2400  0.000578
0.0500  4.4000  -0.207627
0.1641  4.4000  -0.061389
0.2782  4.4000  0.001005
0.3923  4.4000  0.014590
0.5064  4.4000  0.015061
0.6205  4.4000  0.012773
0.7346  4.4000  0.010238
0.8487  4.4000  0.007947
0.9628  4.4000  0.005853
1.0769  4.4000  0.003719
1.1910  4.4000  0.001091
1.3051  4.4000  -0.003060
1.4192  4.4000  -0.011809
1.5333  4.4000  -0.038509
1.6474  4.4000  -0.190483
1.7615  4.4000  -0.447511
1.8756  4.4000  -0.079807
1.9897  4.4000  -0.023937
2.1038  4.4000  -0.005132
2.2179  4.4000  0.009200
2.3321  4.4000  0.034425
2.4462  4.4000  0.122517
2.5603  4.4000  0.370624
2.6744  4.4000  0.127801
2.7885  4.4000  0.044362
2.9026  4.4000  0.021531
3.0167  4.4000  0.012640
3.1308  4.4000  0.008333
3.2449  4.4000  0.005934
3.3590  4.4000  0.004465
3.4731  4.4000  0.003500
3.5872  4.4000  0.002832
3.7013  4.4000  0.002349
3.8154  4.4000  0.001989
3.9295  4.4000  0.001711
4.0436  4.4000  0.001493
4.1577  4.4000  0.001318
4.2718  4.4000  0.001175
4.3859  4.4000  0.001057
4.5000  4.4000  0.000957
0.0500  4.5600  -0.251234
0.1641  4.5600  -0.083206
0.2782  4.5600  -0.002171
0.3923  4.5600  0.019590
0.5064  4.5600  0.022330
0.6205  4.5600  0.020022
0.7346  4.5600  0.016773
0.8487  4.5600  0.013658
0.9628  4.5600  0.010827
1.0769  4.5600  0.008099
1.1910  4.5600  0.005031
1.3051  4.5600  0.000602
1.4192  4.5600  -0.008241
1.5333  4.5600  -0.034796
1.6474  4.5600  -0.186250
1.7615  4.5600  -0.442081
1.8756  4.5600  -0.071728
1.9897  4.5600  -0.009504
2.1038  4.5600  0.027637
2.2179  4.5600  0.112535
2.3321  4.5600  0.318995
2.4462  4.5600  0.139363
2.5603  4.5600  0.050859
2.6744  4.5600  0.025095
2.7885  4.5600  0.014970
2.9026  4.5600  0.010056
3.0167  4.5600  0.007313
3.1308  4.5600  0.005625
3.2449  4.5600  0.004508
3.3590  4.5600  0.003727
3.4731  4.5600  0.003156
3.5872  4.5600  0.002724
3.7013  4.5600  0.002387
3.8154  4.5600  0.002119
3.9295  4.5600  0.001900
4.0436  4.5600  0.001718
4.1577  4.5600  0.001565
4.2718  4.5600  0.001435
4.3859  4.5600  0.001322
4.5000  4.5600  0.001224
0.0500  4.7200  -0.184197
0.1641  4.7200  -0.034214
0.2782  4.7200  0.027530
0.3923  4.7200  0.036904
0.5064  4.7200  0.032777
0.6205  4.7200  0.026694
0.7346  4.7200  0.021280
0.8487  4.7200  0.016852
0.9628  4.7200  0.013178
1.0769  4.7200  0.009875
1.1910  4.7200  0.006391
1.3051  4.7200  0.001636
1.4192  4.7200  -0.007491
1.5333  4.7200  -0.034332
1.6474  4.7200  -0.186140
1.7615  4.7200  -0.442515
1.8756  4.7200  -0.073217
1.9897  4.7200  -0.013580
2.1038  4.7200  0.015130
2.2179  4.7200  0.060849
2.3321  4.7200  0.177667
2.4462  4.7200  0.161488
2.5603  4.7200  0.064208
2.6744  4.7200  0.030461
2.7885  4.7200  0.017558
2.9026  4.7200  0.011517
3.0167  4.7200  0.008240
3.1308  4.7200  0.006267
3.2449  4.7200  0.004983
3.3590  4.7200  0.004097
3.4731  4.7200  0.003455
3.5872  4.7200  0.002974
3.7013  4.7200  0.002601
3.8154  4.7200  0.002304
3.9295  4.7200  0.002064
4.0436  4.7200  0.001865
4.1577  4.7200  0.001698
4.2718  4.7200  0.001556
4.3859  4.7200  0.001433
4.5000  4.7200  0.001327
0.0500  4.8800  -0.207179
0.1641  4.8800  -0.035782
0.2782  4.8800  0.045751
0.3923  4.8800  0.063436
0.5064  4.8800  0.059987
0.6205  4.8800  0.051468
0.7346  4.8800  0.042846
0.8487  4.8800  0.035364
0.9628  4.8800  0.029075
1.0769  4.8800  0.023643
1.1910  4.8800  0.018485
1.3051  4.8800  0.012471
1.4192  4.8800  0.002484
1.5333  4.8800  -0.024790
1.6474  4.8800  -0.176500
1.7615  4.8800  -0.431983
1.8756  4.8800  -0.060402
1.9897  4.8800  0.004248
2.1038  4.8800  0.042980
2.2179  4.8800  0.096426
2.3321  4.8800  0.134081
2.4462  4.8800  0.095729
2.5603  4.8800  0.055158
2.6744  4.8800  0.033933
2.7885  4.8800  0.022992
2.9026  4.8800  0.016833
3.0167  4.8800  0.013052
3.1308  4.8800  0.010556
3.2449  4.8800  0.008810
3.3590  4.8800  0.007532
3.4731  4.8800  0.006559
3.5872  4.8800  0.005797
3.7013  4.8800  0.005183
3.8154  4.8800  0.004680
3.9295  4.8800  0.004258
4.0436  4.8800  0.003901
4.1577  4.8800  0.003594
4.2718  4.8800  0.003327
4.3859  4.8800  0.003094
4.5000  4.8800  0.002887
0.0500  5.0000  -0.219613
0.1641  5.0000  -0.039220
0.2782  5.0000  0.053504
0.3923  5.0000  0.078766
0.5064  5.0000  0.078545
0.6205  5.0000  0.070366
0.7346  5.0000  0.060643
0.8487  5.0000  0.051518
0.9628  5.0000  0.043506
1.0769  5.0000  0.036478
1.1910  5.0000  0.029933
1.3051  5.0000  0.022769
1.4192  5.0000  0.011877
1.5333  5.0000  -0.016047
1.6474  5.0000  -0.168122
1.7615  5.0000  -0.423639
1.8756  5.0000  -0.051743
1.9897  5.0000  0.013172
2.1038  5.0000  0.049142
2.2179  5.0000  0.085208
2.3321  5.0000  0.099831
2.4462  5.0000  0.078748
2.5603  5.0000  0.053435
2.6744  5.0000  0.036885
2.7885  5.0000  0.026962
2.9026  5.0000  0.020806
3.0167  5.0000  0.016763
3.1308  5.0000  0.013958
3.2449  5.0000  0.011920
3.3590  5.0000  0.010378
3.4731  5.0000  0.009174
3.5872  5.0000  0.008209
3.7013  5.0000  0.007417
3.8154  5.0000  0.006755
3.9295  5.0000  0.006194
4.0436  5.0000  0.005711
4.1577  5.0000  0.005292
4.2718  5.0000  0.004924
4.3859  5.0000  0.004598
4.5000  5.0000  0.004307
0.0500  5.1600  -0.222009
0.1641  5.1600  -0.035581
0.2782  5.1600  0.065881
0.3923  5.1600  0.098561
0.5064  5.1600  0.102730
0.6205  5.1600  0.096123
0.7346  5.1600  0.086043
0.8487  5.1600  0.075473
0.9628  5.1600  0.065509
1.0769  5.1600  0.056366
1.1910  5.1600  0.047711
1.3051  5.1600  0.038505
1.4192  5.1600  0.025618
1.5333  5.1600  -0.004341
1.6474  5.1600  -0.158688
1.7615  5.1600  -0.417107
1.8756  5.1600  -0.049566
1.9897  5.1600  0.007850
2.1038  5.1600  0.030636
2.2179  5.1600  0.051272
2.3321  5.1600  0.075850
2.4462  5.1600  0.093018
2.5603  5.1600  0.085092
2.6744  5.1600  0.064253
2.7885  5.1600  0.046837
2.9026  5.1600  0.035267
3.0167  5.1600  0.027750
3.1308  5.1600  0.022696
3.2449  5.1600  0.019139
3.3590  5.1600  0.016525
3.4731  5.1600  0.014529
3.5872  5.1600  0.012957
3.7013  5.1600  0.011685
3.8154  5.1600  0.010632
3.9295  5.1600  0.009746
4.0436  5.1600  0.008989
4.1577  5.1600  0.008333
4.2718  5.1600  0.007758
4.3859  5.1600  0.007251
4.5000  5.1600  0.006799
0.0500  5.3200  -0.206837
0.1641  5.3200  -0.019843
0.2782  5.3200  0.082364
0.3923  5.3200  0.115460
0.5064  5.3200  0.119466
0.6205  5.3200  0.112147
0.7346  5.3200  0.100975
0.8487  5.3200  0.089115
0.9628  5.3200  0.077801
1.0769  5.3200  0.067330
1.1910  5.3200  0.057411
1.3051  5.3200  0.047016
1.4192  5.3200  0.033010
1.5333  5.3200  0.001983
1.6474  5.3200  -0.153397
1.7615  5.3200  -0.412820
1.8756  5.3200  -0.046194
1.9897  5.3200  0.010701
2.1038  5.3200  0.034492
2.2179  5.3200  0.060971
2.3321  5.3200  0.097251
2.4462  5.3200  0.104508
2.5603  5.3200  0.073230
2.6744  5.3200  0.048320
2.7885  5.3200  0.034568
2.9026  5.3200  0.026771
3.0167  5.3200  0.021942
3.1308  5.3200  0.018691
3.2449  5.3200  0.016347
3.3590  5.3200  0.014566
3.4731  5.3200  0.013155
3.5872  5.3200  0.012001
3.7013  5.3200  0.011035
3.8154  5.3200  0.010209
3.9295  5.3200  0.009493
4.0436  5.3200  0.008863
4.1577  5.3200  0.008305
4.2718  5.3200  0.007805
4.3859  5.3200  0.007355
4.5000  5.3200  0.006947
0.0500  5.4800  -0.182873
0.1641  5.4800  0.002835
0.2782  5.4800  0.102762
0.3923  5.4800  0.133132
0.5064  5.4800  0.134426
0.6205  5.4800  0.124670
0.7346  5.4800  0.111438
0.8487  5.4800  0.097894
0.9628  5.4800  0.085233
1.0769  5.4800  0.073702
1.1910  5.4800  0.062973
1.3051  5.4800  0.052001
1.4192  5.4800  0.037668
1.5333  5.4800  0.006643
1.6474  5.4800  -0.148189
1.7615  5.4800  -0.405958
1.8756  5.4800  -0.035042
1.9897  5.4800  0.033093
2.1038  5.4800  0.083156
2.2179  5.4800  0.118981
2.3321  5.4800  0.085412
2.4462  5.4800  0.052814
2.5603  5.4800  0.036701
2.6744  5.4800  0.028326
2.7885  5.4800  0.023368
2.9026  5.4800  0.020085
3.0167  5.4800  0.017719
3.1308  5.4800  0.015906
3.2449  5.4800  0.014453
3.3590  5.4800  0.013249
3.4731  5.4800  0.012227
3.5872  5.4800  0.011344
3.7013  5.4800  0.010570
3.8154  5.4800  0.009885
3.9295  5.4800  0.009272
4.0436  5.4800  0.008721
4.1577  5.4800  0.008222
4.2718  5.4800  0.007767
4.3859  5.4800  0.007352
4.5000  5.4800  0.006971
0.0500  5.6400  -0.181821
0.1641  5.6400  0.004787
0.2782  5.6400  0.106160
0.3923  5.6400  0.137971
0.5064  5.6400  0.140333
0.6205  5.6400  0.131164
0.7346  5.6400  0.118093
0.8487  5.6400  0.104404
0.9628  5.6400  0.091405
1.0769  5.6400  0.079429
1.1910  5.6400  0.068201
1.3051  5.6400  0.056703
1.4192  5.6400  0.041821
1.5333  5.6400  0.010205
1.6474  5.6400  -0.145315
1.7615  5.6400  -0.403997
1.8756  5.6400  -0.034510
1.9897  5.6400  0.031075
2.1038  5.6400  0.077711
2.2179  5.6400  0.115724
2.3321  5.6400  0.083759
2.4462  5.6400  0.051818
2.5603  5.6400  0.036480
2.6744  5.6400  0.028599
2.7885  5.6400  0.023920
2.9026  5.6400  0.020789
3.0167  5.6400  0.018501
3.1308  5.6400  0.016723
3.2449  5.6400  0.015279
3.3590  5.6400  0.014068
3.4731  5.6400  0.013031
3.5872  5.6400  0.012126
3.7013  5.6400  0.011328
3.8154  5.6400  0.010616
3.9295  5.6400  0.009977
4.0436  5.6400  0.009399
4.1577  5.6400  0.008873
4.2718  5.6400  0.008393
4.3859  5.6400  0.007952
4.5000  5.6400  0.007547
0.0500  5.7600  -0.185937
0.1641  5.7600  0.001457
0.2782  5.7600  0.104153
0.3923  5.7600  0.137406
0.5064  5.7600  0.141012
0.6205  5.7600  0.132751
0.7346  5.7600  0.120252
0.8487  5.7600  0.106859
0.9628  5.7600  0.093953
1.0769  5.7600  0.081929
1.1910  5.7600  0.070554
1.3051  5.7600  0.058826
1.4192  5.7600  0.043625
1.5333  5.7600  0.011552
1.6474  5.7600  -0.144697
1.7615  5.7600  -0.404717
1.8756  5.7600  -0.038127
1.9897  5.7600  0.020191
2.1038  5.7600  0.049574
2.2179  5.7600  0.088401
2.3321  5.7600  0.108011
2.4462  5.7600  0.074521
2.5603  5.7600  0.048256
2.6744  5.7600  0.035089
2.7885  5.7600  0.027967
2.9026  5.7600  0.023590
3.0167  5.7600  0.020600
3.1308  5.7600  0.018389
3.2449  5.7600  0.016658
3.3590  5.7600  0.015246
3.4731  5.7600  0.014060
3.5872  5.7600  0.013042
3.7013  5.7600  0.012153
3.8154  5.7600  0.011367
3.9295  5.7600  0.010666
4.0436  5.7600  0.010036
4.1577  5.7600  0.009465
4.2718  5.7600  0.008945
4.3859  5.7600  0.008471
4.5000  5.7600  0.008035
0.0500  5.9200  -0.180043
0.1641  5.9200  0.006776
0.2782  5.9200  0.108481
0.3923  5.9200  0.140606
0.5064  5.9200  0.143170
0.6205  5.9200  0.134064
0.7346  5.9200  0.120937
0.8487  5.9200  0.107106
0.9628  5.9200  0.093913
1.0769  5.9200  0.081712
1.1910  5.9200  0.070241
1.3051  5.9200  0.058481
1.4192  5.9200  0.043305
1.5333  5.9200  0.011326
1.6474  5.9200  -0.144713
1.7615  5.9200  -0.404282
1.8756  5.9200  -0.036642
1.9897  5.9200  0.024395
2.1038  5.9200  0.060745
2.2179  5.9200  0.103296
2.3321  5.9200  0.093860
2.4462  5.9200  0.058893
2.5603  5.9200  0.040084
2.6744  5.9200  0.030673
2.7885  5.9200  0.025296
2.9026  5.9200  0.021808
3.0167  5.9200  0.019316
3.1308  5.9200  0.017409
3.2449  5.9200  0.015876
3.3590  5.9200  0.014601
3.4731  5.9200  0.013514
3.5872  5.9200  0.012570
3.7013  5.9200  0.011738
3.8154  5.9200  0.010998
3.9295  5.9200  0.010334
4.0436  5.9200  0.009734
4.1577  5.9200  0.009189
4.2718  5.9200  0.008691
4.3859  5.9200  0.008235
4.5000  5.9200  0.007816
0.0500  6.0800  -0.171504
0.1641  6.0800  0.014691
0.2782  6.0800  0.115306
0.3923  6.0800  0.146165
0.5064  6.0800  0.147520
0.6205  6.0800  0.137386
0.7346  6.0800  0.123443
0.8487  6.0800  0.108990
0.9628  6.0800  0.095331
1.0769  6.0800  0.082784
1.1910  6.0800  0.071055
1.3051  6.0800  0.059099
1.4192  6.0800  0.043769
1.5333  6.0800  0.011663
1.6474  6.0800  -0.144493
1.7615  6.0800  -0.404191
1.8756  6.0800  -0.036742
1.9897  6.0800  0.023889
2.1038  6.0800  0.059003
2.2179  6.0800  0.098442
2.3321  6.0800  0.089656
2.4462  6.0800  0.057216
2.5603  6.0800  0.039365
2.6744  6.0800  0.030304
2.7885  6.0800  0.025080
2.9026  6.0800  0.021669
3.0167  6.0800  0.019222
3.1308  6.0800  0.017341
3.2449  6.0800  0.015826
3.3590  6.0800  0.014562
3.4731  6.0800  0.013483
3.5872  6.0800  0.012545
3.7013  6.0800  0.011718
3.8154  6.0800  0.010981
3.9295  6.0800  0.010319
4.0436  6.0800  0.009721
4.1577  6.0800  0.009178
4.2718  6.0800  0.008681
4.3859  6.0800  0.008226
4.5000  6.0800  0.007808
0.0500  6.2400  -0.187153
0.1641  6.2400  0.000715
0.2782  6.2400  0.104212
0.3923  6.2400  0.138340
0.5064  6.2400  0.142703
0.6205  6.2400  0.134997
0.7346  6.2400  0.122855
0.8487  6.2400  0.109670
0.9628  6.2400  0.096888
1.0769  6.2400  0.084973
1.1910  6.2400  0.073767
1.3051  6.2400  0.062373
1.4192  6.2400  0.047845
1.5333  6.2400  0.017150
1.6474  6.2400  -0.136172
1.7615  6.2400  -0.389552
1.8756  6.2400  -0.007462
1.9897  6.2400  0.075499
2.1038  6.2400  0.088406
2.2179  6.2400  0.062260
2.3321  6.2400  0.044334
2.4462  6.2400  0.034767
2.5603  6.2400  0.029125
2.6744  6.2400  0.025366
2.7885  6.2400  0.022614
2.9026  6.2400  0.020463
3.0167  6.2400  0.018703
3.1308  6.2400  0.017219
3.2449  6.2400  0.015941
3.3590  6.2400  0.014822
3.4731  6.2400  0.013830
3.5872  6.2400  0.012945
3.7013  6.2400  0.012148
3.8154  6.2400  0.011427
3.9295  6.2400  0.010772
4.0436  6.2400  0.010173
4.1577  6.2400  0.009625
4.2718  6.2400  0.009120
4.3859  6.2400  0.008656
4.5000  6.2400  0.008226
0.0500  6.3600  -0.173859
0.1641  6.3600  0.012355
0.2782  6.3600  0.113019
0.3923  6.3600  0.143967
0.5064  6.3600  0.145449
0.6205  6.3600  0.135466
0.7346  6.3600  0.121685
0.8487  6.3600  0.107390
0.9628  6.3600  0.093872
1.0769  6.3600  0.081442
1.1910  6.3600  0.069797
1.3051  6.3600  0.057879
1.4192  6.3600  0.042519
1.5333  6.3600  0.010267
1.6474  6.3600  -0.146252
1.7615  6.3600  -0.406776
1.8756  6.3600  -0.041262
1.9897  6.3600  0.014474
2.1038  6.3600  0.037095
2.2179  6.3600  0.061863
2.3321  6.3600  0.087898
2.4462  6.3600  0.077976
2.5603  6.3600  0.052999
2.6744  6.3600  0.037622
2.7885  6.3600  0.029183
2.9026  6.3600  0.024134
3.0167  6.3600  0.020791
3.1308  6.3600  0.018388
3.2449  6.3600  0.016548
3.3590  6.3600  0.015073
3.4731  6.3600  0.013852
3.5872  6.3600  0.012813
3.7013  6.3600  0.011915
3.8154  6.3600  0.011126
3.9295  6.3600  0.010425
4.0436  6.3600  0.009798
4.1577  6.3600  0.009232
4.2718  6.3600  0.008718
4.3859  6.3600  0.008250
4.5000  6.3600  0.007820
0.0500  6.5200  -0.170867
0.1641  6.5200  0.015302
0.2782  6.5200  0.115868
0.3923  6.5200  0.146668
0.5064  6.5200  0.147962
0.6205  6.5200  0.137773
0.7346  6.5200  0.123784
0.8487  6.5200  0.109295
0.9628  6.5200  0.095613
1.0769  6.5200  0.083055
1.1910  6.5200  0.071330
1.3051  6.5200  0.059398
1.4192  6.5200  0.044124
1.5333  6.5200  0.012126
1.6474  6.5200  -0.143825
1.7615  6.5200  -0.403113
1.8756  6.5200  -0.034782
1.9897  6.5200  0.027858
2.1038  6.5200  0.066496
2.2179  6.5200  0.100788
2.3321  6.5200  0.082093
2.4462  6.5200  0.053152
2.5603  6.5200  0.037749
2.6744  6.5200  0.029639
2.7885  6.5200  0.024799
2.9026  6.5200  0.021559
3.0167  6.5200  0.019192
3.1308  6.5200  0.017352
3.2449  6.5200  0.015857
3.3590  6.5200  0.014604
3.4731  6.5200  0.013530
3.5872  6.5200  0.012593
3.7013  6.5200  0.011766
3.8154  6.5200  0.011029
3.9295  6.5200  0.010366
4.0436  6.5200  0.009766
4.1577  6.5200  0.009220
4.2718  6.5200  0.008722
4.3859  6.5200  0.008265
4.5000  6.5200  0.007845
0.0500  6.6800  -0.171158
0.1641  6.6800  0.014831
0.2782  6.6800  0.115109
0.3923  6.6800  0.145623
0.5064  6.6800  0.146711
0.6205  6.6800  0.136420
0.7346  6.6800  0.122429
0.8487  6.6800  0.108017
0.9628  6.6800  0.094475
1.0769  6.6800  0.082116
1.1910  6.6800  0.070659
1.3051  6.6800  0.059098
1.4192  6.6800  0.044376
1.5333  6.6800  0.013281
1.6474  6.6800  -0.141032
1.7615  6.6800  -0.397036
1.8756  6.6800  -0.021741
1.9897  6.6800  0.052505
2.1038  6.6800  0.082975
2.2179  6.6800  0.069278
2.3321  6.6800  0.048816
2.4462  6.6800  0.036656
2.5603  6.6800  0.029664
2.6744  6.6800  0.025231
2.7885  6.6800  0.022135
2.9026  6.6800  0.019806
3.0167  6.6800  0.017958
3.1308  6.6800  0.016435
3.2449  6.6800  0.015145
3.3590  6.6800  0.014031
3.4731  6.6800  0.013056
3.5872  6.6800  0.012191
3.7013  6.6800  0.011419
3.8154  6.6800  0.010723
3.9295  6.6800  0.010094
4.0436  6.6800  0.009522
4.1577  6.6800  0.008999
4.2718  6.6800  0.008520
4.3859  6.6800  0.008079
4.5000  6.6800  0.007672
0.0500  6.8400  -0.169627
0.1641  6.8400  0.016447
0.2782  6.8400  0.116852
0.3923  6.8400  0.147467
0.5064  6.8400  0.148591
0.6205  6.8400  0.138264
0.7346  6.8400  0.124176
0.8487  6.8400  0.109627
0.9628  6.8400  0.095920
1.0769  6.8400  0.083374
1.1910  6.8400  0.071704
1.3051  6.8400  0.059886
1.4192  6.8400  0.044816
1.5333  6.8400  0.013185
1.6474  6.8400  -0.142084
1.7615  6.8400  -0.400033
1.8756  6.8400  -0.028955
1.9897  6.8400  0.038594
2.1038  6.8400  0.076022
2.2179  6.8400  0.081113
2.3321  6.8400  0.059135
2.4462  6.8400  0.042419
2.5603  6.8400  0.032956
2.6744  6.8400  0.027291
2.7885  6.8400  0.023541
2.9026  6.8400  0.020836
3.0167  6.8400  0.018756
3.1308  6.8400  0.017080
3.2449  6.8400  0.015684
3.3590  6.8400  0.014493
3.4731  6.8400  0.013459
3.5872  6.8400  0.012549
3.7013  6.8400  0.011740
3.8154  6.8400  0.011015
3.9295  6.8400  0.010361
4.0436  6.8400  0.009767
4.1577  6.8400  0.009226
4.2718  6.8400  0.008731
4.3859  6.8400  0.008277
4.5000  6.8400  0.007858
0.0500  7.0000  -0.174338
0.1641  7.0000  0.012149
0.2782  7.0000  0.113265
0.3923  7.0000  0.144691
0.5064  7.0000  0.146568
0.6205  7.0000  0.136858
0.7346  7.0000  0.123236
0.8487  7.0000  0.109019
0.9628  7.0000  0.095537
1.0769  7.0000  0.083131
1.1910  7.0000  0.071530
1.3051  7.0000  0.059712
1.4192  7.0000  0.044556
1.5333  7.0000  0.012692
1.6474  7.0000  -0.143102
1.7615  7.0000  -0.402251
1.8756  7.0000  -0.034046
1.9897  7.0000  0.026939
2.1038  7.0000  0.057390
2.2179  7.0000  0.078111
2.3321  7.0000  0.071148
2.4462  7.0000  0.052530
2.5603  7.0000  0.039305
2.6744  7.0000  0.031296
2.7885  7.0000  0.026210
2.9026  7.0000  0.022719
3.0167  7.0000  0.020149
3.1308  7.0000  0.018152
3.2449  7.0000  0.016537
3.3590  7.0000  0.015189
3.4731  7.0000  0.014040
3.5872  7.0000  0.013043
3.7013  7.0000  0.012166
3.8154  7.0000  0.011387
3.9295  7.0000  0.010690
4.0436  7.0000  0.010061
4.1577  7.0000  0.009490
4.2718  7.0000  0.008970
4.3859  7.0000  0.008494
4.5000  7.0000  0.008057
0.0500  7.1200  -0.174057
0.1641  7.1200  0.012317
0.2782  7.1200  0.113246
0.3923  7.1200  0.144473
0.5064  7.1200  0.146185
0.6205  7.1200  0.136361
0.7346  7.1200  0.122674
0.8487  7.1200  0.108429
0.9628  7.1200  0.094940
1.0769  7.1200  0.082540
1.1910  7.1200  0.070947
1.3051  7.1200  0.059131
1.4192  7.1200  0.043961
1.5333  7.1200  0.012056
1.6474  7.1200  -0.143830
1.7615  7.1200  -0.403160
1.8756  7.1200  -0.035301
1.9897  7.1200  0.025095
2.1038  7.1200  0.055094
2.2179  7.1200  0.077235
2.3321  7.1200  0.071723
2.4462  7.1200  0.052687
2.5603  7.1200  0.039092
2.6744  7.1200  0.030967
2.7885  7.1200  0.025868
2.9026  7.1200  0.022395
3.0167  7.1200  0.019851
3.1308  7.1200  0.017881
3.2449  7.1200  0.016289
3.3590  7.1200  0.014963
3.4731  7.1200  0.013832
3.5872  7.1200  0.012851
3.7013  7.1200  0.011989
3.8154  7.1200  0.011223
3.9295  7.1200  0.010537
4.0436  7.1200  0.009918
4.1577  7.1200  0.009356
4.2718  7.1200  0.008844
4.3859  7.1200  0.008376
4.5000  7.1200  0.007945
0.0500  7.2800  -0.182012
0.1641  7.2800  0.005307
0.2782  7.2800  0.107854
0.3923  7.2800  0.140894
0.5064  7.2800  0.144246
0.6205  7.2800  0.135713
0.7346  7.2800  0.122947
0.8487  7.2800  0.109311
0.9628  7.2800  0.096201
1.0769  7.2800  0.084024
1.1910  7.2800  0.072561
1.3051  7.2800  0.060835
1.4192  7.2800  0.045768
1.5333  7.2800  0.014052
1.6474  7.2800  -0.141422
1.7615  7.2800  -0.399807
1.8756  7.2800  -0.029669
1.9897  7.2800  0.036199
2.1038  7.2800  0.074704
2.2179  7.2800  0.088838
2.3321  7.2800  0.067066
2.4462  7.2800  0.047103
2.5603  7.2800  0.035785
2.6744  7.2800  0.029197
2.7885  7.2800  0.024954
2.9026  7.2800  0.021959
3.0167  7.2800  0.019692
3.1308  7.2800  0.017887
3.2449  7.2800  0.016397
3.3590  7.2800  0.015133
3.4731  7.2800  0.014041
3.5872  7.2800  0.013084
3.7013  7.2800  0.012234
3.8154  7.2800  0.011475
3.9295  7.2800  0.010790
4.0436  7.2800  0.010170
4.1577  7.2800  0.009605
4.2718  7.2800  0.009089
4.3859  7.2800  0.008615
4.5000  7.2800  0.008178
0.0500  7.4400  -0.184775
0.1641  7.4400  0.002811
0.2782  7.4400  0.105821
0.3923  7.4400  0.139391
0.5064  7.4400  0.143230
0.6205  7.4400  0.135089
0.7346  7.4400  0.122605
0.8487  7.4400  0.109152
0.9628  7.4400  0.096141
1.0769  7.4400  0.083993
1.1910  7.4400  0.072496
1.3051  7.4400  0.060668
1.4192  7.4400  0.045411
1.5333  7.4400  0.013368
1.6474  7.4400  -0.142679
1.7615  7.4400  -0.402122
1.8756  7.4400  -0.034035
1.9897  7.4400  0.028156
2.1038  7.4400  0.065537
2.2179  7.4400  0.096064
2.3321  7.4400  0.077198
2.4462  7.4400  0.050959
2.5603  7.4400  0.036956
2.6744  7.4400  0.029462
2.7885  7.4400  0.024912
2.9026  7.4400  0.021817
3.0167  7.4400  0.019525
3.1308  7.4400  0.017723
3.2449  7.4400  0.016246
3.3590  7.4400  0.014998
3.4731  7.4400  0.013922
3.5872  7.4400  0.012978
3.7013  7.4400  0.012142
3.8154  7.4400  0.011393
3.9295  7.4400  0.010719
4.0436  7.4400  0.010107
4.1577  7.4400  0.009549
4.2718  7.4400  0.009039
4.3859  7.4400  0.008570
4.5000  7.4400  0.008138
0.0500  7.6000  -0.178986
0.1641  7.6000  0.007807
0.2782  7.6000  0.109460
0.3923  7.6000  0.141517
0.5064  7.6000  0.144004
0.6205  7.6000  0.134821
0.7346  7.6000  0.121626
0.8487  7.6000  0.107739
0.9628  7.6000  0.094508
1.0769  7.6000  0.082293
1.1910  7.6000  0.070841
1.3051  7.6000  0.059150
1.4192  7.6000  0.044128
1.5333  7.6000  0.012461
1.6474  7.6000  -0.142936
1.7615  7.6000  -0.401097
1.8756  7.6000  -0.030045
1.9897  7.6000  0.039864
2.1038  7.6000  0.091169
2.2179  7.6000  0.103591
2.3321  7.6000  0.066982
2.4462  7.6000  0.044246
2.5603  7.6000  0.033209
2.6744  7.6000  0.027131
2.7885  7.6000  0.023283
2.9026  7.6000  0.020572
3.0167  7.6000  0.018511
3.1308  7.6000  0.016862
3.2449  7.6000  0.015491
3.3590  7.6000  0.014323
3.4731  7.6000  0.013309
3.5872  7.6000  0.012416
3.7013  7.6000  0.011622
3.8154  7.6000  0.010910
3.9295  7.6000  0.010266
4.0436  7.6000  0.009682
4.1577  7.6000  0.009149
4.2718  7.6000  0.008661
4.3859  7.6000  0.008212
4.5000  7.6000  0.007799
0.0500  7.7600  -0.185295
0.1641  7.7600  0.002348
0.2782  7.7600  0.105457
0.3923  7.7600  0.139142
0.5064  7.7600  0.143093
0.6205  7.7600  0.135051
0.7346  7.7600  0.122655
0.8487  7.7600  0.109284
0.9628  7.7600  0.096365
1.0769  7.7600  0.084335
1.1910  7.7600  0.073015
1.3051  7.7600  0.061480
1.4192  7.7600  0.046751
1.5333  7.7600  0.015741
1.6474  7.7600  -0.138075
1.7615  7.7600  -0.392104
1.8756  7.7600  -0.009693
1.9897  7.7600  0.078540
2.1038  7.7600  0.087672
2.2179  7.7600  0.057035
2.3321  7.7600  0.040144
2.4462  7.7600  0.031809
2.5603  7.7600  0.026976
2.6744  7.7600  0.023733
2.7885  7.7600  0.021323
2.9026  7.7600  0.019408
3.0167  7.7600  0.017820
3.1308  7.7600  0.016464
3.2449  7.7600  0.015284
3.3590  7.7600  0.014244
3.4731  7.7600  0.013316
3.5872  7.7600  0.012483
3.7013  7.7600  0.011730
3.8154  7.7600  0.011046
3.9295  7.7600  0.010422
4.0436  7.7600  0.009851
4.1577  7.7600  0.009326
4.2718  7.7600  0.008843
4.3859  7.7600  0.008397
4.5000  7.7600  0.007984
0.0500  7.8800  -0.180342
0.1641  7.8800  0.006694
0.2782  7.8800  0.108760
0.3923  7.8800  0.141271
0.5064  7.8800  0.144157
0.6205  7.8800  0.135277
0.7346  7.8800  0.122288
0.8487  7.8800  0.108535
0.9628  7.8800  0.095395
1.0769  7.8800  0.083261
1.1910  7.8800  0.071918
1.3051  7.8800  0.060421
1.4192  7.8800  0.045787
1.5333  7.8800  0.014946
1.6474  7.8800  -0.138564
1.7615  7.8800  -0.391987
1.8756  7.8800  -0.008707
1.9897  7.8800  0.075996
2.1038  7.8800  0.079546
2.2179  7.8800  0.052932
2.3321  7.8800  0.038167
2.4462  7.8800  0.030602
2.5603  7.8800  0.026094
2.6744  7.8800  0.023016
2.7885  7.8800  0.020705
2.9026  7.8800  0.018858
3.0167  7.8800  0.017320
3.1308  7.8800  0.016004
3.2449  7.8800  0.014858
3.3590  7.8800  0.013846
3.4731  7.8800  0.012943
3.5872  7.8800  0.012132
3.7013  7.8800  0.011399
3.8154  7.8800  0.010734
3.9295  7.8800  0.010127
4.0436  7.8800  0.009571
4.1577  7.8800  0.009060
4.2718  7.8800  0.008590
4.3859  7.8800  0.008156
4.5000  7.8800  0.007755
0.0500  8.0400  -0.177258
0.1641  8.0400  0.009504
0.2782  8.0400  0.111097
0.3923  8.0400  0.143067
0.5064  8.0400  0.145455
0.6205  8.0400  0.136171
0.7346  8.0400  0.122885
0.8487  8.0400  0.108934
0.9628  8.0400  0.095673
1.0769  8.0400  0.083482
1.1910  8.0400  0.072131
1.3051  8.0400  0.060666
1.4192  8.0400  0.046082
1.5333  8.0400  0.015253
1.6474  8.0400  -0.138493
1.7615  8.0400  -0.393252
1.8756  8.0400  -0.015485
1.9897  8.0400  0.060052
2.1038  8.0400  0.081191
2.2179  8.0400  0.063679
2.3321  8.0400  0.046028
2.4462  8.0400  0.035662
2.5603  8.0400  0.029466
2.6744  8.0400  0.025385
2.7885  8.0400  0.022448
2.9026  8.0400  0.020190
3.0167  8.0400  0.018370
3.1308  8.0400  0.016853
3.2449  8.0400  0.015558
3.3590  8.0400  0.014433
3.4731  8.0400  0.013444
3.5872  8.0400  0.012564
3.7013  8.0400  0.011775
3.8154  8.0400  0.011064
3.9295  8.0400  0.010420
4.0436  8.0400  0.009833
4.1577  8.0400  0.009296
4.2718  8.0400  0.008803
4.3859  8.0400  0.008350
4.5000  8.0400  0.007931
0.0500  8.2000  -0.182635
0.1641  8.2000  0.004641
0.2782  8.2000  0.107121
0.3923  8.2000  0.140101
0.5064  8.2000  0.143419
0.6205  8.2000  0.134885
0.7346  8.2000  0.122147
0.8487  8.2000  0.108562
0.9628  8.2000  0.095519
1.0769  8.2000  0.083425
1.1910  8.2000  0.072063
1.3051  8.2000  0.060472
1.4192  8.2000  0.045605
1.5333  8.2000  0.014228
1.6474  8.2000  -0.140589
1.7615  8.2000  -0.397545
1.8756  8.2000  -0.024070
1.9897  8.2000  0.048117
2.1038  8.2000  0.082807
2.2179  8.2000  0.073104
2.3321  8.2000  0.051255
2.4462  8.2000  0.038069
2.5603  8.2000  0.030646
2.6744  8.2000  0.026024
2.7885  8.2000  0.022830
2.9026  8.2000  0.020442
3.0167  8.2000  0.018551
3.1308  8.2000  0.016993
3.2449  8.2000  0.015673
3.3590  8.2000  0.014532
3.4731  8.2000  0.013532
3.5872  8.2000  0.012644
3.7013  8.2000  0.011850
3.8154  8.2000  0.011134
3.9295  8.2000  0.010486
4.0436  8.2000  0.009896
4.1577  8.2000  0.009356
4.2718  8.2000  0.008861
4.3859  8.2000  0.008406
4.5000  8.2000  0.007985
0.0500  8.3600  -0.173618
0.1641  8.3600  0.012548
0.2782  8.3600  0.113136
0.3923  8.3600  0.144009
0.5064  8.3600  0.145439
0.6205  8.3600  0.135441
0.7346  8.3600  0.121682
0.8487  8.3600  0.107448
0.9628  8.3600  0.094039
1.0769  8.3600  0.081777
1.1910  8.3600  0.070385
1.3051  8.3600  0.058856
1.4192  8.3600  0.044117
1.5333  8.3600  0.012911
1.6474  8.3600  -0.141735
1.7615  8.3600  -0.398667
1.8756  8.3600  -0.025924
1.9897  8.3600  0.043074
2.1038  8.3600  0.075314
2.2179  8.3600  0.073171
2.3321  8.3600  0.054244
2.4462  8.3600  0.040369
2.5603  8.3600  0.032062
2.6744  8.3600  0.026839
2.7885  8.3600  0.023269
2.9026  8.3600  0.020642
3.0167  8.3600  0.018597
3.1308  8.3600  0.016939
3.2449  8.3600  0.015553
3.3590  8.3600  0.014368
3.4731  8.3600  0.013338
3.5872  8.3600  0.012432
3.7013  8.3600  0.011627
3.8154  8.3600  0.010905
3.9295  8.3600  0.010254
4.0436  8.3600  0.009664
4.1577  8.3600  0.009127
4.2718  8.3600  0.008635
4.3859  8.3600  0.008183
4.5000  8.3600  0.007767
0.0500  8.5200  -0.162500
0.1641  8.5200  0.022694
0.2782  8.5200  0.121611
0.3923  8.5200  0.150592
0.5064  8.5200  0.150277
0.6205  8.5200  0.138850
0.7346  8.5200  0.124008
0.8487  8.5200  0.108988
0.9628  8.5200  0.095021
1.0769  8.5200  0.082366
1.1910  8.5200  0.070694
1.3051  8.5200  0.058957
1.4192  8.5200  0.044047
1.5333  8.5200  0.012668
1.6474  8.5200  -0.142211
1.7615  8.5200  -0.399552
1.8756  8.5200  -0.027646
1.9897  8.5200  0.039902
2.1038  8.5200  0.072187
2.2179  8.5200  0.073188
2.3321  8.5200  0.055132
2.4462  8.5200  0.040930
2.5603  8.5200  0.032331
2.6744  8.5200  0.026946
2.7885  8.5200  0.023287
2.9026  8.5200  0.020611
3.0167  8.5200  0.018539
3.1308  8.5200  0.016866
3.2449  8.5200  0.015471
3.3590  8.5200  0.014282
3.4731  8.5200  0.013251
3.5872  8.5200  0.012345
3.7013  8.5200  0.011541
3.8154  8.5200  0.010821
3.9295  8.5200  0.010172
4.0436  8.5200  0.009584
4.1577  8.5200  0.009049
4.2718  8.5200  0.008560
4.3859  8.5200  0.008111
4.5000  8.5200  0.007698
0.0500  8.6400  -0.193102
0.1641  8.6400  -0.004799
0.2782  8.6400  0.099466
0.3923  8.6400  0.134500
0.5064  8.6400  0.139738
0.6205  8.6400  0.132780
0.7346  8.6400  0.121226
0.8487  8.6400  0.108472
0.9628  8.6400  0.095982
1.0769  8.6400  0.084230
1.1910  8.6400  0.073057
1.3051  8.6400  0.061527
1.4192  8.6400  0.046594
1.5333  8.6400  0.014956
1.6474  8.6400  -0.140522
1.7615  8.6400  -0.399130
1.8756  8.6400  -0.029929
1.9897  8.6400  0.032700
2.1038  8.6400  0.064071
2.2179  8.6400  0.080307
2.3321  8.6400  0.069587
2.4462  8.6400  0.051988
2.5603  8.6400  0.039819
2.6744  8.6400  0.032245
2.7885  8.6400  0.027292
2.9026  8.6400  0.023812
3.0167  8.6400  0.021208
3.1308  8.6400  0.019160
3.2449  8.6400  0.017488
3.3590  8.6400  0.016086
3.4731  8.6400  0.014885
3.5872  8.6400  0.013839
3.7013  8.6400  0.012917
3.8154  8.6400  0.012097
3.9295  8.6400  0.011361
4.0436  8.6400  0.010696
4.1577  8.6400  0.010093
4.2718  8.6400  0.009542
4.3859  8.6400  0.009038
4.5000  8.6400  0.008575
0.0500  8.8000  -0.176347
0.1641  8.8000  0.010277
0.2782  8.8000  0.111634
0.3923  8.8000  0.143345
0.5064  8.8000  0.145503
0.6205  8.8000  0.136043
0.7346  8.8000  0.122636
0.8487  8.8000  0.108603
0.9628  8.8000  0.095287
1.0769  8.8000  0.083046
1.1910  8.8000  0.071632
1.3051  8.8000  0.060055
1.4192  8.8000  0.045250
1.5333  8.8000  0.013958
1.6474  8.8000  -0.140816
1.7615  8.8000  -0.397987
1.8756  8.8000  -0.025753
1.9897  8.8000  0.042513
2.1038  8.8000  0.076354
2.2179  8.8000  0.078297
2.3321  8.8000  0.059045
2.4462  8.8000  0.043594
2.5603  8.8000  0.034245
2.6744  8.8000  0.028422
2.7885  8.8000  0.024490
2.9026  8.8000  0.021631
3.0167  8.8000  0.019428
3.1308  8.8000  0.017655
3.2449  8.8000  0.016182
3.3590  8.8000  0.014930
3.4731  8.8000  0.013846
3.5872  8.8000  0.012895
3.7013  8.8000  0.012051
3.8154  8.8000  0.011297
3.9295  8.8000  0.010618
4.0436  8.8000  0.010003
4.1577  8.8000  0.009444
4.2718  8.8000  0.008932
4.3859  8.8000  0.008463
4.5000  8.8000  0.008032
0.0500  8.9600  -0.173218
0.1641  8.9600  0.013133
0.2782  8.9600  0.114018
0.3923  8.9600  0.145187
0.5064  8.9600  0.146834
0.6205  8.9600  0.136945
0.7346  8.9600  0.123198
0.8487  8.9600  0.108900
0.9628  8.9600  0.095370
1.0769  8.9600  0.082940
1.1910  8.9600  0.071333
1.3051  8.9600  0.059521
1.4192  8.9600  0.044386
1.5333  8.9600  0.012564
1.6474  8.9600  -0.143144
1.7615  8.9600  -0.402095
1.8756  8.9600  -0.033376
1.9897  8.9600  0.029084
2.1038  8.9600  0.063361
2.2179  8.9600  0.087327
2.3321  8.9600  0.075482
2.4462  8.9600  0.053226
2.5603  8.9600  0.039107
2.6744  8.9600  0.030965
2.7885  8.9600  0.025899
2.9026  8.9600  0.022451
3.0167  8.9600  0.019920
3.1308  8.9600  0.017955
3.2449  8.9600  0.016365
3.3590  8.9600  0.015038
3.4731  8.9600  0.013905
3.5872  8.9600  0.012921
3.7013  8.9600  0.012056
3.8154  8.9600  0.011287
3.9295  8.9600  0.010597
4.0436  8.9600  0.009975
4.1577  8.9600  0.009410
4.2718  8.9600  0.008896
4.3859  8.9600  0.008425
4.5000  8.9600  0.007992
0.0500  9.1200  -0.177965
0.1641  9.1200  0.008868
0.2782  9.1200  0.110581
0.3923  9.1200  0.142680
0.5064  9.1200  0.145175
0.6205  9.1200  0.135959
0.7346  9.1200  0.122696
0.8487  9.1200  0.108716
0.9628  9.1200  0.095371
1.0769  9.1200  0.083022
1.1910  9.1200  0.071408
1.3051  9.1200  0.059506
1.4192  9.1200  0.044177
1.5333  9.1200  0.012011
1.6474  9.1200  -0.144310
1.7615  9.1200  -0.404406
1.8756  9.1200  -0.037972
1.9897  9.1200  0.019784
2.1038  9.1200  0.046625
2.2179  9.1200  0.075463
2.3321  9.1200  0.087280
2.4462  9.1200  0.065803
2.5603  9.1200  0.045771
2.6744  9.1200  0.034367
2.7885  9.1200  0.027772
2.9026  9.1200  0.023572
3.0167  9.1200  0.020645
3.1308  9.1200  0.018456
3.2449  9.1200  0.016730
3.3590  9.1200  0.015317
3.4731  9.1200  0.014128
3.5872  9.1200  0.013105
3.7013  9.1200  0.012211
3.8154  9.1200  0.011421
3.9295  9.1200  0.010716
4.0436  9.1200  0.010082
4.1577  9.1200  0.009507
4.2718  9.1200  0.008985
4.3859  9.1200  0.008507
4.5000  9.1200  0.008068
0.0500  9.2800  -0.183096
0.1641  9.2800  0.004264
0.2782  9.2800  0.106886
0.3923  9.2800  0.140020
0.5064  9.2800  0.143469
0.6205  9.2800  0.135026
0.7346  9.2800  0.122336
0.8487  9.2800  0.108757
0.9628  9.2800  0.095682
1.0769  9.2800  0.083513
1.1910  9.2800  0.072023
1.3051  9.2800  0.060217
1.4192  9.2800  0.044984
1.5333  9.2800  0.012943
1.6474  9.2800  -0.143170
1.7615  9.2800  -0.402875
1.8756  9.2800  -0.035631
1.9897  9.2800  0.023978
2.1038  9.2800  0.055137
2.2179  9.2800  0.089766
2.3321  9.2800  0.095309
2.4462  9.2800  0.066943
2.5603  9.2800  0.046038
2.6744  9.2800  0.034706
2.7885  9.2800  0.028174
2.9026  9.2800  0.023988
3.0167  9.2800  0.021050
3.1308  9.2800  0.018840
3.2449  9.2800  0.017092
3.3590  9.2800  0.015656
3.4731  9.2800  0.014444
3.5872  9.2800  0.013401
3.7013  9.2800  0.012489
3.8154  9.2800  0.011682
3.9295  9.2800  0.010961
4.0436  9.2800  0.010313
4.1577  9.2800  0.009725
4.2718  9.2800  0.009191
4.3859  9.2800  0.008702
4.5000  9.2800  0.008254
0.0500  9.4000  -0.169004
0.1641  9.4000  0.016739
0.2782  9.4000  0.116599
0.3923  9.4000  0.146646
0.5064  9.4000  0.147312
0.6205  9.4000  0.136686
0.7346  9.4000  0.122444
0.8487  9.4000  0.107847
0.9628  9.4000  0.094160
1.0769  9.4000  0.081666
1.1910  9.4000  0.070052
1.3051  9.4000  0.058266
1.4192  9.4000  0.043169
1.5333  9.4000  0.011384
1.6474  9.4000  -0.144302
1.7615  9.4000  -0.403258
1.8756  9.4000  -0.034557
1.9897  9.4000  0.028105
2.1038  9.4000  0.064399
2.2179  9.4000  0.094710
2.3321  9.4000  0.082740
2.4462  9.4000  0.056218
2.5603  9.4000  0.040079
2.6744  9.4000  0.031167
2.7885  9.4000  0.025793
2.9026  9.4000  0.022213
3.0167  9.4000  0.019626
3.1308  9.4000  0.017639
3.2449  9.4000  0.016043
3.3590  9.4000  0.014720
3.4731  9.4000  0.013595
3.5872  9.4000  0.012622
3.7013  9.4000  0.011768
3.8154  9.4000  0.011010
3.9295  9.4000  0.010333
4.0436  9.4000  0.009722
4.1577  9.4000  0.009169
4.2718  9.4000  0.008665
4.3859  9.4000  0.008204
4.5000  9.4000  0.007780
0.0500  9.5600  -0.172179
0.1641  9.5600  0.014164
0.2782  9.5600  0.115027
0.3923  9.5600  0.146153
0.5064  9.5600  0.147735
0.6205  9.5600  0.137763
0.7346  9.5600  0.123919
0.8487  9.5600  0.109514
0.9628  9.5600  0.095866
1.0769  9.5600  0.083306
1.1910  9.5600  0.071544
1.3051  9.5600  0.059538
1.4192  9.5600  0.044134
1.5333  9.5600  0.011907
1.6474  9.5600  -0.144469
1.7615  9.5600  -0.404627
1.8756  9.5600  -0.038281
1.9897  9.5600  0.019357
2.1038  9.5600  0.046219
2.2179  9.5600  0.076455
2.3321  9.5600  0.091149
2.4462  9.5600  0.068425
2.5603  9.5600  0.046806
2.6744  9.5600  0.034752
2.7885  9.5600  0.027905
2.9026  9.5600  0.023598
3.0167  9.5600  0.020622
3.1308  9.5600  0.018409
3.2449  9.5600  0.016672
3.3590  9.5600  0.015254
3.4731  9.5600  0.014062
3.5872  9.5600  0.013039
3.7013  9.5600  0.012147
3.8154  9.5600  0.011358
3.9295  9.5600  0.010655
4.0436  9.5600  0.010022
4.1577  9.5600  0.009450
4.2718  9.5600  0.008929
4.3859  9.5600  0.008454
4.5000  9.5600  0.008017
0.0500  9.7200  -0.187267
0.1641  9.7200  0.000690
0.2782  9.7200  0.104337
0.3923  9.7200  0.138624
0.5064  9.7200  0.143114
0.6205  9.7200  0.135483
0.7346  9.7200  0.123359
0.8487  9.7200  0.110138
0.9628  9.7200  0.097266
1.0769  9.7200  0.085197
1.1910  9.7200  0.073746
1.3051  9.7200  0.061954
1.4192  9.7200  0.046743
1.5333  9.7200  0.014773
1.6474  9.7200  -0.141160
1.7615  9.7200  -0.400448
1.8756  9.7200  -0.032276
1.9897  9.7200  0.029272
2.1038  9.7200  0.062823
2.2179  9.7200  0.089952
2.3321  9.7200  0.080980
2.4462  9.7200  0.057107
2.5603  9.7200  0.041637
2.6744  9.7200  0.032825
2.7885  9.7200  0.027413
2.9026  9.7200  0.023759
3.0167  9.7200  0.021091
3.1308  9.7200  0.019024
3.2449  9.7200  0.017352
3.3590  9.7200  0.015957
3.4731  9.7200  0.014765
3.5872  9.7200  0.013729
3.7013  9.7200  0.012818
3.8154  9.7200  0.012006
3.9295  9.7200  0.011278
4.0436  9.7200  0.010621
4.1577  9.7200  0.010024
4.2718  9.7200  0.009480
4.3859  9.7200  0.008981
4.5000  9.7200  0.008522
0.0500  9.8800  -0.184741
0.1641  9.8800  0.002750
0.2782  9.8800  0.105603
0.3923  9.8800  0.139009
0.5064  9.8800  0.142721
0.6205  9.8800  0.134508
0.7346  9.8800  0.122009
0.8487  9.8800  0.108589
0.9628  9.8800  0.095653
1.0769  9.8800  0.083619
1.1910  9.8800  0.072278
1.3051  9.8800  0.060661
1.4192  9.8800  0.045697
1.5333  9.8800  0.014081
1.6474  9.8800  -0.141308
1.7615  9.8800  -0.399683
1.8756  9.8800  -0.029854
1.9897  9.8800  0.034519
2.1038  9.8800  0.069515
2.2179  9.8800  0.086108
2.3321  9.8800  0.070345
2.4462  9.8800  0.050685
2.5603  9.8800  0.038363
2.6744  9.8800  0.030988
2.7885  9.8800  0.026236
2.9026  9.8800  0.022912
3.0167  9.8800  0.020425
3.1308  9.8800  0.018468
3.2449  9.8800  0.016868
3.3590  9.8800  0.015524
3.4731  9.8800  0.014370
3.5872  9.8800  0.013365
3.7013  9.8800  0.012478
3.8154  9.8800  0.011688
3.9295  9.8800  0.010978
4.0436  9.8800  0.010337
4.1577  9.8800  0.009755
4.2718  9.8800  0.009224
4.3859  9.8800  0.008738
4.5000  9.8800  0.008290
0.0500  10.0400  -0.185829
0.1641  10.0400  0.001718
0.2782  10.0400  0.104670
0.3923  10.0400  0.138194
0.5064  10.0400  0.142024
0.6205  10.0400  0.133915
0.7346  10.0400  0.121498
0.8487  10.0400  0.108137
0.9628  10.0400  0.095235
1.0769  10.0400  0.083207
1.1910  10.0400  0.071838
1.3051  10.0400  0.060146
1.4192  10.0400  0.045031
1.5333  10.0400  0.013131
1.6474  10.0400  -0.142799
1.7615  10.0400  -0.402249
1.8756  10.0400  -0.034671
1.9897  10.0400  0.025112
2.1038  10.0400  0.054492
2.2179  10.0400  0.079962
2.3321  10.0400  0.080526
2.4462  10.0400  0.060329
2.5603  10.0400  0.044011
2.6744  10.0400  0.034190
2.7885  10.0400  0.028143
2.9026  10.0400  0.024115
3.0167  10.0400  0.021224
3.1308  10.0400  0.019020
3.2449  10.0400  0.017263
3.3590  10.0400  0.015814
3.4731  10.0400  0.014589
3.5872  10.0400  0.013532
3.7013  10.0400  0.012608
3.8154  10.0400  0.011791
3.9295  10.0400  0.011060
4.0436  10.0400  0.010404
4.1577  10.0400  0.009809
4.2718  10.0400  0.009268
4.3859  10.0400  0.008774
4.5000  10.0400  0.008320
0.0500  10.1600  -0.171861
0.1641  10.1600  0.014403
0.2782  10.1600  0.115134
0.3923  10.1600  0.146123
0.5064  10.1600  0.147596
0.6205  10.1600  0.137557
0.7346  10.1600  0.123690
0.8487  10.1600  0.109301
0.9628  10.1600  0.095704
1.0769  10.1600  0.083227
1.1910  10.1600  0.071589
1.3051  10.1600  0.059760
1.4192  10.1600  0.044618
1.5333  10.1600  0.012797
1.6474  10.1600  -0.142913
1.7615  10.1600  -0.401903
1.8756  10.1600  -0.033365
1.9897  10.1600  0.028435
2.1038  10.1600  0.061128
2.2179  10.1600  0.085730
2.3321  10.1600  0.078373
2.4462  10.1600  0.056590
2.5603  10.1600  0.041469
2.6744  10.1600  0.032552
2.7885  10.1600  0.027008
2.9026  10.1600  0.023262
3.0167  10.1600  0.020539
3.1308  10.1600  0.018444
3.2449  10.1600  0.016762
3.3590  10.1600  0.015367
3.4731  10.1600  0.014184
3.5872  10.1600  0.013161
3.7013  10.1600  0.012264
3.8154  10.1600  0.011470
3.9295  10.1600  0.010760
4.0436  10.1600  0.010121
4.1577  10.1600  0.009542
4.2718  10.1600  0.009015
4.3859  10.1600  0.008534
4.5000  10.1600  0.008092
0.0500  10.3200  -0.172674
0.1641  10.3200  0.013598
0.2782  10.3200  0.114352
0.3923  10.3200  0.145379
0.5064  10.3200  0.146908
0.6205  10.3200  0.136940
0.7346  10.3200  0.123156
0.8487  10.3200  0.108859
0.9628  10.3200  0.095366
1.0769  10.3200  0.083011
1.1910  10.3200  0.071525
1.3051  10.3200  0.059902
1.4192  10.3200  0.045065
1.5333  10.3200  0.013735
1.6474  10.3200  -0.141112
1.7615  10.3200  -0.398452
1.8756  10.3200  -0.026587
1.9897  10.3200  0.041338
2.1038  10.3200  0.077602
2.2179  10.3200  0.084696
2.3321  10.3200  0.064709
2.4462  10.3200  0.046932
2.5603  10.3200  0.036168
2.6744  10.3200  0.029592
2.7885  10.3200  0.025245
2.9026  10.3200  0.022142
3.0167  10.3200  0.019787
3.1308  10.3200  0.017915
3.2449  10.3200  0.016374
3.3590  10.3200  0.015074
3.4731  10.3200  0.013955
3.5872  10.3200  0.012978
3.7013  10.3200  0.012116
3.8154  10.3200  0.011347
3.9295  10.3200  0.010656
4.0436  10.3200  0.010032
4.1577  10.3200  0.009465
4.2718  10.3200  0.008948
4.3859  10.3200  0.008474
4.5000  10.3200  0.008039
0.0500  10.4800  -0.185039
0.1641  10.4800  0.002372
0.2782  10.4800  0.105092
0.3923  10.4800  0.138364
0.5064  10.4800  0.141978
0.6205  10.4800  0.133715
0.7346  10.4800  0.121213
0.8487  10.4800  0.107829
0.9628  10.4800  0.094956
1.0769  10.4800  0.083007
1.1910  10.4800  0.071770
1.3051  10.4800  0.060279
1.4192  10.4800  0.045473
1.5333  10.4800  0.014064
1.6474  10.4800  -0.141032
1.7615  10.4800  -0.398964
1.8756  10.4800  -0.028430
1.9897  10.4800  0.037064
2.1038  10.4800  0.073632
2.2179  10.4800  0.091980
2.3321  10.4800  0.076109
2.4462  10.4800  0.054696
2.5603  10.4800  0.040951
2.6744  10.4800  0.032703
2.7885  10.4800  0.027423
2.9026  10.4800  0.023767
3.0167  10.4800  0.021062
3.1308  10.4800  0.018955
3.2449  10.4800  0.017248
3.3590  10.4800  0.015826
3.4731  10.4800  0.014615
3.5872  10.4800  0.013565
3.7013  10.4800  0.012643
3.8154  10.4800  0.011826
3.9295  10.4800  0.011095
4.0436  10.4800  0.010436
4.1577  10.4800  0.009839
4.2718  10.4800  0.009296
4.3859  10.4800  0.008800
4.5000  10.4800  0.008344
0.0500  10.6400  -0.175324
0.1641  10.6400  0.011210
0.2782  10.6400  0.112412
0.3923  10.6400  0.143943
0.5064  10.6400  0.145930
0.6205  10.6400  0.136323
0.7346  10.6400  0.122795
0.8487  10.6400  0.108663
0.9628  10.6400  0.095260
1.0769  10.6400  0.082934
1.1910  10.6400  0.071424
1.3051  10.6400  0.059723
1.4192  10.6400  0.044740
1.5333  10.6400  0.013167
1.6474  10.6400  -0.142080
1.7615  10.6400  -0.400090
1.8756  10.6400  -0.029287
1.9897  10.6400  0.037622
2.1038  10.6400  0.076020
2.2179  10.6400  0.086737
2.3321  10.6400  0.064846
2.4462  10.6400  0.045882
2.5603  10.6400  0.035026
2.6744  10.6400  0.028621
2.7885  10.6400  0.024461
2.9026  10.6400  0.021511
3.0167  10.6400  0.019274
3.1308  10.6400  0.017493
3.2449  10.6400  0.016023
3.3590  10.6400  0.014777
3.4731  10.6400  0.013702
3.5872  10.6400  0.012761
3.7013  10.6400  0.011927
3.8154  10.6400  0.011181
3.9295  10.6400  0.010510
4.0436  10.6400  0.009902
4.1577  10.6400  0.009349
4.2718  10.6400  0.008844
4.3859  10.6400  0.008381
4.5000  10.6400  0.007954
0.0500  10.8000  -0.170982
0.1641  10.8000  0.015503
0.2782  10.8000  0.116589
0.3923  10.8000  0.147927
0.5064  10.8000  0.149646
0.6205  10.8000  0.139718
0.7346  10.8000  0.125838
0.8487  10.8000  0.111340
0.9628  10.8000  0.097564
1.0769  10.8000  0.084856
1.1910  10.8000  0.072937
1.3051  10.8000  0.060765
1.4192  10.8000  0.045182
1.5333  10.8000  0.012750
1.6474  10.8000  -0.143891
1.7615  10.8000  -0.404440
1.8756  10.8000  -0.038765
1.9897  10.8000  0.017562
2.1038  10.8000  0.041897
2.2179  10.8000  0.070689
2.3321  10.8000  0.097712
2.4462  10.8000  0.080160
2.5603  10.8000  0.053203
2.6744  10.8000  0.038005
2.7885  10.8000  0.029770
2.9026  10.8000  0.024810
3.0167  10.8000  0.021492
3.1308  10.8000  0.019082
3.2449  10.8000  0.017221
3.3590  10.8000  0.015720
3.4731  10.8000  0.014469
3.5872  10.8000  0.013401
3.7013  10.8000  0.012473
3.8154  10.8000  0.011656
3.9295  10.8000  0.010929
4.0436  10.8000  0.010277
4.1577  10.8000  0.009687
4.2718  10.8000  0.009152
4.3859  10.8000  0.008663
4.5000  10.8000  0.008214
0.0500  10.9200  -0.183760
0.1641  10.9200  0.003444
0.2782  10.9200  0.105812
0.3923  10.9200  0.138694
0.5064  10.9200  0.141964
0.6205  10.9200  0.133444
0.7346  10.9200  0.120775
0.8487  10.9200  0.107304
0.9628  10.9200  0.094413
1.0769  10.9200  0.082506
1.1910  10.9200  0.071382
1.3051  10.9200  0.060114
1.4192  10.9200  0.045735
1.5333  10.9200  0.015190
1.6474  10.9200  -0.138016
1.7615  10.9200  -0.391467
1.8756  10.9200  -0.010314
1.9897  10.9200  0.069640
2.1038  10.9200  0.083471
2.2179  10.9200  0.060453
2.3321  10.9200  0.043339
2.4462  10.9200  0.033917
2.5603  10.9200  0.028310
2.6744  10.9200  0.024576
2.7885  10.9200  0.021851
2.9026  10.9200  0.019731
3.0167  10.9200  0.018004
3.1308  10.9200  0.016553
3.2449  10.9200  0.015307
3.3590  10.9200  0.014220
3.4731  10.9200  0.013259
3.5872  10.9200  0.012402
3.7013  10.9200  0.011632
3.8154  10.9200  0.010936
3.9295  10.9200  0.010304
4.0436  10.9200  0.009728
4.1577  10.9200  0.009200
4.2718  10.9200  0.008716
4.3859  10.9200  0.008269
4.5000  10.9200  0.007857
0.0500  11.0800  -0.168271
0.1641  11.0800  0.017484
0.2782  11.0800  0.117359
0.3923  11.0800  0.147408
0.5064  11.0800  0.148058
0.6205  11.0800  0.137397
0.7346  11.0800  0.123110
0.8487  11.0800  0.108466
0.9628  11.0800  0.094733
1.0769  11.0800  0.082203
1.1910  11.0800  0.070568
1.3051  11.0800  0.058786
1.4192  11.0800  0.043737
1.5333  11.0800  0.012084
1.6474  11.0800  -0.143298
1.7615  11.0800  -0.401560
1.8756  11.0800  -0.031226
1.9897  11.0800  0.035062
2.1038  11.0800  0.074345
2.2179  11.0800  0.088125
2.3321  11.0800  0.065506
2.4462  11.0800  0.045553
2.5603  11.0800  0.034409
2.6744  11.0800  0.027967
2.7885  11.0800  0.023839
2.9026  11.0800  0.020935
3.0167  11.0800  0.018745
3.1308  11.0800  0.017006
3.2449  11.0800  0.015573
3.3590  11.0800  0.014361
3.4731  11.0800  0.013315
3.5872  11.0800  0.012399
3.7013  11.0800  0.011589
3.8154  11.0800  0.010864
3.9295  11.0800  0.010212
4.0436  11.0800  0.009621
4.1577  11.0800  0.009084
4.2718  11.0800  0.008593
4.3859  11.0800  0.008142
4.5000  11.0800  0.007728
0.0500  11.2400  -0.165381
0.1641  11.2400  0.020467
0.2782  11.2400  0.120468
0.3923  11.2400  0.150597
0.5064  11.2400  0.151231
0.6205  11.2400  0.140459
0.7346  11.2400  0.125988
0.8487  11.2400  0.111117
0.9628  11.2400  0.097138
1.0769  11.2400  0.084357
1.1910  11.2400  0.072472
1.3051  11.2400  0.060439
1.4192  11.2400  0.045123
1.5333  11.2400  0.013160
1.6474  11.2400  -0.142640
1.7615  11.2400  -0.401586
1.8756  11.2400  -0.032609
1.9897  11.2400  0.030680
2.1038  11.2400  0.065353
2.2179  11.2400  0.082083
2.3321  11.2400  0.065196
2.4462  11.2400  0.046237
2.5603  11.2400  0.035049
2.6744  11.2400  0.028512
2.7885  11.2400  0.024318
2.9026  11.2400  0.021372
3.0167  11.2400  0.019149
3.1308  11.2400  0.017384
3.2449  11.2400  0.015929
3.3590  11.2400  0.014698
3.4731  11.2400  0.013634
3.5872  11.2400  0.012702
3.7013  11.2400  0.011875
3.8154  11.2400  0.011137
3.9295  11.2400  0.010471
4.0436  11.2400  0.009868
4.1577  11.2400  0.009319
4.2718  11.2400  0.008817
4.3859  11.2400  0.008357
4.5000  11.2400  0.007933
0.0500  11.4000  -0.176860
0.1641  11.4000  0.009900
0.2782  11.4000  0.111487
0.3923  11.4000  0.143445
0.5064  11.4000  0.145812
0.6205  11.4000  0.136500
0.7346  11.4000  0.123181
0.8487  11.4000  0.109191
0.9628  11.4000  0.095884
1.0769  11.4000  0.083635
1.1910  11.4000  0.072205
1.3051  11.4000  0.060615
1.4192  11.4000  0.045813
1.5333  11.4000  0.014563
1.6474  11.4000  -0.140073
1.7615  11.4000  -0.396860
1.8756  11.4000  -0.023559
1.9897  11.4000  0.047385
2.1038  11.4000  0.083856
2.2179  11.4000  0.081760
2.3321  11.4000  0.059254
2.4462  11.4000  0.043275
2.5603  11.4000  0.033994
2.6744  11.4000  0.028281
2.7885  11.4000  0.024428
2.9026  11.4000  0.021621
3.0167  11.4000  0.019450
3.1308  11.4000  0.017697
3.2449  11.4000  0.016237
3.3590  11.4000  0.014993
3.4731  11.4000  0.013913
3.5872  11.4000  0.012964
3.7013  11.4000  0.012122
3.8154  11.4000  0.011367
3.9295  11.4000  0.010687
4.0436  11.4000  0.010071
4.1577  11.4000  0.009510
4.2718  11.4000  0.008997
4.3859  11.4000  0.008526
4.5000  11.4000  0.008092
0.0500  11.5600  -0.177839
0.1641  11.5600  0.008560
0.2782  11.5600  0.109564
0.3923  11.5600  0.140945
0.5064  11.5600  0.142899
0.6205  11.5600  0.133396
0.7346  11.5600  0.120095
0.8487  11.5600  0.106299
0.9628  11.5600  0.093338
1.0769  11.5600  0.081593
1.1910  11.5600  0.070883
1.3051  11.5600  0.060386
1.4192  11.5600  0.047410
1.5333  11.5600  0.019556
1.6474  11.5600  -0.128173
1.7615  11.5600  -0.371288
1.8756  11.5600  0.016003
1.9897  11.5600  0.064097
2.1038  11.5600  0.053861
2.2179  11.5600  0.041690
2.3321  11.5600  0.033900
2.4462  11.5600  0.028837
2.5603  11.5600  0.025268
2.6744  11.5600  0.022568
2.7885  11.5600  0.020415
2.9026  11.5600  0.018635
3.0167  11.5600  0.017126
3.1308  11.5600  0.015822
3.2449  11.5600  0.014679
3.3590  11.5600  0.013669
3.4731  11.5600  0.012767
3.5872  11.5600  0.011956
3.7013  11.5600  0.011225
3.8154  11.5600  0.010561
3.9295  11.5600  0.009956
4.0436  11.5600  0.009403
4.1577  11.5600  0.008896
4.2718  11.5600  0.008429
4.3859  11.5600  0.007999
4.5000  11.5600  0.007601
0.0500  11.6800  -0.179250
0.1641  11.6800  0.008071
0.2782  11.6800  0.110599
0.3923  11.6800  0.143577
0.5064  11.6800  0.146810
0.6205  11.6800  0.138110
0.7346  11.6800  0.125141
0.8487  11.6800  0.111279
0.9628  11.6800  0.097929
1.0769  11.6800  0.085497
1.1910  11.6800  0.073754
1.3051  11.6800  0.061699
1.4192  11.6800  0.046204
1.5333  11.6800  0.013861
1.6474  11.6800  -0.142659
1.7615  11.6800  -0.403015
1.8756  11.6800  -0.037013
1.9897  11.6800  0.019807
2.1038  11.6800  0.044279
2.2179  11.6800  0.068740
2.3321  11.6800  0.082426
2.4462  11.6800  0.067245
2.5603  11.6800  0.048305
2.6744  11.6800  0.036478
2.7885  11.6800  0.029444
2.9026  11.6800  0.024936
3.0167  11.6800  0.021797
3.1308  11.6800  0.019456
3.2449  11.6800  0.017617
3.3590  11.6800  0.016116
3.4731  11.6800  0.014855
3.5872  11.6800  0.013772
3.7013  11.6800  0.012828
3.8154  11.6800  0.011995
3.9295  11.6800  0.011252
4.0436  11.6800  0.010584
4.1577  11.6800  0.009979
4.2718  11.6800  0.009429
4.3859  11.6800  0.008927
4.5000  11.6800  0.008466
0.0500  11.8400  -0.176796
0.1641  11.8400  0.010050
0.2782  11.8400  0.111776
0.3923  11.8400  0.143881
0.5064  11.8400  0.146366
0.6205  11.8400  0.137132
0.7346  11.8400  0.123854
0.8487  11.8400  0.109879
0.9628  11.8400  0.096576
1.0769  11.8400  0.084330
1.1910  11.8400  0.072917
1.3051  11.8400  0.061374
1.4192  11.8400  0.046676
1.5333  11.8400  0.015636
1.6474  11.8400  -0.138590
1.7615  11.8400  -0.394586
1.8756  11.8400  -0.019975
1.9897  11.8400  0.051179
2.1038  11.8400  0.080082
2.2179  11.8400  0.072351
2.3321  11.8400  0.053600
2.4462  11.8400  0.040676
2.5603  11.8400  0.032810
2.6744  11.8400  0.027737
2.7885  11.8400  0.024193
2.9026  11.8400  0.021542
3.0167  11.8400  0.019456
3.1308  11.8400  0.017750
3.2449  11.8400  0.016316
3.3590  11.8400  0.015086
3.4731  11.8400  0.014013
3.5872  11.8400  0.013068
3.7013  11.8400  0.012225
3.8154  11.8400  0.011470
3.9295  11.8400  0.010788
4.0436  11.8400  0.010169
4.1577  11.8400  0.009605
4.2718  11.8400  0.009088
4.3859  11.8400  0.008614
4.5000  11.8400  0.008177
0.0500  12.0000  -0.172014
0.1641  12.0000  0.013480
0.2782  12.0000  0.112972
0.3923  12.0000  0.142722
0.5064  12.0000  0.143282
0.6205  12.0000  0.132767
0.7346  12.0000  0.118831
0.8487  12.0000  0.104704
0.9628  12.0000  0.091639
1.0769  12.0000  0.079952
1.1910  12.0000  0.069420
1.3051  12.0000  0.059195
1.4192  12.0000  0.046563
1.5333  12.0000  0.019064
1.6474  12.0000  -0.128488
1.7615  12.0000  -0.371600
1.8756  12.0000  0.020676
1.9897  12.0000  0.083472
2.1038  12.0000  0.073147
2.2179  12.0000  0.053864
2.3321  12.0000  0.041217
2.4462  12.0000  0.033418
2.5603  12.0000  0.028280
2.6744  12.0000  0.024630
2.7885  12.0000  0.021872
2.9026  12.0000  0.019689
3.0167  12.0000  0.017901
3.1308  12.0000  0.016399
3.2449  12.0000  0.015112
3.3590  12.0000  0.013994
3.4731  12.0000  0.013011
3.5872  12.0000  0.012138
3.7013  12.0000  0.011359
3.8154  12.0000  0.010657
3.9295  12.0000  0.010022
4.0436  12.0000  0.009446
4.1577  12.0000  0.008920
4.2718  12.0000  0.008438
4.3859  12.0000  0.007996
4.5000  12.0000  0.007588


==> fig3/case1_sigma_true.dat <==
freq_THz  time_ps  dsigma
0.0500  0.0000  0.000000
0.1641  0.0000  0.000000
0.2782  0.0000  0.000000
0.3923  0.0000  0.000000
0.5064  0.0000  0.000000
0.6205  0.0000  0.000000
0.7346  0.0000  0.000000
0.8487  0.0000  0.000000
0.9628  0.0000  0.000000
1.0769  0.0000  0.000000
1.1910  0.0000  0.000000
1.3051  0.0000  0.000000
1.4192  0.0000  0.000000
1.5333  0.0000  0.000000
1.6474  0.0000  0.000000
1.7615  0.0000  0.000000
1.8756  0.0000  0.000000
1.9897  0.0000  0.000000
2.1038  0.0000  0.000000
2.2179  0.0000  0.000000
2.3321  0.0000  0.000000
2.4462  0.0000  0.000000
2.5603  0.0000  0.000000
2.6744  0.0000  0.000000
2.7885  0.0000  0.000000
2.9026  0.0000  0.000000
3.0167  0.0000  0.000000
3.1308  0.0000  0.000000
3.2449  0.0000  0.000000
3.3590  0.0000  0.000000
3.4731  0.0000  0.000000
3.5872  0.0000  0.000000
3.7013  0.0000  0.000000
3.8154  0.0000  0.000000
3.9295  0.0000  0.000000
4.0436  0.0000  0.000000
4.1577  0.0000  0.000000
4.2718  0.0000  0.000000
4.3859  0.0000  0.000000
4.5000  0.0000  0.000000
0.0500  0.1600  0.000000
0.1641  0.1600  0.000000
0.2782  0.1600  0.000000
0.3923  0.1600  0.000000
0.5064  0.1600  0.000000
0.6205  0.1600  0.000000
0.7346  0.1600  0.000000
0.8487  0.1600  0.000000
0.9628  0.1600  0.000000
1.0769  0.1600  0.000000
1.1910  0.1600  0.000000
1.3051  0.1600  0.000000
1.4192  0.1600  0.000000
1.5333  0.1600  0.000000
1.6474  0.1600  0.000000
1.7615  0.1600  0.000000
1.8756  0.1600  0.000000
1.9897  0.1600  0.000000
2.1038  0.1600  0.000000
2.2179  0.1600  0.000000
2.3321  0.1600  0.000000
2.4462  0.1600  0.000000
2.5603  0.1600  0.000000
2.6744  0.1600  0.000000
2.7885  0.1600  0.000000
2.9026  0.1600  0.000000
3.0167  0.1600  0.000000
3.1308  0.1600  0.000000
3.2449  0.1600  0.000000
3.3590  0.1600  0.000000
3.4731  0.1600  0.000000
3.5872  0.1600  0.000000
3.7013  0.1600  0.000000
3.8154  0.1600  0.000000
3.9295  0.1600  0.000000
4.0436  0.1600  0.000000
4.1577  0.1600  0.000000
4.2718  0.1600  0.000000
4.3859  0.1600  0.000000
4.5000  0.1600  0.000000
0.0500  0.3200  0.000000
0.1641  0.3200  0.000000
0.2782  0.3200  0.000000
0.3923  0.3200  0.000000
0.5064  0.3200  0.000000
0.6205  0.3200  0.000000
0.7346  0.3200  0.000000
0.8487  0.3200  0.000000
0.9628  0.3200  0.000000
1.0769  0.3200  0.000000
1.1910  0.3200  0.000000
1.3051  0.3200  0.000000
1.4192  0.3200  0.000000
1.5333  0.3200  0.000000
1.6474  0.3200  0.000000
1.7615  0.3200  0.000000
1.8756  0.3200  0.000000
1.9897  0.3200  0.000000
2.1038  0.3200  0.000000
2.2179  0.3200  0.000000
2.3321  0.3200  0.000000
2.4462  0.3200  0.000000
2.5603  0.3200  0.000000
2.6744  0.3200  0.000000
2.7885  0.3200  0.000000
2.9026  0.3200  0.000000
3.0167  0.3200  0.000000
3.1308  0.3200  0.000000
3.2449  0.3200  0.000000
3.3590  0.3200  0.000000
3.4731  0.3200  0.000000
3.5872  0.3200  0.000000
3.7013  0.3200  0.000000
3.8154  0.3200  0.000000
3.9295  0.3200  0.000000
4.0436  0.3200  0.000000
4.1577  0.3200  0.000000
4.2718  0.3200  0.000000
4.3859  0.3200  0.000000
4.5000  0.3200  0.000000
0.0500  0.4400  0.000000
0.1641  0.4400  0.000000
0.2782  0.4400  0.000000
0.3923  0.4400  0.000000
0.5064  0.4400  0.000000
0.6205  0.4400  0.000000
0.7346  0.4400  0.000000
0.8487  0.4400  0.000000
0.9628  0.4400  0.000000
1.0769  0.4400  0.000000
1.1910  0.4400  0.000000
1.3051  0.4400  0.000000
1.4192  0.4400  0.000000
1.5333  0.4400  0.000000
1.6474  0.4400  0.000000
1.7615  0.4400  0.000000
1.8756  0.4400  0.000000
1.9897  0.4400  0.000000
2.1038  0.4400  0.000000
2.2179  0.4400  0.000000
2.3321  0.4400  0.000000
2.4462  0.4400  0.000000
2.5603  0.4400  0.000000
2.6744  0.4400  0.000000
2.7885  0.4400  0.000000
2.9026  0.4400  0.000000
3.0167  0.4400  0.000000
3.1308  0.4400  0.000000
3.2449  0.4400  0.000000
3.3590  0.4400  0.000000
3.4731  0.4400  0.000000
3.5872  0.4400  0.000000
3.7013  0.4400  0.000000
3.8154  0.4400  0.000000
3.9295  0.4400  0.000000
4.0436  0.4400  0.000000
4.1577  0.4400  0.000000
4.2718  0.4400  0.000000
4.3859  0.4400  0.000000
4.5000  0.4400  0.000000
0.0500  0.6000  0.000000
0.1641  0.6000  0.000000
0.2782  0.6000  0.000000
0.3923  0.6000  0.000000
0.5064  0.6000  0.000000
0.6205  0.6000  0.000000
0.7346  0.6000  0.000000
0.8487  0.6000  0.000000
0.9628  0.6000  0.000000
1.0769  0.6000  0.000000
1.1910  0.6000  0.000000
1.3051  0.6000  0.000000
1.4192  0.6000  0.000000
1.5333  0.6000  0.000000
1.6474  0.6000  0.000000
1.7615  0.6000  0.000000
1.8756  0.6000  0.000000
1.9897  0.6000  0.000000
2.1038  0.6000  0.000000
2.2179  0.6000  0.000000
2.3321  0.6000  0.000000
2.4462  0.6000  0.000000
2.5603  0.6000  0.000000
2.6744  0.6000  0.000000
2.7885  0.6000  0.000000
2.9026  0.6000  0.000000
3.0167  0.6000  0.000000
3.1308  0.6000  0.000000
3.2449  0.6000  0.000000
3.3590  0.6000  0.000000
3.4731  0.6000  0.000000
3.5872  0.6000  0.000000
3.7013  0.6000  0.000000
3.8154  0.6000  0.000000
3.9295  0.6000  0.000000
4.0436  0.6000  0.000000
4.1577  0.6000  0.000000
4.2718  0.6000  0.000000
4.3859  0.6000  0.000000
4.5000  0.6000  0.000000
0.0500  0.7600  0.000000
0.1641  0.7600  0.000000
0.2782  0.7600  0.000000
0.3923  0.7600  0.000000
0.5064  0.7600  0.000000
0.6205  0.7600  0.000000
0.7346  0.7600  0.000000
0.8487  0.7600  0.000000
0.9628  0.7600  0.000000
1.0769  0.7600  0.000000
1.1910  0.7600  0.000000
1.3051  0.7600  0.000000
1.4192  0.7600  0.000000
1.5333  0.7600  0.000000
1.6474  0.7600  0.000000
1.7615  0.7600  0.000000
1.8756  0.7600  0.000000
1.9897  0.7600  0.000000
2.1038  0.7600  0.000000
2.2179  0.7600  0.000000
2.3321  0.7600  0.000000
2.4462  0.7600  0.000000
2.5603  0.7600  0.000000
2.6744  0.7600  0.000000
2.7885  0.7600  0.000000
2.9026  0.7600  0.000000
3.0167  0.7600  0.000000
3.1308  0.7600  0.000000
3.2449  0.7600  0.000000
3.3590  0.7600  0.000000
3.4731  0.7600  0.000000
3.5872  0.7600  0.000000
3.7013  0.7600  0.000000
3.8154  0.7600  0.000000
3.9295  0.7600  0.000000
4.0436  0.7600  0.000000
4.1577  0.7600  0.000000
4.2718  0.7600  0.000000
4.3859  0.7600  0.000000
4.5000  0.7600  0.000000
0.0500  0.9200  0.000000
0.1641  0.9200  0.000000
0.2782  0.9200  0.000000
0.3923  0.9200  0.000000
0.5064  0.9200  0.000000
0.6205  0.9200  0.000000
0.7346  0.9200  0.000000
0.8487  0.9200  0.000000
0.9628  0.9200  0.000000
1.0769  0.9200  0.000000
1.1910  0.9200  0.000000
1.3051  0.9200  0.000000
1.4192  0.9200  0.000000
1.5333  0.9200  0.000000
1.6474  0.9200  0.000000
1.7615  0.9200  0.000000
1.8756  0.9200  0.000000
1.9897  0.9200  0.000000
2.1038  0.9200  0.000000
2.2179  0.9200  0.000000
2.3321  0.9200  0.000000
2.4462  0.9200  0.000000
2.5603  0.9200  0.000000
2.6744  0.9200  0.000000
2.7885  0.9200  0.000000
2.9026  0.9200  0.000000
3.0167  0.9200  0.000000
3.1308  0.9200  0.000000
3.2449  0.9200  0.000000
3.3590  0.9200  0.000000
3.4731  0.9200  0.000000
3.5872  0.9200  0.000000
3.7013  0.9200  0.000000
3.8154  0.9200  0.000000
3.9295  0.9200  0.000000
4.0436  0.9200  0.000000
4.1577  0.9200  0.000000
4.2718  0.9200  0.000000
4.3859  0.9200  0.000000
4.5000  0.9200  0.000000
0.0500  1.0800  0.000000
0.1641  1.0800  0.000000
0.2782  1.0800  0.000000
0.3923  1.0800  0.000000
0.5064  1.0800  0.000000
0.6205  1.0800  0.000000
0.7346  1.0800  0.000000
0.8487  1.0800  0.000000
0.9628  1.0800  0.000000
1.0769  1.0800  0.000000
1.1910  1.0800  0.000000
1.3051  1.0800  0.000000
1.4192  1.0800  0.000000
1.5333  1.0800  0.000000
1.6474  1.0800  0.000000
1.7615  1.0800  0.000000
1.8756  1.0800  0.000000
1.9897  1.0800  0.000000
2.1038  1.0800  0.000000
2.2179  1.0800  0.000000
2.3321  1.0800  0.000000
2.4462  1.0800  0.000000
2.5603  1.0800  0.000000
2.6744  1.0800  0.000000
2.7885  1.0800  0.000000
2.9026  1.0800  0.000000
3.0167  1.0800  0.000000
3.1308  1.0800  0.000000
3.2449  1.0800  0.000000
3.3590  1.0800  0.000000
3.4731  1.0800  0.000000
3.5872  1.0800  0.000000
3.7013  1.0800  0.000000
3.8154  1.0800  0.000000
3.9295  1.0800  0.000000
4.0436  1.0800  0.000000
4.1577  1.0800  0.000000
4.2718  1.0800  0.000000
4.3859  1.0800  0.000000
4.5000  1.0800  0.000000
0.0500  1.2000  0.000000
0.1641  1.2000  0.000000
0.2782  1.2000  0.000000
0.3923  1.2000  0.000000
0.5064  1.2000  0.000000
0.6205  1.2000  0.000000
0.7346  1.2000  0.000000
0.8487  1.2000  0.000000
0.9628  1.2000  0.000000
1.0769  1.2000  0.000000
1.1910  1.2000  0.000000
1.3051  1.2000  0.000000
1.4192  1.2000  0.000000
1.5333  1.2000  0.000000
1.6474  1.2000  0.000000
1.7615  1.2000  0.000000
1.8756  1.2000  0.000000
1.9897  1.2000  0.000000
2.1038  1.2000  0.000000
2.2179  1.2000  0.000000
2.3321  1.2000  0.000000
2.4462  1.2000  0.000000
2.5603  1.2000  0.000000
2.6744  1.2000  0.000000
2.7885  1.2000  0.000000
2.9026  1.2000  0.000000
3.0167  1.2000  0.000000
3.1308  1.2000  0.000000
3.2449  1.2000  0.000000
3.3590  1.2000  0.000000
3.4731  1.2000  0.000000
3.5872  1.2000  0.000000
3.7013  1.2000  0.000000
3.8154  1.2000  0.000000
3.9295  1.2000  0.000000
4.0436  1.2000  0.000000
4.1577  1.2000  0.000000
4.2718  1.2000  0.000000
4.3859  1.2000  0.000000
4.5000  1.2000  0.000000
0.0500  1.3600  0.000000
0.1641  1.3600  0.000000
0.2782  1.3600  0.000000
0.3923  1.3600  0.000000
0.5064  1.3600  0.000000
0.6205  1.3600  0.000000
0.7346  1.3600  0.000000
0.8487  1.3600  0.000000
0.9628  1.3600  0.000000
1.0769  1.3600  0.000000
1.1910  1.3600  0.000000
1.3051  1.3600  0.000000
1.4192  1.3600  0.000000
1.5333  1.3600  0.000000
1.6474  1.3600  0.000000
1.7615  1.3600  0.000000
1.8756  1.3600  0.000000
1.9897  1.3600  0.000000
2.1038  1.3600  0.000000
2.2179  1.3600  0.000000
2.3321  1.3600  0.000000
2.4462  1.3600  0.000000
2.5603  1.3600  0.000000
2.6744  1.3600  0.000000
2.7885  1.3600  0.000000
2.9026  1.3600  0.000000
3.0167  1.3600  0.000000
3.1308  1.3600  0.000000
3.2449  1.3600  0.000000
3.3590  1.3600  0.000000
3.4731  1.3600  0.000000
3.5872  1.3600  0.000000
3.7013  1.3600  0.000000
3.8154  1.3600  0.000000
3.9295  1.3600  0.000000
4.0436  1.3600  0.000000
4.1577  1.3600  0.000000
4.2718  1.3600  0.000000
4.3859  1.3600  0.000000
4.5000  1.3600  0.000000
0.0500  1.5200  -0.000000
0.1641  1.5200  -0.000000
0.2782  1.5200  -0.000000
0.3923  1.5200  -0.000000
0.5064  1.5200  -0.000000
0.6205  1.5200  -0.000000
0.7346  1.5200  -0.000000
0.8487  1.5200  -0.000000
0.9628  1.5200  -0.000000
1.0769  1.5200  -0.000000
1.1910  1.5200  -0.000000
1.3051  1.5200  -0.000000
1.4192  1.5200  -0.000000
1.5333  1.5200  -0.000000
1.6474  1.5200  -0.000000
1.7615  1.5200  -0.000000
1.8756  1.5200  -0.000000
1.9897  1.5200  -0.000000
2.1038  1.5200  -0.000000
2.2179  1.5200  -0.000000
2.3321  1.5200  -0.000000
2.4462  1.5200  -0.000000
2.5603  1.5200  -0.000000
2.6744  1.5200  -0.000000
2.7885  1.5200  -0.000000
2.9026  1.5200  -0.000000
3.0167  1.5200  -0.000000
3.1308  1.5200  -0.000000
3.2449  1.5200  -0.000000
3.3590  1.5200  -0.000000
3.4731  1.5200  -0.000000
3.5872  1.5200  -0.000000
3.7013  1.5200  -0.000000
3.8154  1.5200  -0.000000
3.9295  1.5200  -0.000000
4.0436  1.5200  -0.000000
4.1577  1.5200  -0.000000
4.2718  1.5200  -0.000000
4.3859  1.5200  -0.000000
4.5000  1.5200  -0.000000
0.0500  1.6800  -0.000000
0.1641  1.6800  -0.000000
0.2782  1.6800  -0.000000
0.3923  1.6800  -0.000000
0.5064  1.6800  -0.000000
0.6205  1.6800  -0.000000
0.7346  1.6800  -0.000000
0.8487  1.6800  -0.000000
0.9628  1.6800  -0.000000
1.0769  1.6800  -0.000000
1.1910  1.6800  -0.000000
1.3051  1.6800  -0.000000
1.4192  1.6800  -0.000000
1.5333  1.6800  -0.000000
1.6474  1.6800  -0.000000
1.7615  1.6800  -0.000000
1.8756  1.6800  -0.000000
1.9897  1.6800  -0.000000
2.1038  1.6800  -0.000000
2.2179  1.6800  -0.000000
2.3321  1.6800  -0.000000
2.4462  1.6800  -0.000000
2.5603  1.6800  -0.000000
2.6744  1.6800  -0.000000
2.7885  1.6800  -0.000000
2.9026  1.6800  -0.000000
3.0167  1.6800  -0.000000
3.1308  1.6800  -0.000000
3.2449  1.6800  -0.000000
3.3590  1.6800  -0.000000
3.4731  1.6800  -0.000000
3.5872  1.6800  -0.000000
3.7013  1.6800  -0.000000
3.8154  1.6800  -0.000000
3.9295  1.6800  -0.000000
4.0436  1.6800  -0.000000
4.1577  1.6800  -0.000000
4.2718  1.6800  -0.000000
4.3859  1.6800  -0.000000
4.5000  1.6800  -0.000000
0.0500  1.8400  -0.000000
0.1641  1.8400  -0.000000
0.2782  1.8400  -0.000000
0.3923  1.8400  -0.000000
0.5064  1.8400  -0.000000
0.6205  1.8400  -0.000000
0.7346  1.8400  -0.000000
0.8487  1.8400  -0.000000
0.9628  1.8400  -0.000000
1.0769  1.8400  -0.000000
1.1910  1.8400  -0.000000
1.3051  1.8400  -0.000000
1.4192  1.8400  -0.000000
1.5333  1.8400  -0.000000
1.6474  1.8400  -0.000000
1.7615  1.8400  -0.000000
1.8756  1.8400  -0.000000
1.9897  1.8400  -0.000000
2.1038  1.8400  -0.000000
2.2179  1.8400  -0.000000
2.3321  1.8400  -0.000000
2.4462  1.8400  -0.000001
2.5603  1.8400  -0.000001
2.6744  1.8400  -0.000000
2.7885  1.8400  -0.000000
2.9026  1.8400  -0.000000
3.0167  1.8400  -0.000000
3.1308  1.8400  -0.000000
3.2449  1.8400  -0.000000
3.3590  1.8400  -0.000000
3.4731  1.8400  -0.000000
3.5872  1.8400  -0.000000
3.7013  1.8400  -0.000000
3.8154  1.8400  -0.000000
3.9295  1.8400  -0.000000
4.0436  1.8400  -0.000000
4.1577  1.8400  -0.000000
4.2718  1.8400  -0.000000
4.3859  1.8400  -0.000000
4.5000  1.8400  -0.000000
0.0500  1.9600  0.000000
0.1641  1.9600  0.000000
0.2782  1.9600  0.000000
0.3923  1.9600  0.000000
0.5064  1.9600  0.000000
0.6205  1.9600  0.000000
0.7346  1.9600  0.000000
0.8487  1.9600  0.000000
0.9628  1.9600  0.000000
1.0769  1.9600  0.000000
1.1910  1.9600  0.000000
1.3051  1.9600  0.000000
1.4192  1.9600  0.000000
1.5333  1.9600  0.000000
1.6474  1.9600  -0.000000
1.7615  1.9600  -0.000000
1.8756  1.9600  -0.000000
1.9897  1.9600  -0.000000
2.1038  1.9600  -0.000000
2.2179  1.9600  -0.000000
2.3321  1.9600  -0.000000
2.4462  1.9600  -0.000001
2.5603  1.9600  -0.000001
2.6744  1.9600  -0.000000
2.7885  1.9600  -0.000000
2.9026  1.9600  -0.000000
3.0167  1.9600  -0.000000
3.1308  1.9600  -0.000000
3.2449  1.9600  -0.000000
3.3590  1.9600  -0.000000
3.4731  1.9600  -0.000000
3.5872  1.9600  -0.000000
3.7013  1.9600  -0.000000
3.8154  1.9600  -0.000000
3.9295  1.9600  -0.000000
4.0436  1.9600  -0.000000
4.1577  1.9600  -0.000000
4.2718  1.9600  -0.000000
4.3859  1.9600  -0.000000
4.5000  1.9600  -0.000000
0.0500  2.1200  0.000000
0.1641  2.1200  0.000000
0.2782  2.1200  0.000000
0.3923  2.1200  0.000000
0.5064  2.1200  0.000000
0.6205  2.1200  0.000000
0.7346  2.1200  0.000000
0.8487  2.1200  0.000000
0.9628  2.1200  0.000000
1.0769  2.1200  0.000000
1.1910  2.1200  0.000000
1.3051  2.1200  0.000000
1.4192  2.1200  -0.000000
1.5333  2.1200  -0.000000
1.6474  2.1200  -0.000000
1.7615  2.1200  -0.000000
1.8756  2.1200  -0.000000
1.9897  2.1200  -0.000000
2.1038  2.1200  -0.000000
2.2179  2.1200  -0.000000
2.3321  2.1200  -0.000000
2.4462  2.1200  -0.000002
2.5603  2.1200  -0.000002
2.6744  2.1200  -0.000001
2.7885  2.1200  -0.000000
2.9026  2.1200  -0.000000
3.0167  2.1200  -0.000000
3.1308  2.1200  -0.000000
3.2449  2.1200  -0.000000
3.3590  2.1200  -0.000000
3.4731  2.1200  -0.000000
3.5872  2.1200  -0.000000
3.7013  2.1200  -0.000000
3.8154  2.1200  -0.000000
3.9295  2.1200  -0.000000
4.0436  2.1200  -0.000000
4.1577  2.1200  -0.000000
4.2718  2.1200  -0.000000
4.3859  2.1200  -0.000000
4.5000  2.1200  -0.000000
0.0500  2.2800  0.000000
0.1641  2.2800  0.000000
0.2782  2.2800  0.000000
0.3923  2.2800  0.000000
0.5064  2.2800  0.000000
0.6205  2.2800  0.000000
0.7346  2.2800  0.000000
0.8487  2.2800  0.000000
0.9628  2.2800  0.000000
1.0769  2.2800  0.000000
1.1910  2.2800  0.000000
1.3051  2.2800  0.000000
1.4192  2.2800  0.000000
1.5333  2.2800  -0.000000
1.6474  2.2800  -0.000000
1.7615  2.2800  -0.000000
1.8756  2.2800  -0.000000
1.9897  2.2800  -0.000000
2.1038  2.2800  -0.000000
2.2179  2.2800  -0.000000
2.3321  2.2800  -0.000001
2.4462  2.2800  -0.000004
2.5603  2.2800  -0.000004
2.6744  2.2800  -0.000001
2.7885  2.2800  -0.000000
2.9026  2.2800  -0.000000
3.0167  2.2800  -0.000000
3.1308  2.2800  -0.000000
3.2449  2.2800  -0.000000
3.3590  2.2800  -0.000000
3.4731  2.2800  -0.000000
3.5872  2.2800  -0.000000
3.7013  2.2800  -0.000000
3.8154  2.2800  -0.000000
3.9295  2.2800  -0.000000
4.0436  2.2800  -0.000000
4.1577  2.2800  -0.000000
4.2718  2.2800  -0.000000
4.3859  2.2800  -0.000000
4.5000  2.2800  -0.000000
0.0500  2.4400  0.000001
0.1641  2.4400  0.000001
0.2782  2.4400  0.000001
0.3923  2.4400  0.000000
0.5064  2.4400  0.000000
0.6205  2.4400  0.000000
0.7346  2.4400  0.000000
0.8487  2.4400  0.000000
0.9628  2.4400  0.000000
1.0769  2.4400  0.000000
1.1910  2.4400  0.000000
1.3051  2.4400  0.000000
1.4192  2.4400  0.000000
1.5333  2.4400  0.000000
1.6474  2.4400  -0.000000
1.7615  2.4400  -0.000000
1.8756  2.4400  -0.000000
1.9897  2.4400  -0.000000
2.1038  2.4400  -0.000000
2.2179  2.4400  -0.000001
2.3321  2.4400  -0.000002
2.4462  2.4400  -0.000007
2.5603  2.4400  -0.000007
2.6744  2.4400  -0.000002
2.7885  2.4400  -0.000001
2.9026  2.4400  -0.000000
3.0167  2.4400  -0.000000
3.1308  2.4400  -0.000000
3.2449  2.4400  -0.000000
3.3590  2.4400  -0.000000
3.4731  2.4400  -0.000000
3.5872  2.4400  -0.000000
3.7013  2.4400  -0.000000
3.8154  2.4400  -0.000000
3.9295  2.4400  -0.000000
4.0436  2.4400  -0.000000
4.1577  2.4400  -0.000000
4.2718  2.4400  -0.000000
4.3859  2.4400  -0.000000
4.5000  2.4400  -0.000000
0.0500  2.6000  0.000002
0.1641  2.6000  0.000002
0.2782  2.6000  0.000001
0.3923  2.6000  0.000001
0.5064  2.6000  0.000001
0.6205  2.6000  0.000000
0.7346  2.6000  0.000000
0.8487  2.6000  0.000000
0.9628  2.6000  0.000000
1.0769  2.6000  0.000000
1.1910  2.6000  0.000000
1.3051  2.6000  0.000000
1.4192  2.6000  0.000000
1.5333  2.6000  0.000000
1.6474  2.6000  -0.000000
1.7615  2.6000  -0.000000
1.8756  2.6000  -0.000000
1.9897  2.6000  -0.000000
2.1038  2.6000  -0.000000
2.2179  2.6000  -0.000001
2.3321  2.6000  -0.000002
2.4462  2.6000  -0.000008
2.5603  2.6000  -0.000018
2.6744  2.6000  -0.000005
2.7885  2.6000  -0.000002
2.9026  2.6000  -0.000001
3.0167  2.6000  -0.000001
3.1308  2.6000  -0.000000
3.2449  2.6000  -0.000000
3.3590  2.6000  -0.000000
3.4731  2.6000  -0.000000
3.5872  2.6000  -0.000000
3.7013  2.6000  -0.000000
3.8154  2.6000  -0.000000
3.9295  2.6000  -0.000000
4.0436  2.6000  -0.000000
4.1577  2.6000  -0.000000
4.2718  2.6000  -0.000000
4.3859  2.6000  -0.000000
4.5000  2.6000  -0.000000
0.0500  2.7200  0.000004
0.1641  2.7200  0.000003
0.2782  2.7200  0.000002
0.3923  2.7200  0.000002
0.5064  2.7200  0.000001
0.6205  2.7200  0.000001
0.7346  2.7200  0.000001
0.8487  2.7200  0.000000
0.9628  2.7200  0.000000
1.0769  2.7200  0.000000
1.1910  2.7200  0.000000
1.3051  2.7200  0.000000
1.4192  2.7200  0.000000
1.5333  2.7200  0.000000
1.6474  2.7200  -0.000000
1.7615  2.7200  -0.000000
1.8756  2.7200  -0.000000
1.9897  2.7200  -0.000000
2.1038  2.7200  -0.000001
2.2179  2.7200  -0.000001
2.3321  2.7200  -0.000003
2.4462  2.7200  -0.000011
2.5603  2.7200  -0.000031
2.6744  2.7200  -0.000008
2.7885  2.7200  -0.000003
2.9026  2.7200  -0.000002
3.0167  2.7200  -0.000001
3.1308  2.7200  -0.000001
3.2449  2.7200  -0.000000
3.3590  2.7200  -0.000000
3.4731  2.7200  -0.000000
3.5872  2.7200  -0.000000
3.7013  2.7200  -0.000000
3.8154  2.7200  -0.000000
3.9295  2.7200  -0.000000
4.0436  2.7200  -0.000000
4.1577  2.7200  -0.000000
4.2718  2.7200  -0.000000
4.3859  2.7200  -0.000000
4.5000  2.7200  -0.000000
0.0500  2.8800  0.000008
0.1641  2.8800  0.000007
0.2782  2.8800  0.000005
0.3923  2.8800  0.000003
0.5064  2.8800  0.000002
0.6205  2.8800  0.000002
0.7346  2.8800  0.000001
0.8487  2.8800  0.000001
0.9628  2.8800  0.000001
1.0769  2.8800  0.000001
1.1910  2.8800  0.000000
1.3051  2.8800  0.000000
1.4192  2.8800  0.000000
1.5333  2.8800  0.000000
1.6474  2.8800  0.000000
1.7615  2.8800  -0.000000
1.8756  2.8800  -0.000000
1.9897  2.8800  -0.000001
2.1038  2.8800  -0.000001
2.2179  2.8800  -0.000002
2.3321  2.8800  -0.000005
2.4462  2.8800  -0.000021
2.5603  2.8800  -0.000060
2.6744  2.8800  -0.000015
2.7885  2.8800  -0.000006
2.9026  2.8800  -0.000003
3.0167  2.8800  -0.000002
3.1308  2.8800  -0.000001
3.2449  2.8800  -0.000001
3.3590  2.8800  -0.000001
3.4731  2.8800  -0.000000
3.5872  2.8800  -0.000000
3.7013  2.8800  -0.000000
3.8154  2.8800  -0.000000
3.9295  2.8800  -0.000000
4.0436  2.8800  -0.000000
4.1577  2.8800  -0.000000
4.2718  2.8800  -0.000000
4.3859  2.8800  -0.000000
4.5000  2.8800  -0.000000
0.0500  3.0400  0.000018
0.1641  3.0400  0.000015
0.2782  3.0400  0.000011
0.3923  3.0400  0.000007
0.5064  3.0400  0.000005
0.6205  3.0400  0.000004
0.7346  3.0400  0.000003
0.8487  3.0400  0.000002
0.9628  3.0400  0.000002
1.0769  3.0400  0.000001
1.1910  3.0400  0.000001
1.3051  3.0400  0.000001
1.4192  3.0400  0.000001
1.5333  3.0400  0.000000
1.6474  3.0400  0.000000
1.7615  3.0400  -0.000000
1.8756  3.0400  -0.000000
1.9897  3.0400  -0.000001
2.1038  3.0400  -0.000002
2.2179  3.0400  -0.000004
2.3321  3.0400  -0.000007
2.4462  3.0400  -0.000026
2.5603  3.0400  -0.000127
2.6744  3.0400  -0.000031
2.7885  3.0400  -0.000011
2.9026  3.0400  -0.000006
3.0167  3.0400  -0.000003
3.1308  3.0400  -0.000002
3.2449  3.0400  -0.000002
3.3590  3.0400  -0.000001
3.4731  3.0400  -0.000001
3.5872  3.0400  -0.000001
3.7013  3.0400  -0.000001
3.8154  3.0400  -0.000000
3.9295  3.0400  -0.000000
4.0436  3.0400  -0.000000
4.1577  3.0400  -0.000000
4.2718  3.0400  -0.000000
4.3859  3.0400  -0.000000
4.5000  3.0400  -0.000000
0.0500  3.2000  0.000039
0.1641  3.2000  0.000032
0.2782  3.2000  0.000024
0.3923  3.2000  0.000017
0.5064  3.2000  0.000012
0.6205  3.2000  0.000009
0.7346  3.2000  0.000007
0.8487  3.2000  0.000005
0.9628  3.2000  0.000004
1.0769  3.2000  0.000003
1.1910  3.2000  0.000003
1.3051  3.2000  0.000002
1.4192  3.2000  0.000002
1.5333  3.2000  0.000001
1.6474  3.2000  0.000001
1.7615  3.2000  0.000000
1.8756  3.2000  -0.000000
1.9897  3.2000  -0.000001
2.1038  3.2000  -0.000003
2.2179  3.2000  -0.000005
2.3321  3.2000  -0.000008
2.4462  3.2000  -0.000029
2.5603  3.2000  -0.000262
2.6744  3.2000  -0.000063
2.7885  3.2000  -0.000023
2.9026  3.2000  -0.000011
3.0167  3.2000  -0.000007
3.1308  3.2000  -0.000004
3.2449  3.2000  -0.000003
3.3590  3.2000  -0.000002
3.4731  3.2000  -0.000002
3.5872  3.2000  -0.000001
3.7013  3.2000  -0.000001
3.8154  3.2000  -0.000001
3.9295  3.2000  -0.000001
4.0436  3.2000  -0.000001
4.1577  3.2000  -0.000001
4.2718  3.2000  -0.000000
4.3859  3.2000  -0.000000
4.5000  3.2000  -0.000000
0.0500  3.3600  0.000085
0.1641  3.3600  0.000071
0.2782  3.3600  0.000052
0.3923  3.3600  0.000037
0.5064  3.3600  0.000027
0.6205  3.3600  0.000020
0.7346  3.3600  0.000015
0.8487  3.3600  0.000012
0.9628  3.3600  0.000009
1.0769  3.3600  0.000008
1.1910  3.3600  0.000006
1.3051  3.3600  0.000005
1.4192  3.3600  0.000004
1.5333  3.3600  0.000003
1.6474  3.3600  0.000002
1.7615  3.3600  0.000001
1.8756  3.3600  -0.000000
1.9897  3.3600  -0.000002
2.1038  3.3600  -0.000004
2.2179  3.3600  -0.000007
2.3321  3.3600  -0.000004
2.4462  3.3600  -0.000017
2.5603  3.3600  -0.000536
2.6744  3.3600  -0.000125
2.7885  3.3600  -0.000044
2.9026  3.3600  -0.000021
3.0167  3.3600  -0.000012
3.1308  3.3600  -0.000008
3.2449  3.3600  -0.000005
3.3590  3.3600  -0.000004
3.4731  3.3600  -0.000003
3.5872  3.3600  -0.000002
3.7013  3.3600  -0.000002
3.8154  3.3600  -0.000001
3.9295  3.3600  -0.000001
4.0436  3.3600  -0.000001
4.1577  3.3600  -0.000001
4.2718  3.3600  -0.000001
4.3859  3.3600  -0.000001
4.5000  3.3600  -0.000001
0.0500  3.4800  0.000154
0.1641  3.4800  0.000128
0.2782  3.4800  0.000095
0.3923  3.4800  0.000068
0.5064  3.4800  0.000049
0.6205  3.4800  0.000037
0.7346  3.4800  0.000028
0.8487  3.4800  0.000022
0.9628  3.4800  0.000017
1.0769  3.4800  0.000014
1.1910  3.4800  0.000011
1.3051  3.4800  0.000009
1.4192  3.4800  0.000007
1.5333  3.4800  0.000006
1.6474  3.4800  0.000004
1.7615  3.4800  0.000003
1.8756  3.4800  0.000001
1.9897  3.4800  -0.000001
2.1038  3.4800  -0.000004
2.2179  3.4800  -0.000005
2.3321  3.4800  0.000010
2.4462  3.4800  0.000032
2.5603  3.4800  -0.000927
2.6744  3.4800  -0.000213
2.7885  3.4800  -0.000073
2.9026  3.4800  -0.000035
3.0167  3.4800  -0.000020
3.1308  3.4800  -0.000013
3.2449  3.4800  -0.000009
3.3590  3.4800  -0.000006
3.4731  3.4800  -0.000005
3.5872  3.4800  -0.000003
3.7013  3.4800  -0.000003
3.8154  3.4800  -0.000002
3.9295  3.4800  -0.000002
4.0436  3.4800  -0.000001
4.1577  3.4800  -0.000001
4.2718  3.4800  -0.000001
4.3859  3.4800  -0.000001
4.5000  3.4800  -0.000001
0.0500  3.6400  0.000334
0.1641  3.6400  0.000281
0.2782  3.6400  0.000211
0.3923  3.6400  0.000153
0.5064  3.6400  0.000111
0.6205  3.6400  0.000083
0.7346  3.6400  0.000063
0.8487  3.6400  0.000049
0.9628  3.6400  0.000039
1.0769  3.6400  0.000032
1.1910  3.6400  0.000026
1.3051  3.6400  0.000022
1.4192  3.6400  0.000018
1.5333  3.6400  0.000014
1.6474  3.6400  0.000011
1.7615  3.6400  0.000008
1.8756  3.6400  0.000006
1.9897  3.6400  0.000002
2.1038  3.6400  -0.000000
2.2179  3.6400  0.000004
2.3321  3.6400  0.000065
2.4462  3.6400  0.000214
2.5603  3.6400  -0.001920
2.6744  3.6400  -0.000428
2.7885  3.6400  -0.000143
2.9026  3.6400  -0.000066
3.0167  3.6400  -0.000037
3.1308  3.6400  -0.000023
3.2449  3.6400  -0.000015
3.3590  3.6400  -0.000011
3.4731  3.6400  -0.000008
3.5872  3.6400  -0.000006
3.7013  3.6400  -0.000004
3.8154  3.6400  -0.000003
3.9295  3.6400  -0.000003
4.0436  3.6400  -0.000002
4.1577  3.6400  -0.000002
4.2718  3.6400  -0.000001
4.3859  3.6400  -0.000001
4.5000  3.6400  -0.000001
0.0500  3.8000  0.000719
0.1641  3.8000  0.000613
0.2782  3.8000  0.000467
0.3923  3.8000  0.000342
0.5064  3.8000  0.000250
0.6205  3.8000  0.000187
0.7346  3.8000  0.000144
0.8487  3.8000  0.000113
0.9628  3.8000  0.000090
1.0769  3.8000  0.000073
1.1910  3.8000  0.000060
1.3051  3.8000  0.000050
1.4192  3.8000  0.000042
1.5333  3.8000  0.000035
1.6474  3.8000  0.000029
1.7615  3.8000  0.000024
1.8756  3.8000  0.000019
1.9897  3.8000  0.000015
2.1038  3.8000  0.000017
2.2179  3.8000  0.000043
2.3321  3.8000  0.000228
2.4462  3.8000  0.000750
2.5603  3.8000  -0.004000
2.6744  3.8000  -0.000863
2.7885  3.8000  -0.000280
2.9026  3.8000  -0.000126
3.0167  3.8000  -0.000068
3.1308  3.8000  -0.000041
3.2449  3.8000  -0.000027
3.3590  3.8000  -0.000018
3.4731  3.8000  -0.000013
3.5872  3.8000  -0.000009
3.7013  3.8000  -0.000007
3.8154  3.8000  -0.000005
3.9295  3.8000  -0.000004
4.0436  3.8000  -0.000003
4.1577  3.8000  -0.000002
4.2718  3.8000  -0.000001
4.3859  3.8000  -0.000001
4.5000  3.8000  -0.000000
0.0500  3.9600  0.001529
0.1641  3.9600  0.001329
0.2782  3.9600  0.001032
0.3923  3.9600  0.000765
0.5064  3.9600  0.000566
0.6205  3.9600  0.000425
0.7346  3.9600  0.000327
0.8487  3.9600  0.000258
0.9628  3.9600  0.000207
1.0769  3.9600  0.000169
1.1910  3.9600  0.000140
1.3051  3.9600  0.000117
1.4192  3.9600  0.000099
1.5333  3.9600  0.000084
1.6474  3.9600  0.000072
1.7615  3.9600  0.000062
1.8756  3.9600  0.000055
1.9897  3.9600  0.000054
2.1038  3.9600  0.000071
2.2179  3.9600  0.000161
2.3321  3.9600  0.000670
2.4462  3.9600  0.002138
2.5603  3.9600  -0.008318
2.6744  3.9600  -0.001734
2.7885  3.9600  -0.000542
2.9026  3.9600  -0.000236
3.0167  3.9600  -0.000123
3.1308  3.9600  -0.000072
3.2449  3.9600  -0.000044
3.3590  3.9600  -0.000029
3.4731  3.9600  -0.000019
3.5872  3.9600  -0.000012
3.7013  3.9600  -0.000008
3.8154  3.9600  -0.000005
3.9295  3.9600  -0.000003
4.0436  3.9600  -0.000001
4.1577  3.9600  -0.000000
4.2718  3.9600  0.000001
4.3859  3.9600  0.000001
4.5000  3.9600  0.000002
0.0500  4.1200  0.003184
0.1641  4.1200  0.002844
0.2782  4.1200  0.002271
0.3923  4.1200  0.001713
0.5064  4.1200  0.001281
0.6205  4.1200  0.000971
0.7346  4.1200  0.000751
0.8487  4.1200  0.000593
0.9628  4.1200  0.000478
1.0769  4.1200  0.000392
1.1910  4.1200  0.000326
1.3051  4.1200  0.000275
1.4192  4.1200  0.000235
1.5333  4.1200  0.000203
1.6474  4.1200  0.000178
1.7615  4.1200  0.000160
1.8756  4.1200  0.000152
1.9897  4.1200  0.000162
2.1038  4.1200  0.000226
2.2179  4.1200  0.000489
2.3321  4.1200  0.001818
2.4462  4.1200  0.005493
2.5603  4.1200  -0.017167
2.6744  4.1200  -0.003449
2.7885  4.1200  -0.001036
2.9026  4.1200  -0.000432
3.0167  4.1200  -0.000215
3.1308  4.1200  -0.000118
3.2449  4.1200  -0.000067
3.3590  4.1200  -0.000039
3.4731  4.1200  -0.000022
3.5872  4.1200  -0.000011
3.7013  4.1200  -0.000003
3.8154  4.1200  0.000001
3.9295  4.1200  0.000005
4.0436  4.1200  0.000007
4.1577  4.1200  0.000008
4.2718  4.1200  0.000009
4.3859  4.1200  0.000010
4.5000  4.1200  0.000011
0.0500  4.2400  0.005402
0.1641  4.2400  0.004966
0.2782  4.2400  0.004079
0.3923  4.2400  0.003133
0.5064  4.2400  0.002368
0.6205  4.2400  0.001806
0.7346  4.2400  0.001403
0.8487  4.2400  0.001113
0.9628  4.2400  0.000899
1.0769  4.2400  0.000739
1.1910  4.2400  0.000618
1.3051  4.2400  0.000523
1.4192  4.2400  0.000450
1.5333  4.2400  0.000393
1.6474  4.2400  0.000350
1.7615  4.2400  0.000322
1.8756  4.2400  0.000315
1.9897  4.2400  0.000350
2.1038  4.2400  0.000499
2.2179  4.2400  0.001059
2.3321  4.2400  0.003728
2.4462  4.2400  0.010481
2.5603  4.2400  -0.029134
2.6744  4.2400  -0.005692
2.7885  4.2400  -0.001657
2.9026  4.2400  -0.000664
3.0167  4.2400  -0.000314
3.1308  4.2400  -0.000160
3.2449  4.2400  -0.000082
3.3590  4.2400  -0.000039
3.4731  4.2400  -0.000013
3.5872  4.2400  0.000002
3.7013  4.2400  0.000012
3.8154  4.2400  0.000019
3.9295  4.2400  0.000023
4.0436  4.2400  0.000025
4.1577  4.2400  0.000027
4.2718  4.2400  0.000027
4.3859  4.2400  0.000028
4.5000  4.2400  0.000028
0.0500  4.4000  0.010402
0.1641  4.4000  0.010133
0.2782  4.4000  0.008778
0.3923  4.4000  0.006968
0.5064  4.4000  0.005369
0.6205  4.4000  0.004145
0.7346  4.4000  0.003246
0.8487  4.4000  0.002588
0.9628  4.4000  0.002101
1.0769  4.4000  0.001735
1.1910  4.4000  0.001456
1.3051  4.4000  0.001241
1.4192  4.4000  0.001074
1.5333  4.4000  0.000948
1.6474  4.4000  0.000857
1.7615  4.4000  0.000806
1.8756  4.4000  0.000813
1.9897  4.4000  0.000934
2.1038  4.4000  0.001355
2.2179  4.4000  0.002827
2.3321  4.4000  0.009466
2.4462  4.4000  0.021897
2.5603  4.4000  -0.056478
2.6744  4.4000  -0.010685
2.7885  4.4000  -0.002977
2.9026  4.4000  -0.001114
3.0167  4.4000  -0.000471
3.1308  4.4000  -0.000198
3.2449  4.4000  -0.000064
3.3590  4.4000  0.000006
3.4731  4.4000  0.000045
3.5872  4.4000  0.000068
3.7013  4.4000  0.000081
3.8154  4.4000  0.000088
3.9295  4.4000  0.000091
4.0436  4.4000  0.000092
4.1577  4.4000  0.000092
4.2718  4.4000  0.000090
4.3859  4.4000  0.000089
4.5000  4.4000  0.000086
0.0500  4.5600  0.018059
0.1641  4.5600  0.019352
0.2782  4.5600  0.018204
0.3923  4.5600  0.015185
0.5064  4.5600  0.012049
0.6205  4.5600  0.009471
0.7346  4.5600  0.007505
0.8487  4.5600  0.006033
0.9628  4.5600  0.004928
1.0769  4.5600  0.004091
1.1910  4.5600  0.003449
1.3051  4.5600  0.002954
1.4192  4.5600  0.002574
1.5333  4.5600  0.002287
1.6474  4.5600  0.002090
1.7615  4.5600  0.001994
1.8756  4.5600  0.002047
1.9897  4.5600  0.002397
2.1038  4.5600  0.003515
2.2179  4.5600  0.007279
2.3321  4.5600  0.023482
2.4462  4.5600  0.031489
2.5603  4.5600  -0.099521
2.6744  4.5600  -0.018554
2.7885  4.5600  -0.004957
2.9026  4.5600  -0.001674
3.0167  4.5600  -0.000567
3.1308  4.5600  -0.000110
3.2449  4.5600  0.000101
3.3590  4.5600  0.000205
3.4731  4.5600  0.000256
3.5872  4.5600  0.000281
3.7013  4.5600  0.000291
3.8154  4.5600  0.000292
3.9295  4.5600  0.000288
4.0436  4.5600  0.000281
4.1577  4.5600  0.000273
4.2718  4.5600  0.000264
4.3859  4.5600  0.000254
4.5000  4.5600  0.000244
0.0500  4.7200  0.025924
0.1641  4.7200  0.032456
0.2782  4.7200  0.034599
0.3923  4.7200  0.031154
0.5064  4.7200  0.025907
0.6205  4.7200  0.020982
0.7346  4.7200  0.016961
0.8487  4.7200  0.013824
0.9628  4.7200  0.011406
1.0769  4.7200  0.009541
1.1910  4.7200  0.008095
1.3051  4.7200  0.006971
1.4192  4.7200  0.006104
1.5333  4.7200  0.005455
1.6474  4.7200  0.005015
1.7615  4.7200  0.004819
1.8756  4.7200  0.004992
1.9897  4.7200  0.005902
2.1038  4.7200  0.008726
2.2179  4.7200  0.018100
2.3321  4.7200  0.054947
2.4462  4.7200  -0.004713
2.5603  4.7200  -0.150583
2.6744  4.7200  -0.028488
2.7885  4.7200  -0.007289
2.9026  4.7200  -0.002059
3.0167  4.7200  -0.000312
3.1308  4.7200  0.000380
3.2449  4.7200  0.000678
3.3590  4.7200  0.000807
3.4731  4.7200  0.000855
3.5872  4.7200  0.000863
3.7013  4.7200  0.000850
3.8154  4.7200  0.000827
3.9295  4.7200  0.000798
4.0436  4.7200  0.000767
4.1577  4.7200  0.000735
4.2718  4.7200  0.000703
4.3859  4.7200  0.000672
4.5000  4.7200  0.000643
0.0500  4.8800  0.028740
0.1641  4.8800  0.044578
0.2782  4.8800  0.055563
0.3923  4.8800  0.055382
0.5064  4.8800  0.049319
0.6205  4.8800  0.041872
0.7346  4.8800  0.034983
0.8487  4.8800  0.029198
0.9628  4.8800  0.024514
1.0769  4.8800  0.020775
1.1910  4.8800  0.017802
1.3051  4.8800  0.015450
1.4192  4.8800  0.013610
1.5333  4.8800  0.012220
1.6474  4.8800  0.011276
1.7615  4.8800  0.010867
1.8756  4.8800  0.011291
1.9897  4.8800  0.013416
2.1038  4.8800  0.020019
2.2179  4.8800  0.041379
2.3321  4.8800  0.098179
2.4462  4.8800  -0.105711
2.5603  4.8800  -0.191985
2.6744  4.8800  -0.037473
2.7885  4.8800  -0.008980
2.9026  4.8800  -0.001653
3.0167  4.8800  0.000804
3.1308  4.8800  0.001743
3.2449  4.8800  0.002108
3.3590  4.8800  0.002227
3.4731  4.8800  0.002233
3.5872  4.8800  0.002185
3.7013  4.8800  0.002111
3.8154  4.8800  0.002026
3.9295  4.8800  0.001936
4.0436  4.8800  0.001848
4.1577  4.8800  0.001761
4.2718  4.8800  0.001678
4.3859  4.8800  0.001600
4.5000  4.8800  0.001525
0.0500  5.0000  0.028616
0.1641  5.0000  0.050942
0.2782  5.0000  0.069784
0.3923  5.0000  0.074499
0.5064  5.0000  0.069926
0.6205  5.0000  0.061792
0.7346  5.0000  0.053213
0.8487  5.0000  0.045441
0.9628  5.0000  0.038823
1.0769  5.0000  0.033344
1.1910  5.0000  0.028871
1.3051  5.0000  0.025256
1.4192  5.0000  0.022383
1.5333  5.0000  0.020185
1.6474  5.0000  0.018680
1.7615  5.0000  0.018036
1.8756  5.0000  0.018776
1.9897  5.0000  0.022400
2.1038  5.0000  0.033590
2.2179  5.0000  0.066279
2.3321  5.0000  0.097676
2.4462  5.0000  -0.167382
2.5603  5.0000  -0.210806
2.6744  5.0000  -0.041737
2.7885  5.0000  -0.009175
2.9026  5.0000  -0.000515
3.0167  5.0000  0.002413
3.1308  5.0000  0.003504
3.2449  5.0000  0.003889
3.3590  5.0000  0.003971
3.4731  5.0000  0.003915
3.5872  5.0000  0.003794
3.7013  5.0000  0.003644
3.8154  5.0000  0.003483
3.9295  5.0000  0.003321
4.0436  5.0000  0.003164
4.1577  5.0000  0.003012
4.2718  5.0000  0.002868
4.3859  5.0000  0.002732
4.5000  5.0000  0.002604
0.0500  5.1600  0.033072
0.1641  5.1600  0.060257
0.2782  5.1600  0.085886
0.3923  5.1600  0.095960
0.5064  5.1600  0.094087
0.6205  5.1600  0.086367
0.7346  5.1600  0.076760
0.8487  5.1600  0.067244
0.9628  5.1600  0.058638
1.0769  5.1600  0.051190
1.1910  5.1600  0.044899
1.3051  5.1600  0.039680
1.4192  5.1600  0.035444
1.5333  5.1600  0.032153
1.6474  5.1600  0.029880
1.7615  5.1600  0.028940
1.8756  5.1600  0.030230
1.9897  5.1600  0.036244
2.1038  5.1600  0.053691
2.2179  5.1600  0.088295
2.3321  5.1600  0.056590
2.4462  5.1600  -0.207929
2.5603  5.1600  -0.222987
2.6744  5.1600  -0.044059
2.7885  5.1600  -0.008194
2.9026  5.1600  0.001678
3.0167  5.1600  0.005054
3.1308  5.1600  0.006281
3.2449  5.1600  0.006663
3.3590  5.1600  0.006676
3.4731  5.1600  0.006521
3.5872  5.1600  0.006290
3.7013  5.1600  0.006026
3.8154  5.1600  0.005752
3.9295  5.1600  0.005482
4.0436  5.1600  0.005220
4.1577  5.1600  0.004970
4.2718  5.1600  0.004733
4.3859  5.1600  0.004510
4.5000  5.1600  0.004300
0.0500  5.3200  0.043153
0.1641  5.3200  0.072044
0.2782  5.3200  0.100211
0.3923  5.3200  0.112461
0.5064  5.3200  0.111765
0.6205  5.3200  0.104187
0.7346  5.3200  0.093958
0.8487  5.3200  0.083371
0.9628  5.3200  0.073494
1.0769  5.3200  0.064737
1.1910  5.3200  0.057198
1.3051  5.3200  0.050845
1.4192  5.3200  0.045621
1.5333  5.3200  0.041520
1.6474  5.3200  0.038669
1.7615  5.3200  0.037509
1.8756  5.3200  0.039243
1.9897  5.3200  0.047008
2.1038  5.3200  0.067033
2.2179  5.3200  0.087727
2.3321  5.3200  0.027742
2.4462  5.3200  -0.223468
2.5603  5.3200  -0.227661
2.6744  5.3200  -0.044522
2.7885  5.3200  -0.007020
2.9026  5.3200  0.003518
3.0167  5.3200  0.007159
3.1308  5.3200  0.008466
3.2449  5.3200  0.008841
3.3590  5.3200  0.008804
3.4731  5.3200  0.008577
3.5872  5.3200  0.008264
3.7013  5.3200  0.007915
3.8154  5.3200  0.007557
3.9295  5.3200  0.007204
4.0436  5.3200  0.006863
4.1577  5.3200  0.006538
4.2718  5.3200  0.006229
4.3859  5.3200  0.005938
4.5000  5.3200  0.005664
0.0500  5.4800  0.052919
0.1641  5.4800  0.082238
0.2782  5.4800  0.111008
0.3923  5.4800  0.123689
0.5064  5.4800  0.123055
0.6205  5.4800  0.115162
0.7346  5.4800  0.104339
0.8487  5.4800  0.092999
0.9628  5.4800  0.082310
1.0769  5.4800  0.072749
1.1910  5.4800  0.064455
1.3051  5.4800  0.057418
1.4192  5.4800  0.051595
1.5333  5.4800  0.046994
1.6474  5.4800  0.043772
1.7615  5.4800  0.042436
1.8756  5.4800  0.044346
1.9897  5.4800  0.052834
2.1038  5.4800  0.072402
2.2179  5.4800  0.081119
2.3321  5.4800  0.014287
2.4462  5.4800  -0.229815
2.5603  5.4800  -0.229630
2.6744  5.4800  -0.044646
2.7885  5.4800  -0.006356
2.9026  5.4800  0.004530
3.0167  5.4800  0.008320
3.1308  5.4800  0.009681
3.2449  5.4800  0.010060
3.3590  5.4800  0.010002
3.4731  5.4800  0.009741
3.5872  5.4800  0.009386
3.7013  5.4800  0.008993
3.8154  5.4800  0.008590
3.9295  5.4800  0.008193
4.0436  5.4800  0.007808
4.1577  5.4800  0.007441
4.2718  5.4800  0.007092
4.3859  5.4800  0.006764
4.5000  5.4800  0.006454
0.0500  5.6400  0.059461
0.1641  5.6400  0.088827
0.2782  5.6400  0.117623
0.3923  5.6400  0.130221
0.5064  5.6400  0.129357
0.6205  5.6400  0.121106
0.7346  5.6400  0.109842
0.8487  5.6400  0.098026
0.9628  5.6400  0.086861
1.0769  5.6400  0.076849
1.1910  5.6400  0.068141
1.3051  5.6400  0.060733
1.4192  5.6400  0.054585
1.5333  5.6400  0.049707
1.6474  5.6400  0.046266
1.7615  5.6400  0.044795
1.8756  5.6400  0.046710
1.9897  5.6400  0.055343
2.1038  5.6400  0.073847
2.2179  5.6400  0.076229
2.3321  5.6400  0.008056
2.4462  5.6400  -0.232727
2.5603  5.6400  -0.230626
2.6744  5.6400  -0.044790
2.7885  5.6400  -0.006113
2.9026  5.6400  0.004955
3.0167  5.6400  0.008831
3.1308  5.6400  0.010229
3.2449  5.6400  0.010619
3.3590  5.6400  0.010557
3.4731  5.6400  0.010285
3.5872  5.6400  0.009914
3.7013  5.6400  0.009502
3.8154  5.6400  0.009080
3.9295  5.6400  0.008662
4.0436  5.6400  0.008259
4.1577  5.6400  0.007872
4.2718  5.6400  0.007506
4.3859  5.6400  0.007159
4.5000  5.6400  0.006833
0.0500  5.7600  0.062416
0.1641  5.7600  0.091759
0.2782  5.7600  0.120494
0.3923  5.7600  0.132982
0.5064  5.7600  0.131960
0.6205  5.7600  0.123514
0.7346  5.7600  0.112037
0.8487  5.7600  0.100007
0.9628  5.7600  0.088637
1.0769  5.7600  0.078437
1.1910  5.7600  0.069558
1.3051  5.7600  0.061998
1.4192  5.7600  0.055716
1.5333  5.7600  0.050722
1.6474  5.7600  0.047184
1.7615  5.7600  0.045640
1.8756  5.7600  0.047520
1.9897  5.7600  0.056128
2.1038  5.7600  0.074011
2.2179  5.7600  0.073961
2.3321  5.7600  0.005615
2.4462  5.7600  -0.233895
2.5603  5.7600  -0.231070
2.6744  5.7600  -0.044901
2.7885  5.7600  -0.006067
2.9026  5.7600  0.005079
3.0167  5.7600  0.008994
3.1308  5.7600  0.010411
3.2449  5.7600  0.010809
3.3590  5.7600  0.010749
3.4731  5.7600  0.010474
3.5872  5.7600  0.010099
3.7013  5.7600  0.009682
3.8154  5.7600  0.009254
3.9295  5.7600  0.008830
4.0436  5.7600  0.008420
4.1577  5.7600  0.008027
4.2718  5.7600  0.007654
4.3859  5.7600  0.007302
4.5000  5.7600  0.006970
0.0500  5.9200  0.064641
0.1641  5.9200  0.093949
0.2782  5.9200  0.122609
0.3923  5.9200  0.134983
0.5064  5.9200  0.133817
0.6205  5.9200  0.125209
0.7346  5.9200  0.113566
0.8487  5.9200  0.101374
0.9628  5.9200  0.089854
1.0769  5.9200  0.079517
1.1910  5.9200  0.070516
1.3051  5.9200  0.062847
1.4192  5.9200  0.056469
1.5333  5.9200  0.051390
1.6474  5.9200  0.047777
1.7615  5.9200  0.046169
1.8756  5.9200  0.048000
1.9897  5.9200  0.056535
2.1038  5.9200  0.073887
2.2179  5.9200  0.072177
2.3321  5.9200  0.003842
2.4462  5.9200  -0.234769
2.5603  5.9200  -0.231433
2.6744  5.9200  -0.045023
2.7885  5.9200  -0.006072
2.9026  5.9200  0.005135
3.0167  5.9200  0.009081
3.1308  5.9200  0.010515
3.2449  5.9200  0.010921
3.3590  5.9200  0.010864
3.4731  5.9200  0.010590
3.5872  5.9200  0.010213
3.7013  5.9200  0.009794
3.8154  5.9200  0.009362
3.9295  5.9200  0.008935
4.0436  5.9200  0.008521
4.1577  5.9200  0.008125
4.2718  5.9200  0.007748
4.3859  5.9200  0.007392
4.5000  5.9200  0.007057
0.0500  6.0800  0.065734
0.1641  6.0800  0.095017
0.2782  6.0800  0.123629
0.3923  6.0800  0.135936
0.5064  6.0800  0.134690
0.6205  6.0800  0.125998
0.7346  6.0800  0.114270
0.8487  6.0800  0.101999
0.9628  6.0800  0.090406
1.0769  6.0800  0.080004
1.1910  6.0800  0.070945
1.3051  6.0800  0.063224
1.4192  6.0800  0.056799
1.5333  6.0800  0.051679
1.6474  6.0800  0.048027
1.7615  6.0800  0.046382
1.8756  6.0800  0.048174
1.9897  6.0800  0.056646
2.1038  6.0800  0.073704
2.2179  6.0800  0.071231
2.3321  6.0800  0.002953
2.4462  6.0800  -0.235221
2.5603  6.0800  -0.231637
2.6744  6.0800  -0.045107
2.7885  6.0800  -0.006096
2.9026  6.0800  0.005142
3.0167  6.0800  0.009106
3.1308  6.0800  0.010550
3.2449  6.0800  0.010961
3.3590  6.0800  0.010908
3.4731  6.0800  0.010634
3.5872  6.0800  0.010258
3.7013  6.0800  0.009838
3.8154  6.0800  0.009406
3.9295  6.0800  0.008977
4.0436  6.0800  0.008562
4.1577  6.0800  0.008165
4.2718  6.0800  0.007787
4.3859  6.0800  0.007430
4.5000  6.0800  0.007092
0.0500  6.2400  0.066254
0.1641  6.2400  0.095524
0.2782  6.2400  0.124110
0.3923  6.2400  0.136381
0.5064  6.2400  0.135094
0.6205  6.2400  0.126359
0.7346  6.2400  0.114590
0.8487  6.2400  0.102281
0.9628  6.2400  0.090653
1.0769  6.2400  0.080220
1.1910  6.2400  0.071134
1.3051  6.2400  0.063390
1.4192  6.2400  0.056943
1.5333  6.2400  0.051802
1.6474  6.2400  0.048130
1.7615  6.2400  0.046464
1.8756  6.2400  0.048231
1.9897  6.2400  0.056659
2.1038  6.2400  0.073559
2.2179  6.2400  0.070734
2.3321  6.2400  0.002504
2.4462  6.2400  -0.235456
2.5603  6.2400  -0.231749
2.6744  6.2400  -0.045160
2.7885  6.2400  -0.006118
2.9026  6.2400  0.005137
3.0167  6.2400  0.009111
3.1308  6.2400  0.010560
3.2449  6.2400  0.010975
3.3590  6.2400  0.010923
3.4731  6.2400  0.010650
3.5872  6.2400  0.010275
3.7013  6.2400  0.009855
3.8154  6.2400  0.009423
3.9295  6.2400  0.008994
4.0436  6.2400  0.008579
4.1577  6.2400  0.008181
4.2718  6.2400  0.007802
4.3859  6.2400  0.007444
4.5000  6.2400  0.007107
0.0500  6.3600  0.066453
0.1641  6.3600  0.095717
0.2782  6.3600  0.124292
0.3923  6.3600  0.136549
0.5064  6.3600  0.135245
0.6205  6.3600  0.126493
0.7346  6.3600  0.114709
0.8487  6.3600  0.102384
0.9628  6.3600  0.090744
1.0769  6.3600  0.080300
1.1910  6.3600  0.071203
1.3051  6.3600  0.063449
1.4192  6.3600  0.056994
1.5333  6.3600  0.051845
1.6474  6.3600  0.048165
1.7615  6.3600  0.046490
1.8756  6.3600  0.048245
1.9897  6.3600  0.056651
2.1038  6.3600  0.073483
2.2179  6.3600  0.070524
2.3321  6.3600  0.002318
2.4462  6.3600  -0.235555
2.5603  6.3600  -0.231799
2.6744  6.3600  -0.045185
2.7885  6.3600  -0.006130
2.9026  6.3600  0.005132
3.0167  6.3600  0.009110
3.1308  6.3600  0.010562
3.2449  6.3600  0.010978
3.3590  6.3600  0.010927
3.4731  6.3600  0.010655
3.5872  6.3600  0.010280
3.7013  6.3600  0.009860
3.8154  6.3600  0.009428
3.9295  6.3600  0.008999
4.0436  6.3600  0.008584
4.1577  6.3600  0.008186
4.2718  6.3600  0.007807
4.3859  6.3600  0.007449
4.5000  6.3600  0.007112
0.0500  6.5200  0.066589
0.1641  6.5200  0.095849
0.2782  6.5200  0.124416
0.3923  6.5200  0.136662
0.5064  6.5200  0.135347
0.6205  6.5200  0.126584
0.7346  6.5200  0.114789
0.8487  6.5200  0.102454
0.9628  6.5200  0.090804
1.0769  6.5200  0.080352
1.1910  6.5200  0.071249
1.3051  6.5200  0.063488
1.4192  6.5200  0.057028
1.5333  6.5200  0.051872
1.6474  6.5200  0.048186
1.7615  6.5200  0.046504
1.8756  6.5200  0.048248
1.9897  6.5200  0.056635
2.1038  6.5200  0.073415
2.2179  6.5200  0.070364
2.3321  6.5200  0.002180
2.4462  6.5200  -0.235630
2.5603  6.5200  -0.231837
2.6744  6.5200  -0.045206
2.7885  6.5200  -0.006141
2.9026  6.5200  0.005127
3.0167  6.5200  0.009108
3.1308  6.5200  0.010561
3.2449  6.5200  0.010979
3.3590  6.5200  0.010929
3.4731  6.5200  0.010657
3.5872  6.5200  0.010282
3.7013  6.5200  0.009863
3.8154  6.5200  0.009431
3.9295  6.5200  0.009002
4.0436  6.5200  0.008587
4.1577  6.5200  0.008189
4.2718  6.5200  0.007810
4.3859  6.5200  0.007452
4.5000  6.5200  0.007114
0.0500  6.6800  0.066652
0.1641  6.6800  0.095910
0.2782  6.6800  0.124473
0.3923  6.6800  0.136714
0.5064  6.6800  0.135394
0.6205  6.6800  0.126625
0.7346  6.6800  0.114824
0.8487  6.6800  0.102485
0.9628  6.6800  0.090831
1.0769  6.6800  0.080375
1.1910  6.6800  0.071269
1.3051  6.6800  0.063505
1.4192  6.6800  0.057042
1.5333  6.6800  0.051884
1.6474  6.6800  0.048194
1.7615  6.6800  0.046508
1.8756  6.6800  0.048247
1.9897  6.6800  0.056623
2.1038  6.6800  0.073375
2.2179  6.6800  0.070280
2.3321  6.6800  0.002109
2.4462  6.6800  -0.235669
2.5603  6.6800  -0.231858
2.6744  6.6800  -0.045217
2.7885  6.6800  -0.006148
2.9026  6.6800  0.005123
3.0167  6.6800  0.009105
3.1308  6.6800  0.010560
3.2449  6.6800  0.010979
3.3590  6.6800  0.010929
3.4731  6.6800  0.010658
3.5872  6.6800  0.010283
3.7013  6.6800  0.009864
3.8154  6.6800  0.009432
3.9295  6.6800  0.009003
4.0436  6.6800  0.008588
4.1577  6.6800  0.008190
4.2718  6.6800  0.007811
4.3859  6.6800  0.007453
4.5000  6.6800  0.007116
0.0500  6.8400  0.066680
0.1641  6.8400  0.095937
0.2782  6.8400  0.124499
0.3923  6.8400  0.136738
0.5064  6.8400  0.135415
0.6205  6.8400  0.126643
0.7346  6.8400  0.114840
0.8487  6.8400  0.102499
0.9628  6.8400  0.090843
1.0769  6.8400  0.080386
1.1910  6.8400  0.071277
1.3051  6.8400  0.063513
1.4192  6.8400  0.057048
1.5333  6.8400  0.051888
1.6474  6.8400  0.048197
1.7615  6.8400  0.046509
1.8756  6.8400  0.048244
1.9897  6.8400  0.056614
2.1038  6.8400  0.073352
2.2179  6.8400  0.070236
2.3321  6.8400  0.002073
2.4462  6.8400  -0.235689
2.5603  6.8400  -0.231869
2.6744  6.8400  -0.045223
2.7885  6.8400  -0.006151
2.9026  6.8400  0.005120
3.0167  6.8400  0.009104
3.1308  6.8400  0.010559
3.2449  6.8400  0.010978
3.3590  6.8400  0.010929
3.4731  6.8400  0.010658
3.5872  6.8400  0.010283
3.7013  6.8400  0.009864
3.8154  6.8400  0.009432
3.9295  6.8400  0.009004
4.0436  6.8400  0.008588
4.1577  6.8400  0.008190
4.2718  6.8400  0.007812
4.3859  6.8400  0.007454
4.5000  6.8400  0.007116
0.0500  7.0000  0.066693
0.1641  7.0000  0.095950
0.2782  7.0000  0.124511
0.3923  7.0000  0.136748
0.5064  7.0000  0.135424
0.6205  7.0000  0.126652
0.7346  7.0000  0.114848
0.8487  7.0000  0.102505
0.9628  7.0000  0.090849
1.0769  7.0000  0.080390
1.1910  7.0000  0.071281
1.3051  7.0000  0.063516
1.4192  7.0000  0.057050
1.5333  7.0000  0.051890
1.6474  7.0000  0.048198
1.7615  7.0000  0.046509
1.8756  7.0000  0.048243
1.9897  7.0000  0.056609
2.1038  7.0000  0.073339
2.2179  7.0000  0.070212
2.3321  7.0000  0.002054
2.4462  7.0000  -0.235700
2.5603  7.0000  -0.231875
2.6744  7.0000  -0.045227
2.7885  7.0000  -0.006154
2.9026  7.0000  0.005119
3.0167  7.0000  0.009103
3.1308  7.0000  0.010559
3.2449  7.0000  0.010978
3.3590  7.0000  0.010928
3.4731  7.0000  0.010658
3.5872  7.0000  0.010283
3.7013  7.0000  0.009864
3.8154  7.0000  0.009432
3.9295  7.0000  0.009004
4.0436  7.0000  0.008588
4.1577  7.0000  0.008190
4.2718  7.0000  0.007812
4.3859  7.0000  0.007454
4.5000  7.0000  0.007116
0.0500  7.1200  0.066698
0.1641  7.1200  0.095955
0.2782  7.1200  0.124515
0.3923  7.1200  0.136752
0.5064  7.1200  0.135428
0.6205  7.1200  0.126655
0.7346  7.1200  0.114850
0.8487  7.1200  0.102507
0.9628  7.1200  0.090851
1.0769  7.1200  0.080392
1.1910  7.1200  0.071283
1.3051  7.1200  0.063517
1.4192  7.1200  0.057051
1.5333  7.1200  0.051891
1.6474  7.1200  0.048199
1.7615  7.1200  0.046509
1.8756  7.1200  0.048242
1.9897  7.1200  0.056606
2.1038  7.1200  0.073333
2.2179  7.1200  0.070203
2.3321  7.1200  0.002046
2.4462  7.1200  -0.235705
2.5603  7.1200  -0.231878
2.6744  7.1200  -0.045229
2.7885  7.1200  -0.006155
2.9026  7.1200  0.005118
3.0167  7.1200  0.009103
3.1308  7.1200  0.010558
3.2449  7.1200  0.010977
3.3590  7.1200  0.010928
3.4731  7.1200  0.010658
3.5872  7.1200  0.010283
3.7013  7.1200  0.009864
3.8154  7.1200  0.009432
3.9295  7.1200  0.009004
4.0436  7.1200  0.008588
4.1577  7.1200  0.008190
4.2718  7.1200  0.007812
4.3859  7.1200  0.007454
4.5000  7.1200  0.007116
0.0500  7.2800  0.066701
0.1641  7.2800  0.095958
0.2782  7.2800  0.124518
0.3923  7.2800  0.136755
0.5064  7.2800  0.135430
0.6205  7.2800  0.126657
0.7346  7.2800  0.114852
0.8487  7.2800  0.102509
0.9628  7.2800  0.090852
1.0769  7.2800  0.080393
1.1910  7.2800  0.071284
1.3051  7.2800  0.063518
1.4192  7.2800  0.057052
1.5333  7.2800  0.051891
1.6474  7.2800  0.048199
1.7615  7.2800  0.046509
1.8756  7.2800  0.048241
1.9897  7.2800  0.056604
2.1038  7.2800  0.073328
2.2179  7.2800  0.070195
2.3321  7.2800  0.002041
2.4462  7.2800  -0.235708
2.5603  7.2800  -0.231880
2.6744  7.2800  -0.045230
2.7885  7.2800  -0.006155
2.9026  7.2800  0.005118
3.0167  7.2800  0.009102
3.1308  7.2800  0.010558
3.2449  7.2800  0.010977
3.3590  7.2800  0.010928
3.4731  7.2800  0.010658
3.5872  7.2800  0.010283
3.7013  7.2800  0.009864
3.8154  7.2800  0.009432
3.9295  7.2800  0.009004
4.0436  7.2800  0.008588
4.1577  7.2800  0.008190
4.2718  7.2800  0.007812
4.3859  7.2800  0.007454
4.5000  7.2800  0.007116
0.0500  7.4400  0.066703
0.1641  7.4400  0.095959
0.2782  7.4400  0.124519
0.3923  7.4400  0.136756
0.5064  7.4400  0.135431
0.6205  7.4400  0.126658
0.7346  7.4400  0.114853
0.8487  7.4400  0.102510
0.9628  7.4400  0.090853
1.0769  7.4400  0.080394
1.1910  7.4400  0.071284
1.3051  7.4400  0.063518
1.4192  7.4400  0.057052
1.5333  7.4400  0.051891
1.6474  7.4400  0.048199
1.7615  7.4400  0.046508
1.8756  7.4400  0.048240
1.9897  7.4400  0.056603
2.1038  7.4400  0.073325
2.2179  7.4400  0.070191
2.3321  7.4400  0.002038
2.4462  7.4400  -0.235710
2.5603  7.4400  -0.231881
2.6744  7.4400  -0.045230
2.7885  7.4400  -0.006156
2.9026  7.4400  0.005118
3.0167  7.4400  0.009102
3.1308  7.4400  0.010558
3.2449  7.4400  0.010977
3.3590  7.4400  0.010928
3.4731  7.4400  0.010657
3.5872  7.4400  0.010283
3.7013  7.4400  0.009864
3.8154  7.4400  0.009432
3.9295  7.4400  0.009004
4.0436  7.4400  0.008588
4.1577  7.4400  0.008190
4.2718  7.4400  0.007812
4.3859  7.4400  0.007454
4.5000  7.4400  0.007116
0.0500  7.6000  0.066704
0.1641  7.6000  0.095960
0.2782  7.6000  0.124520
0.3923  7.6000  0.136757
0.5064  7.6000  0.135432
0.6205  7.6000  0.126658
0.7346  7.6000  0.114853
0.8487  7.6000  0.102510
0.9628  7.6000  0.090853
1.0769  7.6000  0.080394
1.1910  7.6000  0.071284
1.3051  7.6000  0.063518
1.4192  7.6000  0.057052
1.5333  7.6000  0.051892
1.6474  7.6000  0.048199
1.7615  7.6000  0.046508
1.8756  7.6000  0.048240
1.9897  7.6000  0.056602
2.1038  7.6000  0.073324
2.2179  7.6000  0.070189
2.3321  7.6000  0.002036
2.4462  7.6000  -0.235711
2.5603  7.6000  -0.231881
2.6744  7.6000  -0.045231
2.7885  7.6000  -0.006156
2.9026  7.6000  0.005117
3.0167  7.6000  0.009102
3.1308  7.6000  0.010558
3.2449  7.6000  0.010977
3.3590  7.6000  0.010928
3.4731  7.6000  0.010657
3.5872  7.6000  0.010283
3.7013  7.6000  0.009864
3.8154  7.6000  0.009432
3.9295  7.6000  0.009004
4.0436  7.6000  0.008588
4.1577  7.6000  0.008190
4.2718  7.6000  0.007812
4.3859  7.6000  0.007454
4.5000  7.6000  0.007116
0.0500  7.7600  0.066704
0.1641  7.7600  0.095960
0.2782  7.7600  0.124520
0.3923  7.7600  0.136757
0.5064  7.7600  0.135432
0.6205  7.7600  0.126658
0.7346  7.7600  0.114853
0.8487  7.7600  0.102510
0.9628  7.7600  0.090853
1.0769  7.7600  0.080394
1.1910  7.7600  0.071284
1.3051  7.7600  0.063518
1.4192  7.7600  0.057052
1.5333  7.7600  0.051892
1.6474  7.7600  0.048199
1.7615  7.7600  0.046508
1.8756  7.7600  0.048239
1.9897  7.7600  0.056602
2.1038  7.7600  0.073323
2.2179  7.7600  0.070188
2.3321  7.7600  0.002035
2.4462  7.7600  -0.235711
2.5603  7.7600  -0.231882
2.6744  7.7600  -0.045231
2.7885  7.7600  -0.006156
2.9026  7.7600  0.005117
3.0167  7.7600  0.009102
3.1308  7.7600  0.010558
3.2449  7.7600  0.010977
3.3590  7.7600  0.010928
3.4731  7.7600  0.010657
3.5872  7.7600  0.010283
3.7013  7.7600  0.009864
3.8154  7.7600  0.009432
3.9295  7.7600  0.009004
4.0436  7.7600  0.008588
4.1577  7.7600  0.008190
4.2718  7.7600  0.007812
4.3859  7.7600  0.007454
4.5000  7.7600  0.007116
0.0500  7.8800  0.066704
0.1641  7.8800  0.095960
0.2782  7.8800  0.124520
0.3923  7.8800  0.136757
0.5064  7.8800  0.135432
0.6205  7.8800  0.126658
0.7346  7.8800  0.114853
0.8487  7.8800  0.102510
0.9628  7.8800  0.090853
1.0769  7.8800  0.080394
1.1910  7.8800  0.071284
1.3051  7.8800  0.063518
1.4192  7.8800  0.057052
1.5333  7.8800  0.051892
1.6474  7.8800  0.048199
1.7615  7.8800  0.046508
1.8756  7.8800  0.048239
1.9897  7.8800  0.056601
2.1038  7.8800  0.073323
2.2179  7.8800  0.070188
2.3321  7.8800  0.002035
2.4462  7.8800  -0.235711
2.5603  7.8800  -0.231882
2.6744  7.8800  -0.045231
2.7885  7.8800  -0.006156
2.9026  7.8800  0.005117
3.0167  7.8800  0.009102
3.1308  7.8800  0.010558
3.2449  7.8800  0.010977
3.3590  7.8800  0.010928
3.4731  7.8800  0.010657
3.5872  7.8800  0.010283
3.7013  7.8800  0.009864
3.8154  7.8800  0.009432
3.9295  7.8800  0.009004
4.0436  7.8800  0.008588
4.1577  7.8800  0.008190
4.2718  7.8800  0.007812
4.3859  7.8800  0.007454
4.5000  7.8800  0.007116
0.0500  8.0400  0.066704
0.1641  8.0400  0.095960
0.2782  8.0400  0.124520
0.3923  8.0400  0.136757
0.5064  8.0400  0.135432
0.6205  8.0400  0.126658
0.7346  8.0400  0.114853
0.8487  8.0400  0.102510
0.9628  8.0400  0.090853
1.0769  8.0400  0.080394
1.1910  8.0400  0.071284
1.3051  8.0400  0.063518
1.4192  8.0400  0.057052
1.5333  8.0400  0.051891
1.6474  8.0400  0.048199
1.7615  8.0400  0.046508
1.8756  8.0400  0.048239
1.9897  8.0400  0.056601
2.1038  8.0400  0.073322
2.2179  8.0400  0.070187
2.3321  8.0400  0.002035
2.4462  8.0400  -0.235711
2.5603  8.0400  -0.231882
2.6744  8.0400  -0.045231
2.7885  8.0400  -0.006156
2.9026  8.0400  0.005117
3.0167  8.0400  0.009102
3.1308  8.0400  0.010558
3.2449  8.0400  0.010977
3.3590  8.0400  0.010928
3.4731  8.0400  0.010657
3.5872  8.0400  0.010283
3.7013  8.0400  0.009864
3.8154  8.0400  0.009432
3.9295  8.0400  0.009004
4.0436  8.0400  0.008588
4.1577  8.0400  0.008190
4.2718  8.0400  0.007812
4.3859  8.0400  0.007454
4.5000  8.0400  0.007116
0.0500  8.2000  0.066704
0.1641  8.2000  0.095960
0.2782  8.2000  0.124520
0.3923  8.2000  0.136757
0.5064  8.2000  0.135432
0.6205  8.2000  0.126658
0.7346  8.2000  0.114853
0.8487  8.2000  0.102510
0.9628  8.2000  0.090853
1.0769  8.2000  0.080394
1.1910  8.2000  0.071284
1.3051  8.2000  0.063518
1.4192  8.2000  0.057052
1.5333  8.2000  0.051892
1.6474  8.2000  0.048199
1.7615  8.2000  0.046508
1.8756  8.2000  0.048239
1.9897  8.2000  0.056601
2.1038  8.2000  0.073322
2.2179  8.2000  0.070187
2.3321  8.2000  0.002034
2.4462  8.2000  -0.235711
2.5603  8.2000  -0.231882
2.6744  8.2000  -0.045231
2.7885  8.2000  -0.006156
2.9026  8.2000  0.005117
3.0167  8.2000  0.009102
3.1308  8.2000  0.010558
3.2449  8.2000  0.010977
3.3590  8.2000  0.010928
3.4731  8.2000  0.010657
3.5872  8.2000  0.010283
3.7013  8.2000  0.009864
3.8154  8.2000  0.009432
3.9295  8.2000  0.009004
4.0436  8.2000  0.008588
4.1577  8.2000  0.008190
4.2718  8.2000  0.007812
4.3859  8.2000  0.007454
4.5000  8.2000  0.007116
0.0500  8.3600  0.066704
0.1641  8.3600  0.095960
0.2782  8.3600  0.124520
0.3923  8.3600  0.136757
0.5064  8.3600  0.135432
0.6205  8.3600  0.126658
0.7346  8.3600  0.114853
0.8487  8.3600  0.102510
0.9628  8.3600  0.090853
1.0769  8.3600  0.080394
1.1910  8.3600  0.071284
1.3051  8.3600  0.063518
1.4192  8.3600  0.057052
1.5333  8.3600  0.051892
1.6474  8.3600  0.048199
1.7615  8.3600  0.046508
1.8756  8.3600  0.048239
1.9897  8.3600  0.056601
2.1038  8.3600  0.073322
2.2179  8.3600  0.070187
2.3321  8.3600  0.002034
2.4462  8.3600  -0.235711
2.5603  8.3600  -0.231882
2.6744  8.3600  -0.045231
2.7885  8.3600  -0.006156
2.9026  8.3600  0.005117
3.0167  8.3600  0.009102
3.1308  8.3600  0.010558
3.2449  8.3600  0.010977
3.3590  8.3600  0.010928
3.4731  8.3600  0.010657
3.5872  8.3600  0.010283
3.7013  8.3600  0.009864
3.8154  8.3600  0.009432
3.9295  8.3600  0.009004
4.0436  8.3600  0.008588
4.1577  8.3600  0.008190
4.2718  8.3600  0.007812
4.3859  8.3600  0.007454
4.5000  8.3600  0.007116
0.0500  8.5200  0.066704
0.1641  8.5200  0.095960
0.2782  8.5200  0.124520
0.3923  8.5200  0.136757
0.5064  8.5200  0.135432
0.6205  8.5200  0.126658
0.7346  8.5200  0.114853
0.8487  8.5200  0.102510
0.9628  8.5200  0.090853
1.0769  8.5200  0.080394
1.1910  8.5200  0.071284
1.3051  8.5200  0.063518
1.4192  8.5200  0.057052
1.5333  8.5200  0.051892
1.6474  8.5200  0.048199
1.7615  8.5200  0.046508
1.8756  8.5200  0.048239
1.9897  8.5200  0.056601
2.1038  8.5200  0.073322
2.2179  8.5200  0.070187
2.3321  8.5200  0.002034
2.4462  8.5200  -0.235711
2.5603  8.5200  -0.231882
2.6744  8.5200  -0.045231
2.7885  8.5200  -0.006156
2.9026  8.5200  0.005117
3.0167  8.5200  0.009102
3.1308  8.5200  0.010558
3.2449  8.5200  0.010977
3.3590  8.5200  0.010928
3.4731  8.5200  0.010657
3.5872  8.5200  0.010283
3.7013  8.5200  0.009864
3.8154  8.5200  0.009432
3.9295  8.5200  0.009004
4.0436  8.5200  0.008588
4.1577  8.5200  0.008190
4.2718  8.5200  0.007812
4.3859  8.5200  0.007454
4.5000  8.5200  0.007116
0.0500  8.6400  0.066704
0.1641  8.6400  0.095960
0.2782  8.6400  0.124520
0.3923  8.6400  0.136757
0.5064  8.6400  0.135432
0.6205  8.6400  0.126658
0.7346  8.6400  0.114853
0.8487  8.6400  0.102510
0.9628  8.6400  0.090853
1.0769  8.6400  0.080394
1.1910  8.6400  0.071284
1.3051  8.6400  0.063518
1.4192  8.6400  0.057052
1.5333  8.6400  0.051891
1.6474  8.6400  0.048199
1.7615  8.6400  0.046508
1.8756  8.6400  0.048239
1.9897  8.6400  0.056601
2.1038  8.6400  0.073322
2.2179  8.6400  0.070187
2.3321  8.6400  0.002034
2.4462  8.6400  -0.235712
2.5603  8.6400  -0.231882
2.6744  8.6400  -0.045231
2.7885  8.6400  -0.006156
2.9026  8.6400  0.005117
3.0167  8.6400  0.009102
3.1308  8.6400  0.010558
3.2449  8.6400  0.010977
3.3590  8.6400  0.010928
3.4731  8.6400  0.010657
3.5872  8.6400  0.010283
3.7013  8.6400  0.009864
3.8154  8.6400  0.009432
3.9295  8.6400  0.009004
4.0436  8.6400  0.008588
4.1577  8.6400  0.008190
4.2718  8.6400  0.007812
4.3859  8.6400  0.007454
4.5000  8.6400  0.007116
0.0500  8.8000  0.066704
0.1641  8.8000  0.095960
0.2782  8.8000  0.124520
0.3923  8.8000  0.136757
0.5064  8.8000  0.135432
0.6205  8.8000  0.126658
0.7346  8.8000  0.114853
0.8487  8.8000  0.102510
0.9628  8.8000  0.090853
1.0769  8.8000  0.080394
1.1910  8.8000  0.071284
1.3051  8.8000  0.063518
1.4192  8.8000  0.057052
1.5333  8.8000  0.051891
1.6474  8.8000  0.048199
1.7615  8.8000  0.046508
1.8756  8.8000  0.048239
1.9897  8.8000  0.056601
2.1038  8.8000  0.073322
2.2179  8.8000  0.070187
2.3321  8.8000  0.002034
2.4462  8.8000  -0.235712
2.5603  8.8000  -0.231882
2.6744  8.8000  -0.045231
2.7885  8.8000  -0.006156
2.9026  8.8000  0.005117
3.0167  8.8000  0.009102
3.1308  8.8000  0.010558
3.2449  8.8000  0.010977
3.3590  8.8000  0.010928
3.4731  8.8000  0.010657
3.5872  8.8000  0.010283
3.7013  8.8000  0.009864
3.8154  8.8000  0.009432
3.9295  8.8000  0.009004
4.0436  8.8000  0.008588
4.1577  8.8000  0.008190
4.2718  8.8000  0.007812
4.3859  8.8000  0.007454
4.5000  8.8000  0.007116
0.0500  8.9600  0.066704
0.1641  8.9600  0.095960
0.2782  8.9600  0.124520
0.3923  8.9600  0.136757
0.5064  8.9600  0.135432
0.6205  8.9600  0.126658
0.7346  8.9600  0.114853
0.8487  8.9600  0.102510
0.9628  8.9600  0.090853
1.0769  8.9600  0.080394
1.1910  8.9600  0.071284
1.3051  8.9600  0.063518
1.4192  8.9600  0.057052
1.5333  8.9600  0.051891
1.6474  8.9600  0.048199
1.7615  8.9600  0.046508
1.8756  8.9600  0.048239
1.9897  8.9600  0.056601
2.1038  8.9600  0.073322
2.2179  8.9600  0.070187
2.3321  8.9600  0.002034
2.4462  8.9600  -0.235712
2.5603  8.9600  -0.231882
2.6744  8.9600  -0.045231
2.7885  8.9600  -0.006156
2.9026  8.9600  0.005117
3.0167  8.9600  0.009102
3.1308  8.9600  0.010558
3.2449  8.9600  0.010977
3.3590  8.9600  0.010928
3.4731  8.9600  0.010657
3.5872  8.9600  0.010283
3.7013  8.9600  0.009864
3.8154  8.9600  0.009432
3.9295  8.9600  0.009004
4.0436  8.9600  0.008588
4.1577  8.9600  0.008190
4.2718  8.9600  0.007812
4.3859  8.9600  0.007454
4.5000  8.9600  0.007116
0.0500  9.1200  0.066704
0.1641  9.1200  0.095960
0.2782  9.1200  0.124520
0.3923  9.1200  0.136757
0.5064  9.1200  0.135432
0.6205  9.1200  0.126658
0.7346  9.1200  0.114853
0.8487  9.1200  0.102510
0.9628  9.1200  0.090853
1.0769  9.1200  0.080394
1.1910  9.1200  0.071284
1.3051  9.1200  0.063518
1.4192  9.1200  0.057052
1.5333  9.1200  0.051891
1.6474  9.1200  0.048199
1.7615  9.1200  0.046508
1.8756  9.1200  0.048239
1.9897  9.1200  0.056601
2.1038  9.1200  0.073322
2.2179  9.1200  0.070187
2.3321  9.1200  0.002034
2.4462  9.1200  -0.235712
2.5603  9.1200  -0.231882
2.6744  9.1200  -0.045231
2.7885  9.1200  -0.006156
2.9026  9.1200  0.005117
3.0167  9.1200  0.009102
3.1308  9.1200  0.010558
3.2449  9.1200  0.010977
3.3590  9.1200  0.010928
3.4731  9.1200  0.010657
3.5872  9.1200  0.010283
3.7013  9.1200  0.009864
3.8154  9.1200  0.009432
3.9295  9.1200  0.009004
4.0436  9.1200  0.008588
4.1577  9.1200  0.008190
4.2718  9.1200  0.007812
4.3859  9.1200  0.007454
4.5000  9.1200  0.007116
0.0500  9.2800  0.066704
0.1641  9.2800  0.095960
0.2782  9.2800  0.124520
0.3923  9.2800  0.136757
0.5064  9.2800  0.135432
0.6205  9.2800  0.126658
0.7346  9.2800  0.114853
0.8487  9.2800  0.102510
0.9628  9.2800  0.090853
1.0769  9.2800  0.080394
1.1910  9.2800  0.071284
1.3051  9.2800  0.063518
1.4192  9.2800  0.057052
1.5333  9.2800  0.051891
1.6474  9.2800  0.048199
1.7615  9.2800  0.046508
1.8756  9.2800  0.048239
1.9897  9.2800  0.056601
2.1038  9.2800  0.073322
2.2179  9.2800  0.070187
2.3321  9.2800  0.002034
2.4462  9.2800  -0.235712
2.5603  9.2800  -0.231882
2.6744  9.2800  -0.045231
2.7885  9.2800  -0.006156
2.9026  9.2800  0.005117
3.0167  9.2800  0.009102
3.1308  9.2800  0.010558
3.2449  9.2800  0.010977
3.3590  9.2800  0.010928
3.4731  9.2800  0.010657
3.5872  9.2800  0.010283
3.7013  9.2800  0.009864
3.8154  9.2800  0.009432
3.9295  9.2800  0.009004
4.0436  9.2800  0.008588
4.1577  9.2800  0.008190
4.2718  9.2800  0.007812
4.3859  9.2800  0.007454
4.5000  9.2800  0.007116
0.0500  9.4000  0.066704
0.1641  9.4000  0.095960
0.2782  9.4000  0.124520
0.3923  9.4000  0.136757
0.5064  9.4000  0.135432
0.6205  9.4000  0.126658
0.7346  9.4000  0.114853
0.8487  9.4000  0.102510
0.9628  9.4000  0.090853
1.0769  9.4000  0.080394
1.1910  9.4000  0.071284
1.3051  9.4000  0.063518
1.4192  9.4000  0.057052
1.5333  9.4000  0.051891
1.6474  9.4000  0.048199
1.7615  9.4000  0.046508
1.8756  9.4000  0.048239
1.9897  9.4000  0.056601
2.1038  9.4000  0.073322
2.2179  9.4000  0.070187
2.3321  9.4000  0.002034
2.4462  9.4000  -0.235712
2.5603  9.4000  -0.231882
2.6744  9.4000  -0.045231
2.7885  9.4000  -0.006156
2.9026  9.4000  0.005117
3.0167  9.4000  0.009102
3.1308  9.4000  0.010558
3.2449  9.4000  0.010977
3.3590  9.4000  0.010928
3.4731  9.4000  0.010657
3.5872  9.4000  0.010283
3.7013  9.4000  0.009864
3.8154  9.4000  0.009432
3.9295  9.4000  0.009004
4.0436  9.4000  0.008588
4.1577  9.4000  0.008190
4.2718  9.4000  0.007812
4.3859  9.4000  0.007454
4.5000  9.4000  0.007116
0.0500  9.5600  0.066704
0.1641  9.5600  0.095960
0.2782  9.5600  0.124520
0.3923  9.5600  0.136757
0.5064  9.5600  0.135432
0.6205  9.5600  0.126658
0.7346  9.5600  0.114853
0.8487  9.5600  0.102510
0.9628  9.5600  0.090853
1.0769  9.5600  0.080394
1.1910  9.5600  0.071284
1.3051  9.5600  0.063518
1.4192  9.5600  0.057052
1.5333  9.5600  0.051891
1.6474  9.5600  0.048199
1.7615  9.5600  0.046508
1.8756  9.5600  0.048239
1.9897  9.5600  0.056601
2.1038  9.5600  0.073322
2.2179  9.5600  0.070187
2.3321  9.5600  0.002034
2.4462  9.5600  -0.235712
2.5603  9.5600  -0.231882
2.6744  9.5600  -0.045231
2.7885  9.5600  -0.006156
2.9026  9.5600  0.005117
3.0167  9.5600  0.009102
3.1308  9.5600  0.010558
3.2449  9.5600  0.010977
3.3590  9.5600  0.010928
3.4731  9.5600  0.010657
3.5872  9.5600  0.010283
3.7013  9.5600  0.009864
3.8154  9.5600  0.009432
3.9295  9.5600  0.009004
4.0436  9.5600  0.008588
4.1577  9.5600  0.008190
4.2718  9.5600  0.007812
4.3859  9.5600  0.007454
4.5000  9.5600  0.007116
0.0500  9.7200  0.066704
0.1641  9.7200  0.095960
0.2782  9.7200  0.124520
0.3923  9.7200  0.136757
0.5064  9.7200  0.135432
0.6205  9.7200  0.126658
0.7346  9.7200  0.114853
0.8487  9.7200  0.102510
0.9628  9.7200  0.090853
1.0769  9.7200  0.080394
1.1910  9.7200  0.071284
1.3051  9.7200  0.063518
1.4192  9.7200  0.057052
1.5333  9.7200  0.051891
1.6474  9.7200  0.048199
1.7615  9.7200  0.046508
1.8756  9.7200  0.048239
1.9897  9.7200  0.056601
2.1038  9.7200  0.073322
2.2179  9.7200  0.070187
2.3321  9.7200  0.002034
2.4462  9.7200  -0.235712
2.5603  9.7200  -0.231882
2.6744  9.7200  -0.045231
2.7885  9.7200  -0.006156
2.9026  9.7200  0.005117
3.0167  9.7200  0.009102
3.1308  9.7200  0.010558
3.2449  9.7200  0.010977
3.3590  9.7200  0.010928
3.4731  9.7200  0.010657
3.5872  9.7200  0.010283
3.7013  9.7200  0.009864
3.8154  9.7200  0.009432
3.9295  9.7200  0.009004
4.0436  9.7200  0.008588
4.1577  9.7200  0.008190
4.2718  9.7200  0.007812
4.3859  9.7200  0.007454
4.5000  9.7200  0.007116
0.0500  9.8800  0.066704
0.1641  9.8800  0.095960
0.2782  9.8800  0.124520
0.3923  9.8800  0.136757
0.5064  9.8800  0.135432
0.6205  9.8800  0.126658
0.7346  9.8800  0.114853
0.8487  9.8800  0.102510
0.9628  9.8800  0.090853
1.0769  9.8800  0.080394
1.1910  9.8800  0.071284
1.3051  9.8800  0.063518
1.4192  9.8800  0.057052
1.5333  9.8800  0.051891
1.6474  9.8800  0.048199
1.7615  9.8800  0.046508
1.8756  9.8800  0.048239
1.9897  9.8800  0.056601
2.1038  9.8800  0.073322
2.2179  9.8800  0.070187
2.3321  9.8800  0.002034
2.4462  9.8800  -0.235712
2.5603  9.8800  -0.231882
2.6744  9.8800  -0.045231
2.7885  9.8800  -0.006156
2.9026  9.8800  0.005117
3.0167  9.8800  0.009102
3.1308  9.8800  0.010558
3.2449  9.8800  0.010977
3.3590  9.8800  0.010928
3.4731  9.8800  0.010657
3.5872  9.8800  0.010283
3.7013  9.8800  0.009864
3.8154  9.8800  0.009432
3.9295  9.8800  0.009004
4.0436  9.8800  0.008588
4.1577  9.8800  0.008190
4.2718  9.8800  0.007812
4.3859  9.8800  0.007454
4.5000  9.8800  0.007116
0.0500  10.0400  0.066704
0.1641  10.0400  0.095960
0.2782  10.0400  0.124520
0.3923  10.0400  0.136757
0.5064  10.0400  0.135432
0.6205  10.0400  0.126658
0.7346  10.0400  0.114853
0.8487  10.0400  0.102510
0.9628  10.0400  0.090853
1.0769  10.0400  0.080394
1.1910  10.0400  0.071284
1.3051  10.0400  0.063518
1.4192  10.0400  0.057052
1.5333  10.0400  0.051891
1.6474  10.0400  0.048199
1.7615  10.0400  0.046508
1.8756  10.0400  0.048239
1.9897  10.0400  0.056601
2.1038  10.0400  0.073322
2.2179  10.0400  0.070187
2.3321  10.0400  0.002034
2.4462  10.0400  -0.235712
2.5603  10.0400  -0.231882
2.6744  10.0400  -0.045231
2.7885  10.0400  -0.006156
2.9026  10.0400  0.005117
3.0167  10.0400  0.009102
3.1308  10.0400  0.010558
3.2449  10.0400  0.010977
3.3590  10.0400  0.010928
3.4731  10.0400  0.010657
3.5872  10.0400  0.010283
3.7013  10.0400  0.009864
3.8154  10.0400  0.009432
3.9295  10.0400  0.009004
4.0436  10.0400  0.008588
4.1577  10.0400  0.008190
4.2718  10.0400  0.007812
4.3859  10.0400  0.007454
4.5000  10.0400  0.007116
0.0500  10.1600  0.066704
0.1641  10.1600  0.095960
0.2782  10.1600  0.124520
0.3923  10.1600  0.136757
0.5064  10.1600  0.135432
0.6205  10.1600  0.126658
0.7346  10.1600  0.114853
0.8487  10.1600  0.102510
0.9628  10.1600  0.090853
1.0769  10.1600  0.080394
1.1910  10.1600  0.071284
1.3051  10.1600  0.063518
1.4192  10.1600  0.057052
1.5333  10.1600  0.051891
1.6474  10.1600  0.048199
1.7615  10.1600  0.046508
1.8756  10.1600  0.048239
1.9897  10.1600  0.056601
2.1038  10.1600  0.073322
2.2179  10.1600  0.070187
2.3321  10.1600  0.002034
2.4462  10.1600  -0.235712
2.5603  10.1600  -0.231882
2.6744  10.1600  -0.045231
2.7885  10.1600  -0.006156
2.9026  10.1600  0.005117
3.0167  10.1600  0.009102
3.1308  10.1600  0.010558
3.2449  10.1600  0.010977
3.3590  10.1600  0.010928
3.4731  10.1600  0.010657
3.5872  10.1600  0.010283
3.7013  10.1600  0.009864
3.8154  10.1600  0.009432
3.9295  10.1600  0.009004
4.0436  10.1600  0.008588
4.1577  10.1600  0.008190
4.2718  10.1600  0.007812
4.3859  10.1600  0.007454
4.5000  10.1600  0.007116
0.0500  10.3200  0.066704
0.1641  10.3200  0.095960
0.2782  10.3200  0.124520
0.3923  10.3200  0.136757
0.5064  10.3200  0.135432
0.6205  10.3200  0.126658
0.7346  10.3200  0.114853
0.8487  10.3200  0.102510
0.9628  10.3200  0.090853
1.0769  10.3200  0.080394
1.1910  10.3200  0.071284
1.3051  10.3200  0.063518
1.4192  10.3200  0.057052
1.5333  10.3200  0.051891
1.6474  10.3200  0.048199
1.7615  10.3200  0.046508
1.8756  10.3200  0.048239
1.9897  10.3200  0.056601
2.1038  10.3200  0.073322
2.2179  10.3200  0.070187
2.3321  10.3200  0.002034
2.4462  10.3200  -0.235712
2.5603  10.3200  -0.231882
2.6744  10.3200  -0.045231
2.7885  10.3200  -0.006156
2.9026  10.3200  0.005117
3.0167  10.3200  0.009102
3.1308  10.3200  0.010558
3.2449  10.3200  0.010977
3.3590  10.3200  0.010928
3.4731  10.3200  0.010657
3.5872  10.3200  0.010283
3.7013  10.3200  0.009864
3.8154  10.3200  0.009432
3.9295  10.3200  0.009004
4.0436  10.3200  0.008588
4.1577  10.3200  0.008190
4.2718  10.3200  0.007812
4.3859  10.3200  0.007454
4.5000  10.3200  0.007116
0.0500  10.4800  0.066704
0.1641  10.4800  0.095960
0.2782  10.4800  0.124520
0.3923  10.4800  0.136757
0.5064  10.4800  0.135432
0.6205  10.4800  0.126658
0.7346  10.4800  0.114853
0.8487  10.4800  0.102510
0.9628  10.4800  0.090853
1.0769  10.4800  0.080394
1.1910  10.4800  0.071284
1.3051  10.4800  0.063518
1.4192  10.4800  0.057052
1.5333  10.4800  0.051891
1.6474  10.4800  0.048199
1.7615  10.4800  0.046508
1.8756  10.4800  0.048239
1.9897  10.4800  0.056601
2.1038  10.4800  0.073322
2.2179  10.4800  0.070187
2.3321  10.4800  0.002034
2.4462  10.4800  -0.235712
2.5603  10.4800  -0.231882
2.6744  10.4800  -0.045231
2.7885  10.4800  -0.006156
2.9026  10.4800  0.005117
3.0167  10.4800  0.009102
3.1308  10.4800  0.010558
3.2449  10.4800  0.010977
3.3590  10.4800  0.010928
3.4731  10.4800  0.010657
3.5872  10.4800  0.010283
3.7013  10.4800  0.009864
3.8154  10.4800  0.009432
3.9295  10.4800  0.009004
4.0436  10.4800  0.008588
4.1577  10.4800  0.008190
4.2718  10.4800  0.007812
4.3859  10.4800  0.007454
4.5000  10.4800  0.007116
0.0500  10.6400  0.066704
0.1641  10.6400  0.095960
0.2782  10.6400  0.124520
0.3923  10.6400  0.136757
0.5064  10.6400  0.135432
0.6205  10.6400  0.126658
0.7346  10.6400  0.114853
0.8487  10.6400  0.102510
0.9628  10.6400  0.090853
1.0769  10.6400  0.080394
1.1910  10.6400  0.071284
1.3051  10.6400  0.063518
1.4192  10.6400  0.057052
1.5333  10.6400  0.051891
1.6474  10.6400  0.048199
1.7615  10.6400  0.046508
1.8756  10.6400  0.048239
1.9897  10.6400  0.056601
2.1038  10.6400  0.073322
2.2179  10.6400  0.070187
2.3321  10.6400  0.002034
2.4462  10.6400  -0.235712
2.5603  10.6400  -0.231882
2.6744  10.6400  -0.045231
2.7885  10.6400  -0.006156
2.9026  10.6400  0.005117
3.0167  10.6400  0.009102
3.1308  10.6400  0.010558
3.2449  10.6400  0.010977
3.3590  10.6400  0.010928
3.4731  10.6400  0.010657
3.5872  10.6400  0.010283
3.7013  10.6400  0.009864
3.8154  10.6400  0.009432
3.9295  10.6400  0.009004
4.0436  10.6400  0.008588
4.1577  10.6400  0.008190
4.2718  10.6400  0.007812
4.3859  10.6400  0.007454
4.5000  10.6400  0.007116
0.0500  10.8000  0.066704
0.1641  10.8000  0.095960
0.2782  10.8000  0.124520
0.3923  10.8000  0.136757
0.5064  10.8000  0.135432
0.6205  10.8000  0.126658
0.7346  10.8000  0.114853
0.8487  10.8000  0.102510
0.9628  10.8000  0.090853
1.0769  10.8000  0.080394
1.1910  10.8000  0.071284
1.3051  10.8000  0.063518
1.4192  10.8000  0.057052
1.5333  10.8000  0.051891
1.6474  10.8000  0.048199
1.7615  10.8000  0.046508
1.8756  10.8000  0.048239
1.9897  10.8000  0.056601
2.1038  10.8000  0.073322
2.2179  10.8000  0.070187
2.3321  10.8000  0.002034
2.4462  10.8000  -0.235712
2.5603  10.8000  -0.231882
2.6744  10.8000  -0.045231
2.7885  10.8000  -0.006156
2.9026  10.8000  0.005117
3.0167  10.8000  0.009102
3.1308  10.8000  0.010558
3.2449  10.8000  0.010977
3.3590  10.8000  0.010928
3.4731  10.8000  0.010657
3.5872  10.8000  0.010283
3.7013  10.8000  0.009864
3.8154  10.8000  0.009432
3.9295  10.8000  0.009004
4.0436  10.8000  0.008588
4.1577  10.8000  0.008190
4.2718  10.8000  0.007812
4.3859  10.8000  0.007454
4.5000  10.8000  0.007116
0.0500  10.9200  0.066704
0.1641  10.9200  0.095960
0.2782  10.9200  0.124520
0.3923  10.9200  0.136757
0.5064  10.9200  0.135432
0.6205  10.9200  0.126658
0.7346  10.9200  0.114853
0.8487  10.9200  0.102510
0.9628  10.9200  0.090853
1.0769  10.9200  0.080394
1.1910  10.9200  0.071284
1.3051  10.9200  0.063518
1.4192  10.9200  0.057052
1.5333  10.9200  0.051891
1.6474  10.9200  0.048199
1.7615  10.9200  0.046508
1.8756  10.9200  0.048239
1.9897  10.9200  0.056601
2.1038  10.9200  0.073322
2.2179  10.9200  0.070187
2.3321  10.9200  0.002034
2.4462  10.9200  -0.235712
2.5603  10.9200  -0.231882
2.6744  10.9200  -0.045231
2.7885  10.9200  -0.006156
2.9026  10.9200  0.005117
3.0167  10.9200  0.009102
3.1308  10.9200  0.010558
3.2449  10.9200  0.010977
3.3590  10.9200  0.010928
3.4731  10.9200  0.010657
3.5872  10.9200  0.010283
3.7013  10.9200  0.009864
3.8154  10.9200  0.009432
3.9295  10.9200  0.009004
4.0436  10.9200  0.008588
4.1577  10.9200  0.008190
4.2718  10.9200  0.007812
4.3859  10.9200  0.007454
4.5000  10.9200  0.007116
0.0500  11.0800  0.066704
0.1641  11.0800  0.095960
0.2782  11.0800  0.124520
0.3923  11.0800  0.136757
0.5064  11.0800  0.135432
0.6205  11.0800  0.126658
0.7346  11.0800  0.114853
0.8487  11.0800  0.102510
0.9628  11.0800  0.090853
1.0769  11.0800  0.080394
1.1910  11.0800  0.071284
1.3051  11.0800  0.063518
1.4192  11.0800  0.057052
1.5333  11.0800  0.051891
1.6474  11.0800  0.048199
1.7615  11.0800  0.046508
1.8756  11.0800  0.048239
1.9897  11.0800  0.056601
2.1038  11.0800  0.073322
2.2179  11.0800  0.070187
2.3321  11.0800  0.002034
2.4462  11.0800  -0.235712
2.5603  11.0800  -0.231882
2.6744  11.0800  -0.045231
2.7885  11.0800  -0.006156
2.9026  11.0800  0.005117
3.0167  11.0800  0.009102
3.1308  11.0800  0.010558
3.2449  11.0800  0.010977
3.3590  11.0800  0.010928
3.4731  11.0800  0.010657
3.5872  11.0800  0.010283
3.7013  11.0800  0.009864
3.8154  11.0800  0.009432
3.9295  11.0800  0.009004
4.0436  11.0800  0.008588
4.1577  11.0800  0.008190
4.2718  11.0800  0.007812
4.3859  11.0800  0.007454
4.5000  11.0800  0.007116
0.0500  11.2400  0.066704
0.1641  11.2400  0.095960
0.2782  11.2400  0.124520
0.3923  11.2400  0.136757
0.5064  11.2400  0.135432
0.6205  11.2400  0.126658
0.7346  11.2400  0.114853
0.8487  11.2400  0.102510
0.9628  11.2400  0.090853
1.0769  11.2400  0.080394
1.1910  11.2400  0.071284
1.3051  11.2400  0.063518
1.4192  11.2400  0.057052
1.5333  11.2400  0.051891
1.6474  11.2400  0.048199
1.7615  11.2400  0.046508
1.8756  11.2400  0.048239
1.9897  11.2400  0.056601
2.1038  11.2400  0.073322
2.2179  11.2400  0.070187
2.3321  11.2400  0.002034
2.4462  11.2400  -0.235712
2.5603  11.2400  -0.231882
2.6744  11.2400  -0.045231
2.7885  11.2400  -0.006156
2.9026  11.2400  0.005117
3.0167  11.2400  0.009102
3.1308  11.2400  0.010558
3.2449  11.2400  0.010977
3.3590  11.2400  0.010928
3.4731  11.2400  0.010657
3.5872  11.2400  0.010283
3.7013  11.2400  0.009864
3.8154  11.2400  0.009432
3.9295  11.2400  0.009004
4.0436  11.2400  0.008588
4.1577  11.2400  0.008190
4.2718  11.2400  0.007812
4.3859  11.2400  0.007454
4.5000  11.2400  0.007116
0.0500  11.4000  0.066704
0.1641  11.4000  0.095960
0.2782  11.4000  0.124520
0.3923  11.4000  0.136757
0.5064  11.4000  0.135432
0.6205  11.4000  0.126658
0.7346  11.4000  0.114853
0.8487  11.4000  0.102510
0.9628  11.4000  0.090853
1.0769  11.4000  0.080394
1.1910  11.4000  0.071284
1.3051  11.4000  0.063518
1.4192  11.4000  0.057052
1.5333  11.4000  0.051891
1.6474  11.4000  0.048199
1.7615  11.4000  0.046508
1.8756  11.4000  0.048239
1.9897  11.4000  0.056601
2.1038  11.4000  0.073322
2.2179  11.4000  0.070187
2.3321  11.4000  0.002034
2.4462  11.4000  -0.235712
2.5603  11.4000  -0.231882
2.6744  11.4000  -0.045231
2.7885  11.4000  -0.006156
2.9026  11.4000  0.005117
3.0167  11.4000  0.009102
3.1308  11.4000  0.010558
3.2449  11.4000  0.010977
3.3590  11.4000  0.010928
3.4731  11.4000  0.010657
3.5872  11.4000  0.010283
3.7013  11.4000  0.009864
3.8154  11.4000  0.009432
3.9295  11.4000  0.009004
4.0436  11.4000  0.008588
4.1577  11.4000  0.008190
4.2718  11.4000  0.007812
4.3859  11.4000  0.007454
4.5000  11.4000  0.007116
0.0500  11.5600  0.066704
0.1641  11.5600  0.095960
0.2782  11.5600  0.124520
0.3923  11.5600  0.136757
0.5064  11.5600  0.135432
0.6205  11.5600  0.126658
0.7346  11.5600  0.114853
0.8487  11.5600  0.102510
0.9628  11.5600  0.090853
1.0769  11.5600  0.080394
1.1910  11.5600  0.071284
1.3051  11.5600  0.063518
1.4192  11.5600  0.057052
1.5333  11.5600  0.051891
1.6474  11.5600  0.048199
1.7615  11.5600  0.046508
1.8756  11.5600  0.048239
1.9897  11.5600  0.056601
2.1038  11.5600  0.073322
2.2179  11.5600  0.070187
2.3321  11.5600  0.002034
2.4462  11.5600  -0.235712
2.5603  11.5600  -0.231882
2.6744  11.5600  -0.045231
2.7885  11.5600  -0.006156
2.9026  11.5600  0.005117
3.0167  11.5600  0.009102
3.1308  11.5600  0.010558
3.2449  11.5600  0.010977
3.3590  11.5600  0.010928
3.4731  11.5600  0.010657
3.5872  11.5600  0.010283
3.7013  11.5600  0.009864
3.8154  11.5600  0.009432
3.9295  11.5600  0.009004
4.0436  11.5600  0.008588
4.1577  11.5600  0.008190
4.2718  11.5600  0.007812
4.3859  11.5600  0.007454
4.5000  11.5600  0.007116
0.0500  11.6800  0.066704
0.1641  11.6800  0.095960
0.2782  11.6800  0.124520
0.3923  11.6800  0.136757
0.5064  11.6800  0.135432
0.6205  11.6800  0.126658
0.7346  11.6800  0.114853
0.8487  11.6800  0.102510
0.9628  11.6800  0.090853
1.0769  11.6800  0.080394
1.1910  11.6800  0.071284
1.3051  11.6800  0.063518
1.4192  11.6800  0.057052
1.5333  11.6800  0.051891
1.6474  11.6800  0.048199
1.7615  11.6800  0.046508
1.8756  11.6800  0.048239
1.9897  11.6800  0.056601
2.1038  11.6800  0.073322
2.2179  11.6800  0.070187
2.3321  11.6800  0.002034
2.4462  11.6800  -0.235712
2.5603  11.6800  -0.231882
2.6744  11.6800  -0.045231
2.7885  11.6800  -0.006156
2.9026  11.6800  0.005117
3.0167  11.6800  0.009102
3.1308  11.6800  0.010558
3.2449  11.6800  0.010977
3.3590  11.6800  0.010928
3.4731  11.6800  0.010657
3.5872  11.6800  0.010283
3.7013  11.6800  0.009864
3.8154  11.6800  0.009432
3.9295  11.6800  0.009004
4.0436  11.6800  0.008588
4.1577  11.6800  0.008190
4.2718  11.6800  0.007812
4.3859  11.6800  0.007454
4.5000  11.6800  0.007116
0.0500  11.8400  0.066704
0.1641  11.8400  0.095960
0.2782  11.8400  0.124520
0.3923  11.8400  0.136757
0.5064  11.8400  0.135432
0.6205  11.8400  0.126658
0.7346  11.8400  0.114853
0.8487  11.8400  0.102510
0.9628  11.8400  0.090853
1.0769  11.8400  0.080394
1.1910  11.8400  0.071284
1.3051  11.8400  0.063518
1.4192  11.8400  0.057052
1.5333  11.8400  0.051891
1.6474  11.8400  0.048199
1.7615  11.8400  0.046508
1.8756  11.8400  0.048239
1.9897  11.8400  0.056601
2.1038  11.8400  0.073322
2.2179  11.8400  0.070187
2.3321  11.8400  0.002034
2.4462  11.8400  -0.235712
2.5603  11.8400  -0.231882
2.6744  11.8400  -0.045231
2.7885  11.8400  -0.006156
2.9026  11.8400  0.005117
3.0167  11.8400  0.009102
3.1308  11.8400  0.010558
3.2449  11.8400  0.010977
3.3590  11.8400  0.010928
3.4731  11.8400  0.010657
3.5872  11.8400  0.010283
3.7013  11.8400  0.009864
3.8154  11.8400  0.009432
3.9295  11.8400  0.009004
4.0436  11.8400  0.008588
4.1577  11.8400  0.008190
4.2718  11.8400  0.007812
4.3859  11.8400  0.007454
4.5000  11.8400  0.007116
0.0500  12.0000  0.066704
0.1641  12.0000  0.095960
0.2782  12.0000  0.124520
0.3923  12.0000  0.136757
0.5064  12.0000  0.135432
0.6205  12.0000  0.126658
0.7346  12.0000  0.114853
0.8487  12.0000  0.102510
0.9628  12.0000  0.090853
1.0769  12.0000  0.080394
1.1910  12.0000  0.071284
1.3051  12.0000  0.063518
1.4192  12.0000  0.057052
1.5333  12.0000  0.051891
1.6474  12.0000  0.048199
1.7615  12.0000  0.046508
1.8756  12.0000  0.048239
1.9897  12.0000  0.056601
2.1038  12.0000  0.073322
2.2179  12.0000  0.070187
2.3321  12.0000  0.002034
2.4462  12.0000  -0.235712
2.5603  12.0000  -0.231882
2.6744  12.0000  -0.045231
2.7885  12.0000  -0.006156
2.9026  12.0000  0.005117
3.0167  12.0000  0.009102
3.1308  12.0000  0.010558
3.2449  12.0000  0.010977
3.3590  12.0000  0.010928
3.4731  12.0000  0.010657
3.5872  12.0000  0.010283
3.7013  12.0000  0.009864
3.8154  12.0000  0.009432
3.9295  12.0000  0.009004
4.0436  12.0000  0.008588
4.1577  12.0000  0.008190
4.2718  12.0000  0.007812
4.3859  12.0000  0.007454
4.5000  12.0000  0.007116


==> fig3/case1_wp_D.dat <==
time  wp_D_true  wp_D_rec
0.000000e+00 3.000000e+14 3.333123e+14
4.000000e-02 3.000000e+14 3.261091e+14
8.000000e-02 3.000000e+14 2.916358e+14
1.200000e-01 3.000000e+14 2.524751e+14
1.600000e-01 3.000000e+14 2.344286e+14
2.000000e-01 3.000000e+14 2.846296e+14
2.400000e-01 3.000000e+14 2.679688e+14
2.800000e-01 3.000000e+14 2.701530e+14
3.200000e-01 3.000000e+14 2.816158e+14
3.600000e-01 3.000000e+14 2.721279e+14
4.000000e-01 3.000000e+14 2.641652e+14
4.400000e-01 3.000000e+14 3.175273e+14
4.800000e-01 3.000000e+14 3.073820e+14
5.200000e-01 3.000000e+14 3.193837e+14
5.600000e-01 3.000000e+14 3.251668e+14
6.000000e-01 3.000000e+14 3.132595e+14
6.400000e-01 3.000000e+14 3.004256e+14
6.800000e-01 3.000000e+14 3.013493e+14
7.200000e-01 3.000000e+14 3.097104e+14
7.600000e-01 3.000000e+14 3.123173e+14
8.000000e-01 3.000000e+14 3.097537e+14
8.400000e-01 3.000000e+14 3.150844e+14
8.800000e-01 3.000000e+14 3.062483e+14
9.200000e-01 3.000000e+14 3.032646e+14
9.600000e-01 3.000000e+14 3.007753e+14
1.000000e+00 3.000000e+14 2.864364e+14
1.040000e+00 3.000000e+14 2.822940e+14
1.080000e+00 3.000000e+14 2.902966e+14
1.120000e+00 3.000000e+14 2.966979e+14
1.160000e+00 3.000000e+14 3.000026e+14
1.200000e+00 3.000000e+14 3.055151e+14
1.240000e+00 3.000000e+14 3.065980e+14
1.280000e+00 3.000000e+14 3.045203e+14
1.320000e+00 3.000000e+14 3.040047e+14
1.360000e+00 3.000000e+14 3.046994e+14
1.400000e+00 3.000000e+14 3.001715e+14
1.440000e+00 3.000000e+14 2.994598e+14
1.480000e+00 3.000000e+14 2.948920e+14
1.520000e+00 3.000000e+14 2.961257e+14
1.560000e+00 3.000000e+14 2.926494e+14
1.600000e+00 3.000000e+14 2.970859e+14
1.640000e+00 3.000000e+14 2.965110e+14
1.680000e+00 3.000000e+14 3.009828e+14
1.720000e+00 3.000000e+14 3.060590e+14
1.760000e+00 3.000000e+14 3.012304e+14
1.800000e+00 3.000000e+14 3.058244e+14
1.840000e+00 3.000000e+14 3.035096e+14
1.880000e+00 3.000000e+14 3.038474e+14
1.920000e+00 3.000000e+14 3.004391e+14
1.960000e+00 3.000001e+14 3.005416e+14
2.000000e+00 3.000001e+14 2.971744e+14
2.040000e+00 3.000001e+14 2.968658e+14
2.080000e+00 3.000001e+14 2.972575e+14
2.120000e+00 3.000001e+14 2.983145e+14
2.160000e+00 3.000002e+14 3.015630e+14
2.200000e+00 3.000002e+14 3.009770e+14
2.240000e+00 3.000002e+14 3.032220e+14
2.280000e+00 3.000003e+14 3.064587e+14
2.320000e+00 3.000004e+14 3.050295e+14
2.360000e+00 3.000004e+14 2.999032e+14
2.400000e+00 3.000005e+14 2.995242e+14
2.440000e+00 3.000007e+14 2.961227e+14
2.480000e+00 3.000008e+14 2.973699e+14
2.520000e+00 3.000010e+14 2.970053e+14
2.560000e+00 3.000012e+14 2.963569e+14
2.600000e+00 3.000015e+14 3.013275e+14
2.640000e+00 3.000018e+14 3.046538e+14
2.680000e+00 3.000022e+14 3.041064e+14
2.720000e+00 3.000027e+14 3.028575e+14
2.760000e+00 3.000033e+14 3.014124e+14
2.800000e+00 3.000040e+14 2.982551e+14
2.840000e+00 3.000049e+14 2.958228e+14
2.880000e+00 3.000060e+14 2.972100e+14
2.920000e+00 3.000073e+14 2.990815e+14
2.960000e+00 3.000089e+14 2.977378e+14
3.000000e+00 3.000109e+14 3.015426e+14
3.040000e+00 3.000133e+14 3.011713e+14
3.080000e+00 3.000163e+14 3.035423e+14
3.120000e+00 3.000199e+14 3.032028e+14
3.160000e+00 3.000242e+14 3.009011e+14
3.200000e+00 3.000296e+14 2.980152e+14
3.240000e+00 3.000362e+14 2.960772e+14
3.280000e+00 3.000442e+14 2.958015e+14
3.320000e+00 3.000540e+14 2.963129e+14
3.360000e+00 3.000659e+14 2.982583e+14
3.400000e+00 3.000805e+14 2.988885e+14
3.440000e+00 3.000983e+14 3.010753e+14
3.480000e+00 3.001200e+14 3.033140e+14
3.520000e+00 3.001466e+14 3.037721e+14
3.560000e+00 3.001790e+14 3.047667e+14
3.600000e+00 3.002187e+14 3.001338e+14
3.640000e+00 3.002670e+14 2.977124e+14
3.680000e+00 3.003260e+14 2.968687e+14
3.720000e+00 3.003981e+14 2.965662e+14
3.760000e+00 3.004861e+14 2.975738e+14
3.800000e+00 3.005934e+14 3.016384e+14
3.840000e+00 3.007244e+14 3.020149e+14
3.880000e+00 3.008842e+14 3.033236e+14
3.920000e+00 3.010791e+14 3.037615e+14
3.960000e+00 3.013167e+14 3.022336e+14
4.000000e+00 3.016063e+14 3.038183e+14
4.040000e+00 3.019590e+14 3.005262e+14
4.080000e+00 3.023884e+14 2.986025e+14
4.120000e+00 3.029108e+14 2.974840e+14
4.160000e+00 3.035458e+14 2.991672e+14
4.200000e+00 3.043167e+14 3.040816e+14
4.240000e+00 3.052515e+14 3.062286e+14
4.280000e+00 3.063833e+14 3.075397e+14
4.320000e+00 3.077509e+14 3.127039e+14
4.360000e+00 3.093998e+14 3.144450e+14
4.400000e+00 3.113822e+14 3.161848e+14
4.440000e+00 3.137578e+14 3.150401e+14
4.480000e+00 3.165932e+14 3.144805e+14
4.520000e+00 3.199614e+14 3.152943e+14
4.560000e+00 3.239401e+14 3.190711e+14
4.600000e+00 3.286087e+14 3.255363e+14
4.640000e+00 3.340443e+14 3.363407e+14
4.680000e+00 3.403156e+14 3.445391e+14
4.720000e+00 3.474759e+14 3.484254e+14
4.760000e+00 3.555541e+14 3.575056e+14
4.800000e+00 3.645459e+14 3.664714e+14
4.840000e+00 3.744061e+14 3.754619e+14
4.880000e+00 3.850425e+14 3.862700e+14
4.920000e+00 3.963150e+14 3.947463e+14
4.960000e+00 4.080398e+14 4.053740e+14
5.000000e+00 4.200000e+14 4.174851e+14
5.040000e+00 4.319602e+14 4.314251e+14
5.080000e+00 4.436850e+14 4.430245e+14
5.120000e+00 4.549575e+14 4.546168e+14
5.160000e+00 4.655939e+14 4.672149e+14
5.200000e+00 4.754541e+14 4.781103e+14
5.240000e+00 4.844459e+14 4.878494e+14
5.280000e+00 4.925241e+14 4.933654e+14
5.320000e+00 4.996844e+14 4.978905e+14
5.360000e+00 5.059557e+14 5.048976e+14
5.400000e+00 5.113913e+14 5.130977e+14
5.440000e+00 5.160599e+14 5.154599e+14
5.480000e+00 5.200386e+14 5.179301e+14
5.520000e+00 5.234068e+14 5.212965e+14
5.560000e+00 5.262422e+14 5.246613e+14
5.600000e+00 5.286178e+14 5.295666e+14
5.640000e+00 5.306002e+14 5.309807e+14
5.680000e+00 5.322491e+14 5.324597e+14
5.720000e+00 5.336167e+14 5.334173e+14
5.760000e+00 5.347485e+14 5.357607e+14
5.800000e+00 5.356833e+14 5.372102e+14
5.840000e+00 5.364542e+14 5.365614e+14
5.880000e+00 5.370892e+14 5.359695e+14
5.920000e+00 5.376116e+14 5.365510e+14
5.960000e+00 5.380410e+14 5.365865e+14
6.000000e+00 5.383937e+14 5.383497e+14
6.040000e+00 5.386833e+14 5.403325e+14
6.080000e+00 5.389209e+14 5.408431e+14
6.120000e+00 5.391158e+14 5.397750e+14
6.160000e+00 5.392756e+14 5.373707e+14
6.200000e+00 5.394066e+14 5.375504e+14
6.240000e+00 5.395139e+14 5.409573e+14
6.280000e+00 5.396019e+14 5.419058e+14
6.320000e+00 5.396740e+14 5.406494e+14
6.360000e+00 5.397330e+14 5.376293e+14
6.400000e+00 5.397813e+14 5.378237e+14
6.440000e+00 5.398210e+14 5.400305e+14
6.480000e+00 5.398534e+14 5.410205e+14
6.520000e+00 5.398800e+14 5.414191e+14
6.560000e+00 5.399017e+14 5.392145e+14
6.600000e+00 5.399195e+14 5.388139e+14
6.640000e+00 5.399341e+14 5.398313e+14
6.680000e+00 5.399460e+14 5.386170e+14
6.720000e+00 5.399558e+14 5.386558e+14
6.760000e+00 5.399638e+14 5.391374e+14
6.800000e+00 5.399704e+14 5.413490e+14
6.840000e+00 5.399758e+14 5.419853e+14
6.880000e+00 5.399801e+14 5.396084e+14
6.920000e+00 5.399837e+14 5.389918e+14
6.960000e+00 5.399867e+14 5.405502e+14
7.000000e+00 5.399891e+14 5.405060e+14
7.040000e+00 5.399911e+14 5.407608e+14
7.080000e+00 5.399927e+14 5.400471e+14
7.120000e+00 5.399940e+14 5.394204e+14
7.160000e+00 5.399951e+14 5.402694e+14
7.200000e+00 5.399960e+14 5.369539e+14
7.240000e+00 5.399967e+14 5.387181e+14
7.280000e+00 5.399973e+14 5.406510e+14
7.320000e+00 5.399978e+14 5.423923e+14
7.360000e+00 5.399982e+14 5.410643e+14
7.400000e+00 5.399985e+14 5.405886e+14
7.440000e+00 5.399988e+14 5.404225e+14
7.480000e+00 5.399990e+14 5.413892e+14
7.520000e+00 5.399992e+14 5.399185e+14
7.560000e+00 5.399993e+14 5.376284e+14
7.600000e+00 5.399995e+14 5.377527e+14
7.640000e+00 5.399996e+14 5.388640e+14
7.680000e+00 5.399996e+14 5.404862e+14
7.720000e+00 5.399997e+14 5.404664e+14
7.760000e+00 5.399998e+14 5.404394e+14
7.800000e+00 5.399998e+14 5.416631e+14
7.840000e+00 5.399998e+14 5.406508e+14
7.880000e+00 5.399999e+14 5.391043e+14
7.920000e+00 5.399999e+14 5.406492e+14
7.960000e+00 5.399999e+14 5.400240e+14
8.000000e+00 5.399999e+14 5.402833e+14
8.040000e+00 5.399999e+14 5.398721e+14
8.080000e+00 5.400000e+14 5.403535e+14
8.120000e+00 5.400000e+14 5.390993e+14
8.160000e+00 5.400000e+14 5.406328e+14
8.200000e+00 5.400000e+14 5.390675e+14
8.240000e+00 5.400000e+14 5.419140e+14
8.280000e+00 5.400000e+14 5.434638e+14
8.320000e+00 5.400000e+14 5.410538e+14
8.360000e+00 5.400000e+14 5.372954e+14
8.400000e+00 5.400000e+14 5.375246e+14
8.440000e+00 5.400000e+14 5.408061e+14
8.480000e+00 5.400000e+14 5.425059e+14
8.520000e+00 5.400000e+14 5.412437e+14
8.560000e+00 5.400000e+14 5.386975e+14
8.600000e+00 5.400000e+14 5.362908e+14
8.640000e+00 5.400000e+14 5.385356e+14
8.680000e+00 5.400000e+14 5.419935e+14
8.720000e+00 5.400000e+14 5.437615e+14
8.760000e+00 5.400000e+14 5.406968e+14
8.800000e+00 5.400000e+14 5.393352e+14
8.840000e+00 5.400000e+14 5.398716e+14
8.880000e+00 5.400000e+14 5.402483e+14
8.920000e+00 5.400000e+14 5.403321e+14
8.960000e+00 5.400000e+14 5.403496e+14
9.000000e+00 5.400000e+14 5.405411e+14
9.040000e+00 5.400000e+14 5.383309e+14
9.080000e+00 5.400000e+14 5.392849e+14
9.120000e+00 5.400000e+14 5.398684e+14
9.160000e+00 5.400000e+14 5.398050e+14
9.200000e+00 5.400000e+14 5.394914e+14
9.240000e+00 5.400000e+14 5.396999e+14
9.280000e+00 5.400000e+14 5.396156e+14
9.320000e+00 5.400000e+14 5.409460e+14
9.360000e+00 5.400000e+14 5.399370e+14
9.400000e+00 5.400000e+14 5.386539e+14
9.440000e+00 5.400000e+14 5.383112e+14
9.480000e+00 5.400000e+14 5.392803e+14
9.520000e+00 5.400000e+14 5.405583e+14
9.560000e+00 5.400000e+14 5.418111e+14
9.600000e+00 5.400000e+14 5.415814e+14
9.640000e+00 5.400000e+14 5.390778e+14
9.680000e+00 5.400000e+14 5.387552e+14
9.720000e+00 5.400000e+14 5.422295e+14
9.760000e+00 5.400000e+14 5.425442e+14
9.800000e+00 5.400000e+14 5.396410e+14
9.840000e+00 5.400000e+14 5.381995e+14
9.880000e+00 5.400000e+14 5.389948e+14
9.920000e+00 5.400000e+14 5.409579e+14
9.960000e+00 5.400000e+14 5.394336e+14
1.000000e+01 5.400000e+14 5.383444e+14
1.004000e+01 5.400000e+14 5.381659e+14
1.008000e+01 5.400000e+14 5.409581e+14
1.012000e+01 5.400000e+14 5.420930e+14
1.016000e+01 5.400000e+14 5.411802e+14
1.020000e+01 5.400000e+14 5.395933e+14
1.024000e+01 5.400000e+14 5.412820e+14
1.028000e+01 5.400000e+14 5.416066e+14
1.032000e+01 5.400000e+14 5.400659e+14
1.036000e+01 5.400000e+14 5.393404e+14
1.040000e+01 5.400000e+14 5.406252e+14
1.044000e+01 5.400000e+14 5.381521e+14
1.048000e+01 5.400000e+14 5.373099e+14
1.052000e+01 5.400000e+14 5.387257e+14
1.056000e+01 5.400000e+14 5.415800e+14
1.060000e+01 5.400000e+14 5.400973e+14
1.064000e+01 5.400000e+14 5.396695e+14
1.068000e+01 5.400000e+14 5.392332e+14
1.072000e+01 5.400000e+14 5.399677e+14
1.076000e+01 5.400000e+14 5.423582e+14
1.080000e+01 5.400000e+14 5.455047e+14
1.084000e+01 5.400000e+14 5.421956e+14
1.088000e+01 5.400000e+14 5.373272e+14
1.092000e+01 5.400000e+14 5.362565e+14
1.096000e+01 5.400000e+14 5.370815e+14
1.100000e+01 5.400000e+14 5.386154e+14
1.104000e+01 5.400000e+14 5.396380e+14
1.108000e+01 5.400000e+14 5.398755e+14
1.112000e+01 5.400000e+14 5.390133e+14
1.116000e+01 5.400000e+14 5.382216e+14
1.120000e+01 5.400000e+14 5.435857e+14
1.124000e+01 5.400000e+14 5.452725e+14
1.128000e+01 5.400000e+14 5.421178e+14
1.132000e+01 5.400000e+14 5.400774e+14
1.136000e+01 5.400000e+14 5.398792e+14
1.140000e+01 5.400000e+14 5.404524e+14
1.144000e+01 5.400000e+14 5.387409e+14
1.148000e+01 5.400000e+14 5.356939e+14
1.152000e+01 5.400000e+14 5.353764e+14
1.156000e+01 5.400000e+14 5.339942e+14
1.160000e+01 5.400000e+14 5.368542e+14
1.164000e+01 5.400000e+14 5.420804e+14
1.168000e+01 5.400000e+14 5.449127e+14
1.172000e+01 5.400000e+14 5.467480e+14
1.176000e+01 5.400000e+14 5.449042e+14
1.180000e+01 5.400000e+14 5.449375e+14
1.184000e+01 5.400000e+14 5.417127e+14
1.188000e+01 5.400000e+14 5.382910e+14
1.192000e+01 5.400000e+14 5.362879e+14
1.196000e+01 5.400000e+14 5.335617e+14
1.200000e+01 5.400000e+14 5.310236e+14


==> fig3/case1_wp_L.dat <==
time  wp_L_true  wp_L_rec
0.000000e+00 3.000000e+14 3.038679e+14
4.000000e-02 3.000000e+14 3.011746e+14
8.000000e-02 3.000000e+14 2.882040e+14
1.200000e-01 3.000000e+14 2.764180e+14
1.600000e-01 3.000000e+14 2.753974e+14
2.000000e-01 3.000000e+14 2.911171e+14
2.400000e-01 3.000000e+14 3.063143e+14
2.800000e-01 3.000000e+14 3.003007e+14
3.200000e-01 3.000000e+14 2.794530e+14
3.600000e-01 3.000000e+14 2.948933e+14
4.000000e-01 3.000000e+14 2.848232e+14
4.400000e-01 3.000000e+14 3.217246e+14
4.800000e-01 3.000000e+14 3.311343e+14
5.200000e-01 3.000000e+14 3.600562e+14
5.600000e-01 3.000000e+14 3.291790e+14
6.000000e-01 3.000000e+14 3.239477e+14
6.400000e-01 3.000000e+14 3.271627e+14
6.800000e-01 3.000000e+14 2.998852e+14
7.200000e-01 3.000000e+14 3.236221e+14
7.600000e-01 3.000000e+14 3.061181e+14
8.000000e-01 3.000000e+14 2.842224e+14
8.400000e-01 3.000000e+14 2.936968e+14
8.800000e-01 3.000000e+14 3.119617e+14
9.200000e-01 3.000000e+14 3.266452e+14
9.600000e-01 3.000000e+14 3.653300e+14
1.000000e+00 3.000000e+14 3.587595e+14
1.040000e+00 3.000000e+14 3.599731e+14
1.080000e+00 3.000000e+14 3.850691e+14
1.120000e+00 3.000000e+14 3.623157e+14
1.160000e+00 3.000000e+14 3.306564e+14
1.200000e+00 3.000000e+14 3.328008e+14
1.240000e+00 3.000000e+14 3.202662e+14
1.280000e+00 3.000000e+14 3.108661e+14
1.320000e+00 3.000000e+14 3.164332e+14
1.360000e+00 3.000000e+14 3.213168e+14
1.400000e+00 2.999999e+14 3.109928e+14
1.440000e+00 2.999999e+14 3.068025e+14
1.480000e+00 2.999999e+14 3.045546e+14
1.520000e+00 2.999999e+14 3.062912e+14
1.560000e+00 2.999999e+14 3.033182e+14
1.600000e+00 2.999999e+14 3.118990e+14
1.640000e+00 2.999998e+14 3.053296e+14
1.680000e+00 2.999998e+14 3.132700e+14
1.720000e+00 2.999998e+14 3.182826e+14
1.760000e+00 2.999998e+14 2.857275e+14
1.800000e+00 2.999997e+14 3.027896e+14
1.840000e+00 2.999997e+14 2.970141e+14
1.880000e+00 2.999996e+14 3.082297e+14
1.920000e+00 2.999995e+14 2.976776e+14
1.960000e+00 2.999995e+14 3.131346e+14
2.000000e+00 2.999994e+14 3.028430e+14
2.040000e+00 2.999992e+14 3.120852e+14
2.080000e+00 2.999991e+14 3.091593e+14
2.120000e+00 2.999990e+14 3.084728e+14
2.160000e+00 2.999988e+14 3.136542e+14
2.200000e+00 2.999986e+14 2.955852e+14
2.240000e+00 2.999983e+14 3.009345e+14
2.280000e+00 2.999980e+14 3.108585e+14
2.320000e+00 2.999977e+14 3.100309e+14
2.360000e+00 2.999973e+14 2.978326e+14
2.400000e+00 2.999968e+14 3.069235e+14
2.440000e+00 2.999963e+14 3.057253e+14
2.480000e+00 2.999956e+14 3.155701e+14
2.520000e+00 2.999948e+14 3.154239e+14
2.560000e+00 2.999939e+14 2.984995e+14
2.600000e+00 2.999929e+14 3.012939e+14
2.640000e+00 2.999917e+14 3.035792e+14
2.680000e+00 2.999902e+14 2.977501e+14
2.720000e+00 2.999885e+14 2.977887e+14
2.760000e+00 2.999865e+14 3.020753e+14
2.800000e+00 2.999842e+14 3.010835e+14
2.840000e+00 2.999814e+14 3.013183e+14
2.880000e+00 2.999782e+14 3.098090e+14
2.920000e+00 2.999744e+14 3.143383e+14
2.960000e+00 2.999700e+14 3.003576e+14
3.000000e+00 2.999648e+14 3.101417e+14
3.040000e+00 2.999587e+14 2.951367e+14
3.080000e+00 2.999515e+14 3.017433e+14
3.120000e+00 2.999431e+14 3.019848e+14
3.160000e+00 2.999332e+14 3.004678e+14
3.200000e+00 2.999217e+14 3.014873e+14
3.240000e+00 2.999081e+14 3.010811e+14
3.280000e+00 2.998922e+14 3.077101e+14
3.320000e+00 2.998735e+14 3.003510e+14
3.360000e+00 2.998515e+14 3.016148e+14
3.400000e+00 2.998258e+14 2.922151e+14
3.440000e+00 2.997957e+14 2.922614e+14
3.480000e+00 2.997603e+14 2.942863e+14
3.520000e+00 2.997188e+14 2.916240e+14
3.560000e+00 2.996702e+14 2.982046e+14
3.600000e+00 2.996132e+14 2.923900e+14
3.640000e+00 2.995463e+14 2.994719e+14
3.680000e+00 2.994680e+14 3.027345e+14
3.720000e+00 2.993762e+14 3.031963e+14
3.760000e+00 2.992688e+14 2.998644e+14
3.800000e+00 2.991429e+14 3.029760e+14
3.840000e+00 2.989956e+14 2.954139e+14
3.880000e+00 2.988233e+14 2.894513e+14
3.920000e+00 2.986218e+14 2.881523e+14
3.960000e+00 2.983864e+14 2.828824e+14
4.000000e+00 2.981114e+14 2.900277e+14
4.040000e+00 2.977907e+14 2.856319e+14
4.080000e+00 2.974167e+14 2.871540e+14
4.120000e+00 2.969814e+14 2.903602e+14
4.160000e+00 2.964752e+14 2.863573e+14
4.200000e+00 2.958876e+14 2.940853e+14
4.240000e+00 2.952066e+14 2.871656e+14
4.280000e+00 2.944191e+14 2.784609e+14
4.320000e+00 2.935106e+14 2.861712e+14
4.360000e+00 2.924655e+14 2.826427e+14
4.400000e+00 2.912669e+14 2.868997e+14
4.440000e+00 2.898974e+14 2.876945e+14
4.480000e+00 2.883391e+14 2.859574e+14
4.520000e+00 2.865745e+14 2.853732e+14
4.560000e+00 2.845870e+14 2.854306e+14
4.600000e+00 2.823619e+14 2.759187e+14
4.640000e+00 2.798877e+14 2.786889e+14
4.680000e+00 2.771572e+14 2.721612e+14
4.720000e+00 2.741688e+14 2.570918e+14
4.760000e+00 2.709278e+14 2.652974e+14
4.800000e+00 2.674473e+14 2.666675e+14
4.840000e+00 2.637491e+14 2.549331e+14
4.880000e+00 2.598635e+14 2.571367e+14
4.920000e+00 2.558290e+14 2.512579e+14
4.960000e+00 2.516911e+14 2.475667e+14
5.000000e+00 2.475000e+14 2.494517e+14
5.040000e+00 2.433089e+14 2.561078e+14
5.080000e+00 2.391710e+14 2.538745e+14
5.120000e+00 2.351365e+14 2.473804e+14
5.160000e+00 2.312509e+14 2.461571e+14
5.200000e+00 2.275527e+14 2.302412e+14
5.240000e+00 2.240722e+14 2.262771e+14
5.280000e+00 2.208312e+14 2.276685e+14
5.320000e+00 2.178428e+14 2.239747e+14
5.360000e+00 2.151123e+14 2.152337e+14
5.400000e+00 2.126381e+14 2.212389e+14
5.440000e+00 2.104130e+14 2.117218e+14
5.480000e+00 2.084255e+14 2.160091e+14
5.520000e+00 2.066609e+14 2.133770e+14
5.560000e+00 2.051026e+14 2.083386e+14
5.600000e+00 2.037331e+14 2.147223e+14
5.640000e+00 2.025345e+14 2.053224e+14
5.680000e+00 2.014894e+14 2.044826e+14
5.720000e+00 2.005809e+14 2.022821e+14
5.760000e+00 1.997934e+14 2.030761e+14
5.800000e+00 1.991124e+14 2.008606e+14
5.840000e+00 1.985248e+14 2.015098e+14
5.880000e+00 1.980186e+14 1.967673e+14
5.920000e+00 1.975833e+14 1.991228e+14
5.960000e+00 1.972093e+14 1.936720e+14
6.000000e+00 1.968886e+14 1.994193e+14
6.040000e+00 1.966136e+14 1.994501e+14
6.080000e+00 1.963782e+14 1.948235e+14
6.120000e+00 1.961767e+14 1.953617e+14
6.160000e+00 1.960044e+14 1.887821e+14
6.200000e+00 1.958571e+14 1.930467e+14
6.240000e+00 1.957312e+14 1.942257e+14
6.280000e+00 1.956238e+14 1.939850e+14
6.320000e+00 1.955320e+14 1.936064e+14
6.360000e+00 1.954537e+14 1.907881e+14
6.400000e+00 1.953868e+14 1.913578e+14
6.440000e+00 1.953298e+14 1.956851e+14
6.480000e+00 1.952812e+14 1.898100e+14
6.520000e+00 1.952397e+14 1.958970e+14
6.560000e+00 1.952043e+14 1.884289e+14
6.600000e+00 1.951742e+14 1.854242e+14
6.640000e+00 1.951485e+14 1.931878e+14
6.680000e+00 1.951265e+14 1.895461e+14
6.720000e+00 1.951078e+14 1.934017e+14
6.760000e+00 1.950919e+14 1.878804e+14
6.800000e+00 1.950783e+14 1.951465e+14
6.840000e+00 1.950668e+14 1.886272e+14
6.880000e+00 1.950569e+14 1.839332e+14
6.920000e+00 1.950485e+14 1.898260e+14
6.960000e+00 1.950413e+14 1.902804e+14
7.000000e+00 1.950352e+14 1.894033e+14
7.040000e+00 1.950300e+14 1.946931e+14
7.080000e+00 1.950256e+14 1.931355e+14
7.120000e+00 1.950218e+14 1.872443e+14
7.160000e+00 1.950186e+14 2.012663e+14
7.200000e+00 1.950158e+14 1.891506e+14
7.240000e+00 1.950135e+14 1.944088e+14
7.280000e+00 1.950115e+14 1.928713e+14
7.320000e+00 1.950098e+14 1.940127e+14
7.360000e+00 1.950083e+14 1.907800e+14
7.400000e+00 1.950071e+14 1.918431e+14
7.440000e+00 1.950061e+14 1.892934e+14
7.480000e+00 1.950052e+14 1.850781e+14
7.520000e+00 1.950044e+14 1.891131e+14
7.560000e+00 1.950037e+14 1.907047e+14
7.600000e+00 1.950032e+14 1.987610e+14
7.640000e+00 1.950027e+14 1.939631e+14
7.680000e+00 1.950023e+14 1.933117e+14
7.720000e+00 1.950020e+14 1.937203e+14
7.760000e+00 1.950017e+14 1.861877e+14
7.800000e+00 1.950014e+14 1.870177e+14
7.840000e+00 1.950012e+14 1.835513e+14
7.880000e+00 1.950010e+14 1.833510e+14
7.920000e+00 1.950009e+14 1.896277e+14
7.960000e+00 1.950008e+14 1.917924e+14
8.000000e+00 1.950006e+14 1.910588e+14
8.040000e+00 1.950005e+14 1.902658e+14
8.080000e+00 1.950005e+14 1.938594e+14
8.120000e+00 1.950004e+14 1.928763e+14
8.160000e+00 1.950003e+14 1.945326e+14
8.200000e+00 1.950003e+14 1.860671e+14
8.240000e+00 1.950002e+14 1.932563e+14
8.280000e+00 1.950002e+14 1.923753e+14
8.320000e+00 1.950002e+14 1.918365e+14
8.360000e+00 1.950002e+14 1.901344e+14
8.400000e+00 1.950001e+14 1.918322e+14
8.440000e+00 1.950001e+14 1.977816e+14
8.480000e+00 1.950001e+14 1.950866e+14
8.520000e+00 1.950001e+14 1.885084e+14
8.560000e+00 1.950001e+14 1.933030e+14
8.600000e+00 1.950001e+14 1.943783e+14
8.640000e+00 1.950000e+14 1.935929e+14
8.680000e+00 1.950000e+14 1.984013e+14
8.720000e+00 1.950000e+14 1.964753e+14
8.760000e+00 1.950000e+14 1.890568e+14
8.800000e+00 1.950000e+14 1.946310e+14
8.840000e+00 1.950000e+14 1.998464e+14
8.880000e+00 1.950000e+14 1.958173e+14
8.920000e+00 1.950000e+14 1.928135e+14
8.960000e+00 1.950000e+14 1.950122e+14
9.000000e+00 1.950000e+14 2.001137e+14
9.040000e+00 1.950000e+14 1.925633e+14
9.080000e+00 1.950000e+14 1.953637e+14
9.120000e+00 1.950000e+14 1.910514e+14
9.160000e+00 1.950000e+14 1.955302e+14
9.200000e+00 1.950000e+14 1.935195e+14
9.240000e+00 1.950000e+14 2.021006e+14
9.280000e+00 1.950000e+14 2.013511e+14
9.320000e+00 1.950000e+14 2.004331e+14
9.360000e+00 1.950000e+14 1.981991e+14
9.400000e+00 1.950000e+14 2.008329e+14
9.440000e+00 1.950000e+14 1.999772e+14
9.480000e+00 1.950000e+14 1.970430e+14
9.520000e+00 1.950000e+14 1.924036e+14
9.560000e+00 1.950000e+14 1.932316e+14
9.600000e+00 1.950000e+14 1.939980e+14
9.640000e+00 1.950000e+14 1.893708e+14
9.680000e+00 1.950000e+14 1.924098e+14
9.720000e+00 1.950000e+14 1.958295e+14
9.760000e+00 1.950000e+14 1.975157e+14
9.800000e+00 1.950000e+14 1.937501e+14
9.840000e+00 1.950000e+14 1.943997e+14
9.880000e+00 1.950000e+14 1.963899e+14
9.920000e+00 1.950000e+14 1.997830e+14
9.960000e+00 1.950000e+14 1.965711e+14
1.000000e+01 1.950000e+14 1.956047e+14
1.004000e+01 1.950000e+14 1.951315e+14
1.008000e+01 1.950000e+14 1.964569e+14
1.012000e+01 1.950000e+14 1.990329e+14
1.016000e+01 1.950000e+14 1.983338e+14
1.020000e+01 1.950000e+14 1.936748e+14
1.024000e+01 1.950000e+14 1.970300e+14
1.028000e+01 1.950000e+14 2.002281e+14
1.032000e+01 1.950000e+14 2.006671e+14
1.036000e+01 1.950000e+14 1.970576e+14
1.040000e+01 1.950000e+14 2.052246e+14
1.044000e+01 1.950000e+14 2.036139e+14
1.048000e+01 1.950000e+14 2.073537e+14
1.052000e+01 1.950000e+14 1.965625e+14
1.056000e+01 1.950000e+14 1.996224e+14
1.060000e+01 1.950000e+14 2.004984e+14
1.064000e+01 1.950000e+14 1.944917e+14
1.068000e+01 1.950000e+14 1.985789e+14
1.072000e+01 1.950000e+14 2.046824e+14
1.076000e+01 1.950000e+14 1.956848e+14
1.080000e+01 1.950000e+14 1.962132e+14
1.084000e+01 1.950000e+14 1.967034e+14
1.088000e+01 1.950000e+14 1.939659e+14
1.092000e+01 1.950000e+14 1.924458e+14
1.096000e+01 1.950000e+14 2.010885e+14
1.100000e+01 1.950000e+14 2.037387e+14
1.104000e+01 1.950000e+14 1.984162e+14
1.108000e+01 1.950000e+14 1.929548e+14
1.112000e+01 1.950000e+14 1.974557e+14
1.116000e+01 1.950000e+14 1.925037e+14
1.120000e+01 1.950000e+14 1.932120e+14
1.124000e+01 1.950000e+14 1.849550e+14
1.128000e+01 1.950000e+14 1.854562e+14
1.132000e+01 1.950000e+14 1.954084e+14
1.136000e+01 1.950000e+14 1.945745e+14
1.140000e+01 1.950000e+14 1.983450e+14
1.144000e+01 1.950000e+14 1.975249e+14
1.148000e+01 1.950000e+14 1.960473e+14
1.152000e+01 1.950000e+14 2.037680e+14
1.156000e+01 1.950000e+14 1.946042e+14
1.160000e+01 1.950000e+14 2.001300e+14
1.164000e+01 1.950000e+14 2.014653e+14
1.168000e+01 1.950000e+14 1.881000e+14
1.172000e+01 1.950000e+14 1.828763e+14
1.176000e+01 1.950000e+14 1.819304e+14
1.180000e+01 1.950000e+14 1.959081e+14
1.184000e+01 1.950000e+14 1.950585e+14
1.188000e+01 1.950000e+14 1.986121e+14
1.192000e+01 1.950000e+14 2.152438e+14
1.196000e+01 1.950000e+14 2.137731e+14
1.200000e+01 1.950000e+14 2.204494e+14


==> fig3/data_complex_gamma.dat <==
time gamma_rec gamma_true
0.000000000000000000e+00 3.095735026855130467e+00 3.000000000000000000e+00
5.006257822277847269e-02 3.087803315170587926e+00 3.000388019649035787e+00
1.001251564455569454e-01 3.068802880196204175e+00 2.999413037685631167e+00
1.501877346683354320e-01 3.043842353826688552e+00 3.000407677749975299e+00
2.002503128911138908e-01 3.019364791551688132e+00 3.000110062996186322e+00
2.503128911138923773e-01 3.000953392850220336e+00 2.999250048509970235e+00
3.003754693366708639e-01 2.991594757957238393e+00 3.001255087559142165e+00
3.504380475594492950e-01 2.990617172441649707e+00 2.998555319800843666e+00
4.005006257822277815e-01 2.994211273733899503e+00 3.001259958793888849e+00
4.505632040050062681e-01 2.998340463611407269e+00 2.999254501182856636e+00
5.006257822277847547e-01 3.001155873486863079e+00 3.000000000000000000e+00
5.506883604505632412e-01 3.002274658020463782e+00 3.000871317765863022e+00
6.007509386733417278e-01 3.001903533115458433e+00 2.998214400004592939e+00
6.508135168961202144e-01 3.000926926344695378e+00 3.002689310539845113e+00
7.008760951188985899e-01 2.999925203884768798e+00 2.996453082142693791e+00
7.509386733416770765e-01 2.999658190850287731e+00 3.004315672851399999e+00
8.010012515644555631e-01 2.999655230346682799e+00 2.995090956986714126e+00
8.510638297872340496e-01 3.000103476312379058e+00 3.005151484140981655e+00
9.011264080100125362e-01 2.999812948394666723e+00 2.995266075840314901e+00
9.511889862327910228e-01 3.000242419828291762e+00 3.003197123375129340e+00
1.001251564455569509e+00 2.999864424222049575e+00 3.000000000002306155e+00
1.051314142678347885e+00 2.999906618669222702e+00 2.994760121734867830e+00
1.101376720901126482e+00 3.000274138223630427e+00 3.012256777167927169e+00
1.151439299123904858e+00 2.999937494658007076e+00 2.980549204549130415e+00
1.201501877346683456e+00 3.001256802920575062e+00 3.023387586622163781e+00
1.251564455569461831e+00 2.994690400876002911e+00 2.980658501854715592e+00
1.301627033792240429e+00 3.006508965602863181e+00 3.003928680040587107e+00
1.351689612015018804e+00 3.003503390141235574e+00 3.020140368118884311e+00
1.401752190237797180e+00 2.979645609290867636e+00 2.959867066394646695e+00
1.451814768460575777e+00 3.025242054899578203e+00 3.036720348509331924e+00
1.501877346683354153e+00 2.996398550982618314e+00 3.000003642701209561e+00
1.551939924906132751e+00 2.965958342469293463e+00 2.950659511473321839e+00
1.602002503128911126e+00 3.048523860831882537e+00 3.060983838140804103e+00
1.652065081351689724e+00 2.995641121517613303e+00 2.997709595551157680e+00
1.702127659574468099e+00 2.934653104625517095e+00 2.923146583347529415e+00
1.752190237797246697e+00 3.061078531309801232e+00 3.068118909773202230e+00
1.802252816020025072e+00 3.051021892215241227e+00 3.052857121777123872e+00
1.852315394242803448e+00 2.893016061491373137e+00 2.889033513984325285e+00
1.902377972465582046e+00 2.989899422967625675e+00 2.990434936665283594e+00
1.952440550688360421e+00 3.159494293388274144e+00 3.160974561546882278e+00
2.002503128911139019e+00 3.027765537110279404e+00 3.027633188181148682e+00
2.052565707133917616e+00 2.872622667040794830e+00 2.871672603052787931e+00
2.102628285356695770e+00 3.064421670365949701e+00 3.064282719610025740e+00
2.152690863579474367e+00 3.355838980187246801e+00 3.356601001698603870e+00
2.202753441802252965e+00 3.350164731614561742e+00 3.350354921035612055e+00
2.252816020025031563e+00 3.174913119226955516e+00 3.174382164774847581e+00
2.302878598247809716e+00 3.262684758804417218e+00 3.262696566130223630e+00
2.352941176470588314e+00 3.728925749615809249e+00 3.728912389766324331e+00
2.403003754693366911e+00 4.257731626072888353e+00 4.257918637604785950e+00
2.453066332916145065e+00 4.519085404350533075e+00 4.519056397381138623e+00
2.503128911138923662e+00 4.500000927766793168e+00 4.500000000001537437e+00
2.553191489361702260e+00 4.448161289374416683e+00 4.448112845062002663e+00
2.603254067584480858e+00 4.601593288333285514e+00 4.601576198706830212e+00
2.653316645807259011e+00 5.009582028611257343e+00 5.009586372363699525e+00
2.703379224030037609e+00 5.545920798343989766e+00 5.545937496061541516e+00
2.753441802252816206e+00 6.030585502912582996e+00 6.030595245830544293e+00
2.803504380475594360e+00 6.337804604767653949e+00 6.337807831972678052e+00
2.853566958698372957e+00 6.434384510019670600e+00 6.434385359120139647e+00
2.903629536921151555e+00 6.359558280663392793e+00 6.359556744754037538e+00
2.953692115143930152e+00 6.183389029317181596e+00 6.183386487164086454e+00
3.003754693366708306e+00 5.972367905005844690e+00 5.972366815621510838e+00
3.053817271589486904e+00 5.772513020630870351e+00 5.772512743187450113e+00
3.103879849812265501e+00 5.607401012946697350e+00 5.607401177939629555e+00
3.153942428035044099e+00 5.484233350685501662e+00 5.484233589009062548e+00
3.204005006257822252e+00 5.402048896813223422e+00 5.402049050378774808e+00
3.254067584480600850e+00 5.358886921618367438e+00 5.358887044171591896e+00
3.304130162703379447e+00 5.356798666501240369e+00 5.356798802485565503e+00
3.354192740926157601e+00 5.404477199833341849e+00 5.404477527843085660e+00
3.404255319148936199e+00 5.517093886994102192e+00 5.517094215494759091e+00
3.454317897371714796e+00 5.712194134868581408e+00 5.712194194078202614e+00
3.504380475594493394e+00 5.999999281694269548e+00 5.999998785766264220e+00
3.554443053817271547e+00 6.367349317978648671e+00 6.367347015415566247e+00
3.604505632040050145e+00 6.758312727340483939e+00 6.758307147252314628e+00
3.654568210262828742e+00 7.061993576838325737e+00 7.061990352612121491e+00
3.704630788485606896e+00 7.126894338722512323e+00 7.126899033131173233e+00
3.754693366708385494e+00 6.822460076558484410e+00 6.822458772864291809e+00
3.804755944931164091e+00 6.147439705510780783e+00 6.147483272670830168e+00
3.854818523153942689e+00 5.333147933808933594e+00 5.333146170211996662e+00
3.904881101376720842e+00 4.827289936955315497e+00 4.827296753631073578e+00
3.954943679599499440e+00 5.053332749137259938e+00 5.053257282886050916e+00
4.005006257822278037e+00 6.000482969407745948e+00 6.000406952015138629e+00
4.055068836045056635e+00 6.991851993829257594e+00 6.991888410050961511e+00
4.105131414267835233e+00 7.081181440053895493e+00 7.081344478907968032e+00
4.155193992490612942e+00 6.038613800545549637e+00 6.038733958567774174e+00
4.205256570713391540e+00 4.938095294022420312e+00 4.937890713058253667e+00
4.255319148936170137e+00 5.180971246955187404e+00 5.180794558130614291e+00
4.305381727158948735e+00 6.557540227609152339e+00 6.557344094147142144e+00
4.355444305381727332e+00 7.089977433204026624e+00 7.090605579188874685e+00
4.405506883604505930e+00 5.870190141533504935e+00 5.870685303205643635e+00
4.455569461827284528e+00 4.930818614636766739e+00 4.929414945200972120e+00
4.505632040050063125e+00 6.018711588676666224e+00 6.018422125454097937e+00
4.555694618272840835e+00 7.054652495808935164e+00 7.056195065244635245e+00
4.605757196495619432e+00 5.907802855206047532e+00 5.908270313729333090e+00
4.655819774718398030e+00 5.114652472919200221e+00 5.112215098106066336e+00
4.705882352941176627e+00 6.510994675857956437e+00 6.511831383232853376e+00
4.755944931163955225e+00 6.715265280012370219e+00 6.717602513273041254e+00
4.806007509386733823e+00 5.313791395890716807e+00 5.310513002579696717e+00
4.856070087609512420e+00 6.099556659243501322e+00 6.099241871124373660e+00
4.906132665832290130e+00 6.877079075219363347e+00 6.881497601248991458e+00
4.956195244055068727e+00 5.567443761585118445e+00 5.562797379811932785e+00
5.006257822277847325e+00 6.238938918615384743e+00 6.238592829316434774e+00
5.056320400500625922e+00 6.828669618375154293e+00 6.835216715352537165e+00
5.106382978723404520e+00 5.711007309942707444e+00 5.702096249466560351e+00
5.156445556946183117e+00 6.752190663342032551e+00 6.757576240863190975e+00
5.206508135168961715e+00 6.551219581912692824e+00 6.552707603207972298e+00
5.256570713391739424e+00 6.175857372270291634e+00 6.167205300568221915e+00
5.306633291614518022e+00 7.130454886869557640e+00 7.143690347946463959e+00
5.356695869837296620e+00 6.284467508588059026e+00 6.269768584157191960e+00
5.406758448060075217e+00 7.109773831916207598e+00 7.121965467616769629e+00
5.456821026282853815e+00 6.771081144025960619e+00 6.764118688031548032e+00
5.506883604505632412e+00 6.999995007432776362e+00 6.999999999999999112e+00
5.556946182728411010e+00 7.186446485948839502e+00 7.194525024808189784e+00
5.607008760951188719e+00 7.040884162308108429e+00 7.025601694996439051e+00
5.657071339173967317e+00 7.444039650368603489e+00 7.464861614492356523e+00
5.707133917396745915e+00 7.193332164303814835e+00 7.168992958437633511e+00
5.757196495619524512e+00 7.601742000046572301e+00 7.627817288917027483e+00
5.807259073842303110e+00 7.385090512175247923e+00 7.357934699743355011e+00
5.857321652065081707e+00 7.696080949534912286e+00 7.723463040863733475e+00
5.907384230287860305e+00 7.588167202481838736e+00 7.559138005346531131e+00
5.957446808510638014e+00 7.708688576810516224e+00 7.761167057692575533e+00
6.007509386733416612e+00 8.243630688678567964e+00 8.561407170683564161e+00
6.057571964956195210e+00 8.548321130101768972e+00 8.479304704909246482e+00
6.107634543178973807e+00 8.521805673822052896e+00 8.588251409041268047e+00
6.157697121401752405e+00 8.430625047027671570e+00 8.355216503858718724e+00
6.207759699624531002e+00 8.472233231986496804e+00 8.542111768182541809e+00
6.257822277847309600e+00 8.384437494613870001e+00 8.340616174279530171e+00
6.307884856070088198e+00 8.387404670629152292e+00 8.390382066784782822e+00
6.357947434292865907e+00 8.357181925103859044e+00 8.394778265745719281e+00
6.408010012515644505e+00 8.316599408076022826e+00 8.259399763543509465e+00
6.458072590738423102e+00 8.306244899776542567e+00 8.347259396178939639e+00
6.508135168961201700e+00 8.274340740150236684e+00 8.275881427483055219e+00
6.558197747183980297e+00 8.251692432551323009e+00 8.214533339319631366e+00
6.608260325406758895e+00 8.232982639627435262e+00 8.268401948079434405e+00
6.658322903629537493e+00 8.211017106020140233e+00 8.210183294939859877e+00
6.708385481852315202e+00 8.191834162416592235e+00 8.164237406230984817e+00
6.758448060075093800e+00 8.175923250196229120e+00 8.194629402657890083e+00
6.808510638297872397e+00 8.159550617528159577e+00 8.170804394007921800e+00
6.858573216520650995e+00 8.144193585351093390e+00 8.124831984350613823e+00
6.908635794743429592e+00 8.131337738764074174e+00 8.129027597688590845e+00
6.958698372966208190e+00 8.119227208348279490e+00 8.134484522700335063e+00
7.008760951188986787e+00 8.107846760701402644e+00 8.107861274571844135e+00
7.058823529411764497e+00 8.097589727152685768e+00 8.086252402651355808e+00
7.108886107634543094e+00 8.088476493744183315e+00 8.087248506192493025e+00
7.158948685857321692e+00 8.080190118003693911e+00 8.088177722040473583e+00
7.209011264080100290e+00 8.072564076282503720e+00 8.075967616924598858e+00
7.259073842302878887e+00 8.065633053030531130e+00 8.061315218658949178e+00
7.309136420525657485e+00 8.059360789446181172e+00 8.054708493937916103e+00
7.359198998748436082e+00 8.053591624484520040e+00 8.053889257121680245e+00
7.409261576971213792e+00 8.048336633285677166e+00 8.051994231542355607e+00
7.459324155193992389e+00 8.043911808409356823e+00 8.046597330512168966e+00
7.509386733416770987e+00 8.040535803762558942e+00 8.039827226226817558e+00
7.559449311639549585e+00 8.037972338628780022e+00 8.034299026107984076e+00
7.609511889862328182e+00 8.035436567294718557e+00 8.030801048873922099e+00
7.659574468085106780e+00 8.031719346934776738e+00 8.028643077251686577e+00
7.709637046307885377e+00 8.025375645674753144e+00 8.026858541188568452e+00
7.759699624530663975e+00 8.014814021724655291e+00 8.024907744500628937e+00
7.809762202753441684e+00 7.998638359802431985e+00 8.022721526964991412e+00
7.859824780976220282e+00 7.977561040522404667e+00 8.020461209361936739e+00
7.909887359198998880e+00 7.956240897435708170e+00 8.018305650798881246e+00
7.959949937421777477e+00 7.940995557049637554e+00 8.016359864718317851e+00


==> fig3/data_complex_wp.dat <==
time wp_rec wp_true
0.000000000000000000e+00 4.126485124814843750e+14 4.116011601809753125e+14
5.006257822277847269e-02 4.126084848512256875e+14 4.116014106150413750e+14
1.001251564455569454e-01 4.125402717111592500e+14 4.116017469381213125e+14
1.501877346683354320e-01 4.124780735336885625e+14 4.116021963548784375e+14
2.002503128911138908e-01 4.123935782642515000e+14 4.116027939006015625e+14
2.503128911138923773e-01 4.122451802375954375e+14 4.116035844377299375e+14
3.003754693366708639e-01 4.120302450036376875e+14 4.116046250827163125e+14
3.504380475594492950e-01 4.117732350810108750e+14 4.116059881335336250e+14
4.005006257822277815e-01 4.115479104316925625e+14 4.116077645735171875e+14
4.505632040050062681e-01 4.114711245088075625e+14 4.116100682313060000e+14
5.006257822277847547e-01 4.115091209289845000e+14 4.116130406787722500e+14
5.506883604505632412e-01 4.115797804902433125e+14 4.116168569483253750e+14
6.007509386733417278e-01 4.116048541932122500e+14 4.116217321470449375e+14
6.508135168961202144e-01 4.116467913012761875e+14 4.116279290368990625e+14
7.008760951188985899e-01 4.116334408348452500e+14 4.116357666369525625e+14
7.509386733416770765e-01 4.116672820765178750e+14 4.116456298840858750e+14
8.010012515644555631e-01 4.116399366510698125e+14 4.116579803625123125e+14
8.510638297872340496e-01 4.116974775127816250e+14 4.116733680785769375e+14
9.011264080100125362e-01 4.116617286921746250e+14 4.116924442154458750e+14
9.511889862327910228e-01 4.117522668546448750e+14 4.117159747520723125e+14
1.001251564455569509e+00 4.117004467111668125e+14 4.117448547723780000e+14
1.051314142678347885e+00 4.118290681226083750e+14 4.117801232244435000e+14
1.101376720901126482e+00 4.117789252997433125e+14 4.118229778167257500e+14
1.151439299123904858e+00 4.118953803637074375e+14 4.118747896605983750e+14
1.201501877346683456e+00 4.119708573052055625e+14 4.119371171881453125e+14
1.251564455569461831e+00 4.119169328335676250e+14 4.120117187941817500e+14
1.301627033792240429e+00 4.122050056919050000e+14 4.121005635756256875e+14
1.351689612015018804e+00 4.121567358135870000e+14 4.122058394739951250e+14
1.401752190237797180e+00 4.123083454630128750e+14 4.123299580728845000e+14
1.451814768460575777e+00 4.125441431016881875e+14 4.124755552671611250e+14
1.501877346683354153e+00 4.125682085036933125e+14 4.126454870098606250e+14
1.551939924906132751e+00 4.128719081391875625e+14 4.128428193618648750e+14
1.602002503128911126e+00 4.131213386243588125e+14 4.130708121234941250e+14
1.652065081351689724e+00 4.132600274692827500e+14 4.133328954204111250e+14
1.702127659574468099e+00 4.136448994773092500e+14 4.136326387517759375e+14
1.752190237797246697e+00 4.140177470823738125e+14 4.139737121877346250e+14
1.802252816020025072e+00 4.143282907852946875e+14 4.143598396253014375e+14
1.852315394242803448e+00 4.147880061655166875e+14 4.147947442731960000e+14
1.902377972465582046e+00 4.152974626175316875e+14 4.152820868311138750e+14
1.952440550688360421e+00 4.158255774430270000e+14 4.158253971481963750e+14
2.002503128911139019e+00 4.164194900629170625e+14 4.164280004771799375e+14
2.052565707133917616e+00 4.170928910354353750e+14 4.170929397703316250e+14
2.102628285356695770e+00 4.178293805982668125e+14 4.178228957742467500e+14
2.152690863579474367e+00 4.186216632764383125e+14 4.186201069551429375e+14
2.202753441802252965e+00 4.194815156127562500e+14 4.194862915065217500e+14
2.252816020025031563e+00 4.204207706522508750e+14 4.204225738401893750e+14
2.302878598247809716e+00 4.214313728926715625e+14 4.214294180252926250e+14
2.352941176470588314e+00 4.225078176202074375e+14 4.225065706076676875e+14
2.403003754693366911e+00 4.236532765274718125e+14 4.236530151077961875e+14
2.453066332916145065e+00 4.248661435518331250e+14 4.248669402602256250e+14
2.503128911138923662e+00 4.261452278146995625e+14 4.261457237269186250e+14
2.553191489361702260e+00 4.274858827112111875e+14 4.274859326044151875e+14
2.603254067584480858e+00 4.288836727476996875e+14 4.288833415683548125e+14
2.653316645807259011e+00 4.303332967660008125e+14 4.303329689818608125e+14
2.703379224030037609e+00 4.318292397244724375e+14 4.318291307626276250e+14
2.753441802252816206e+00 4.333654324329525625e+14 4.333655112845126875e+14
2.803504380475594360e+00 4.349351129141351875e+14 4.349352501093437500e+14
2.853566958698372957e+00 4.365309431806310000e+14 4.365310429267626875e+14
2.903629536921151555e+00 4.381452127568737500e+14 4.381452547424708750e+14
2.953692115143930152e+00 4.397700403384030625e+14 4.397700431096731250e+14
3.003754693366708306e+00 4.413975076762191875e+14 4.413974890482258750e+14
3.053817271589486904e+00 4.430197576050924375e+14 4.430197332354606250e+14
3.103879849812265501e+00 4.446291333073378750e+14 4.446291150672460000e+14
3.153942428035044099e+00 4.462183232764519375e+14 4.462183122542708750e+14
3.204005006257822252e+00 4.477804833041205625e+14 4.477804787060493750e+14
3.254067584480600850e+00 4.493093796228036875e+14 4.493093785276891250e+14
3.304130162703379447e+00 4.507995126233578750e+14 4.507995139736521875e+14
3.354192740926157601e+00 4.522462413092220625e+14 4.522462451318693125e+14
3.404255319148936199e+00 4.536458927396148125e+14 4.536458989206348750e+14
3.454317897371714796e+00 4.549958565285761250e+14 4.549958646520191875e+14
3.504380475594493394e+00 4.562946695063081250e+14 4.562946729499665625e+14
3.554443053817271547e+00 4.575420681188393750e+14 4.575420542340925625e+14
3.604505632040050145e+00 4.587390145829946250e+14 4.587389723462331875e+14
3.654568210262828742e+00 4.598876939108325000e+14 4.598876282930942500e+14
3.704630788485606896e+00 4.609915155396228125e+14 4.609914286238852500e+14
3.754693366708385494e+00 4.620548946195125000e+14 4.620549128024360000e+14
3.804755944931164091e+00 4.630834433607124375e+14 4.630836342310881875e+14
3.854818523153942689e+00 4.640836850639444375e+14 4.640839904999763750e+14
3.904881101376720842e+00 4.650625332072025000e+14 4.650630001079176250e+14
3.954943679599499440e+00 4.660283915399796875e+14 4.660280254164701875e+14
4.005006257822278037e+00 4.669872141679419375e+14 4.669864449626627500e+14
4.055068836045056635e+00 4.679463764110803750e+14 4.679452823667610625e+14
4.105131414267835233e+00 4.689104603292658125e+14 4.689108037014046875e+14
4.155193992490612942e+00 4.698863544836318125e+14 4.698880999789893125e+14
4.205256570713391540e+00 4.708783109406889375e+14 4.708806758914066875e+14
4.255319148936170137e+00 4.718928950991388125e+14 4.718900695489943750e+14
4.305381727158948735e+00 4.729197253737186250e+14 4.729155301457304375e+14
4.355444305381727332e+00 4.739523204805468750e+14 4.739537807173366875e+14
4.405506883604505930e+00 4.749932985229903125e+14 4.749988910930421250e+14
4.455569461827284528e+00 4.760415570262520625e+14 4.760422816227701250e+14
4.505632040050063125e+00 4.770818723794133750e+14 4.770728714100930000e+14
4.555694618272840835e+00 4.780781811171741250e+14 4.780773760007378125e+14
4.605757196495619432e+00 4.790282410351603750e+14 4.790407494246945000e+14
4.655819774718398030e+00 4.799503809585177500e+14 4.799467550116161875e+14
4.705882352941176627e+00 4.807942533146690000e+14 4.807786394278993125e+14
4.755944931163955225e+00 4.815077286756766875e+14 4.815198758323506875e+14
4.806007509386733823e+00 4.821431760391323125e+14 4.821549357035718750e+14
4.856070087609512420e+00 4.826953872297109375e+14 4.826700453371378125e+14
4.906132665832290130e+00 4.830449291150078125e+14 4.830538825685048125e+14
4.956195244055068727e+00 4.832764845503805625e+14 4.832981720001212500e+14
5.006257822277847325e+00 4.834358343328086875e+14 4.833981426923349375e+14
5.056320400500625922e+00 4.833307372554095625e+14 4.833528204896991250e+14
5.106382978723404520e+00 4.831521964653754375e+14 4.831651372959905625e+14
5.156445556946183117e+00 4.828879984920656250e+14 4.828418509600793125e+14
5.206508135168961715e+00 4.823381402947803125e+14 4.823932811974570625e+14
5.256570713391739424e+00 4.818720394834958125e+14 4.818328783330006250e+14
5.306633291614518022e+00 4.811713561539843125e+14 4.811766518178965000e+14
5.356695869837296620e+00 4.804102309062771250e+14 4.804424937278118750e+14
5.406758448060075217e+00 4.797173228706577500e+14 4.796494381920518750e+14
5.456821026282853815e+00 4.787210704459153750e+14 4.788169005084639375e+14
5.506883604505632412e+00 4.780791246349492500e+14 4.779639393593842500e+14
5.556946182728411010e+00 4.769873490656191250e+14 4.771085821081653750e+14
5.607008760951188719e+00 4.763868419106502500e+14 4.762672469418206250e+14
5.657071339173967317e+00 4.753445215845421250e+14 4.754542872065330625e+14
5.707133917396745915e+00 4.747835775987958125e+14 4.746816734397695625e+14
5.757196495619524512e+00 4.738604491601857500e+14 4.739588182430952500e+14
5.807259073842303110e+00 4.734001072008611875e+14 4.732925391955661875e+14
5.857321652065081707e+00 4.725559953979360625e+14 4.726871463259309375e+14
5.907384230287860305e+00 4.723231672133468750e+14 4.721446339070781875e+14
5.957446808510638014e+00 4.713836836345219375e+14 4.716649519200606875e+14
6.007509386733416612e+00 4.723789835097345000e+14 4.712463305868262500e+14
6.057571964956195210e+00 4.705472617341542500e+14 4.708856317492694375e+14
6.107634543178973807e+00 4.708378611281720000e+14 4.705787032145041250e+14
6.157697121401752405e+00 4.701707141778733750e+14 4.703207159812275000e+14
6.207759699624531002e+00 4.701228424152108125e+14 4.701064689331586875e+14
6.257822277847309600e+00 4.700458620023173125e+14 4.699306505687418125e+14
6.307884856070088198e+00 4.695936142701003750e+14 4.697880521419570000e+14
6.357947434292865907e+00 4.698542168258734375e+14 4.696737308420575625e+14
6.408010012515644505e+00 4.695097168945818125e+14 4.695831250968691250e+14
6.458072590738423102e+00 4.694448670407605000e+14 4.695121266303237500e+14
6.508135168961201700e+00 4.696064252525465625e+14 4.694571155368206250e+14
6.558197747183980297e+00 4.693028700276276250e+14 4.694149654344993125e+14
6.608260325406758895e+00 4.693748940004715000e+14 4.693830258640645625e+14
6.658322903629537493e+00 4.694560271278350625e+14 4.693590886747194375e+14
6.708385481852315202e+00 4.692712843051601875e+14 4.693413443537285000e+14
6.758448060075093800e+00 4.693008515988337500e+14 4.693283332675265000e+14
6.808510638297872397e+00 4.693866228955391250e+14 4.693188957218686875e+14
6.858573216520650995e+00 4.693051172927885000e+14 4.693121237177738125e+14
6.908635794743429592e+00 4.692600640660867500e+14 4.693073163492162500e+14
6.958698372966208190e+00 4.693193643137270625e+14 4.693039399992340000e+14
7.008760951188986787e+00 4.693343884495574375e+14 4.693015938607906250e+14
7.058823529411764497e+00 4.692878327273179375e+14 4.692999808363263125e+14
7.108886107634543094e+00 4.692745269940296250e+14 4.692988835416995000e+14
7.158948685857321692e+00 4.693026364833838750e+14 4.692981449348509375e+14
7.209011264080100290e+00 4.693159632298648750e+14 4.692976529824846875e+14
7.259073842302878887e+00 4.693015439160922500e+14 4.692973287448297500e+14
7.309136420525657485e+00 4.692888266446444375e+14 4.692971172767675000e+14
7.359198998748436082e+00 4.692905280387601250e+14 4.692969807943705625e+14
7.409261576971213792e+00 4.692945140112818750e+14 4.692968936241853125e+14
7.459324155193992389e+00 4.692968212606575625e+14 4.692968385272866875e+14
7.509386733416770987e+00 4.692998956151441250e+14 4.692968040635748125e+14
7.559449311639549585e+00 4.693101367309858125e+14 4.692967827291939375e+14
7.609511889862328182e+00 4.693308750024071250e+14 4.692967696588183750e+14
7.659574468085106780e+00 4.693534406686111875e+14 4.692967617339391875e+14
7.709637046307885377e+00 4.693502269233756875e+14 4.692967569783980000e+14
7.759699624530663975e+00 4.692664433414874375e+14 4.692967541540659375e+14
7.809762202753441684e+00 4.690546963503991250e+14 4.692967524939227500e+14
7.859824780976220282e+00 4.687788225924619375e+14 4.692967515281065000e+14
7.909887359198998880e+00 4.685632243248536250e+14 4.692967509719878125e+14
7.959949937421777477e+00 4.684388680333076875e+14 4.692967506550535625e+14


==> fig3/data_lorentz_gamma.dat <==
time gamma_rec gamma_true
0.000000000000000000e+00 3.000000000000000000e+00 2.000000000000000000e+00
1.500833796553640853e-01 3.000000000000000000e+00 2.000000000000000000e+00
3.001667593107281706e-01 3.000000000000000000e+00 2.000000000000000000e+00
4.502501389660922282e-01 3.000000000000000000e+00 2.000000000000000000e+00
6.003335186214563413e-01 3.000000000000000000e+00 2.000000000000000000e+00
7.504168982768203433e-01 3.000000000000000000e+00 2.000000000000000000e+00
9.005002779321844564e-01 3.000000000000000000e+00 2.000000000000000000e+00
1.050583657587548458e+00 3.000000000000000000e+00 2.000000000000000000e+00
1.200667037242912683e+00 3.000000000000000000e+00 2.000000000000000000e+00
1.350750416898276685e+00 3.000000000000052847e+00 2.000000000000000000e+00
1.500833796553640687e+00 3.000000000001401990e+00 2.000000000000000000e+00
1.650917176209004911e+00 3.000000000008178347e+00 2.000000000000000000e+00
1.801000555864368913e+00 3.000000000039707793e+00 2.000000000000000000e+00
1.951083935519732915e+00 3.000000000182054372e+00 2.000000000000000000e+00
2.101167315175096917e+00 3.000000000792466537e+00 2.000000000000000000e+00
2.251250694830461363e+00 3.000000003564847084e+00 2.000000000000000000e+00
2.401334074485825365e+00 3.000000013637897478e+00 2.000000000000000000e+00
2.551417454141189367e+00 3.000000048452770685e+00 2.000000000000000000e+00
2.701500833796553369e+00 3.000000156568860543e+00 2.000000000000000000e+00
2.851584213451917371e+00 3.000000446837282730e+00 2.000000000000000000e+00
3.001667593107281373e+00 3.000001056469717486e+00 2.000000000000000000e+00
3.151750972762645819e+00 3.000001657924721510e+00 2.000000000000000000e+00
3.301834352418009821e+00 2.999999102767856751e+00 2.000000000000000000e+00
3.451917732073373823e+00 2.999979018047105317e+00 2.000000000000000000e+00
3.602001111728737826e+00 2.999891312381916642e+00 2.000000000000000000e+00
3.752084491384101828e+00 2.999589991584385995e+00 2.000000000000000000e+00
3.902167871039465830e+00 2.998708068746019251e+00 2.000000000000000000e+00
4.052251250694830276e+00 2.996442378806124296e+00 2.000000000000000000e+00
4.202334630350193834e+00 2.991260035543507279e+00 2.000000000000000000e+00
4.352418010005558280e+00 2.980606508150687617e+00 2.000000000000000000e+00
4.502501389660922726e+00 2.960806027304071275e+00 2.000000000000000000e+00
4.652584769316286284e+00 2.927185566322318522e+00 2.000000000000000000e+00
4.802668148971650730e+00 2.873114855924713051e+00 2.000000000000000000e+00
4.952751528627014288e+00 2.788896897660371188e+00 2.000000000000000000e+00
5.102834908282378734e+00 2.660984686966513912e+00 2.000000000000000000e+00
5.252918287937743180e+00 2.442874354658114200e+00 2.000000000000001776e+00
5.403001667593106738e+00 2.089226002600680587e+00 2.000000000000277112e+00
5.553085047248471184e+00 1.740432638168633028e+00 2.000000000000814460e+00
5.703168426903834742e+00 1.511414409227529898e+00 1.999999999999187095e+00
5.853251806559199188e+00 1.724064194002770112e+00 2.000000000064300565e+00
6.003335186214562746e+00 2.985220247230589763e+00 2.000000000430972591e+00
6.153418565869927193e+00 2.518709941583059830e+00 2.000000000212597495e+00
6.303501945525291639e+00 1.659755705333460618e+00 2.000000012969809227e+00
6.453585325180655197e+00 2.789330583262868757e+00 2.000000157058221095e+00
6.603668704836019643e+00 2.829642589220701776e+00 2.000000361629277190e+00
6.753752084491383201e+00 2.244629735636298307e+00 2.000002669641438580e+00
6.903835464146747647e+00 2.663120458227966836e+00 2.000047481237232638e+00
7.053918843802112093e+00 2.164955782627458358e+00 2.000210531641712475e+00
7.204002223457475651e+00 2.076044858890712774e+00 2.000769669283948282e+00
7.354085603112840097e+00 2.000908146329585247e+00 2.012949136666550842e+00
7.504168982768203655e+00 2.112095416274790249e+00 2.087353592226536048e+00
7.654252362423568101e+00 2.285837397501302881e+00 2.282361485773308551e+00
7.804335742078931659e+00 3.742452659676947846e+00 3.750000000000000000e+00
7.954419121734296105e+00 5.781618477925849930e+00 5.788886943675125352e+00
8.104502501389660551e+00 4.579553011574368782e+00 4.581949457475053222e+00
8.254585881045024109e+00 4.540895629314524840e+00 4.540247793387568009e+00
8.404669260700387667e+00 5.478154725047686746e+00 5.477220133571485405e+00
8.554752640355753002e+00 4.715331551910119323e+00 4.718099795437623811e+00
8.704836020011116560e+00 4.129745120562033023e+00 4.130052422490987141e+00
8.854919399666480118e+00 4.724395333386138596e+00 4.725712042186746231e+00
9.005002779321845452e+00 4.584072364503220420e+00 4.584473818396268996e+00
9.155086158977209010e+00 3.976758415728425700e+00 3.977028454400773683e+00
9.305169538632572568e+00 4.177085820274555772e+00 4.180916377357334568e+00
9.455252918287936126e+00 4.313747526907525831e+00 4.314767860973862668e+00
9.605336297943301460e+00 3.895618675161597100e+00 3.899831850819388990e+00
9.755419677598665018e+00 3.842384025257631119e+00 3.842628962623891198e+00
9.905503057254028576e+00 4.010966130346182545e+00 4.014599953639169883e+00
1.005558643690939391e+01 3.811954615140093150e+00 3.811631168395702929e+00
1.020566981656475747e+01 3.649847014871122841e+00 3.649452049035458501e+00
1.035575319622012103e+01 3.756405325413795016e+00 3.753651722653400302e+00
1.050583657587548636e+01 3.691793086057845397e+00 3.695503542728142854e+00
1.065591995553084992e+01 3.528386298873114502e+00 3.535255296062435715e+00
1.080600333518621348e+01 3.548250597871690726e+00 3.557825400371075197e+00
1.095608671484157703e+01 3.575446075906163479e+00 3.566424635095687190e+00
1.110617009449694237e+01 3.468682956906321113e+00 3.454109513324345571e+00
1.125625347415230593e+01 3.530102310762681661e+00 3.423041089167044859e+00
1.140633685380766948e+01 3.512659690897312448e+00 3.444430905693491418e+00
1.155642023346303482e+01 3.366073889905744743e+00 3.383387417112320605e+00
1.170650361311839838e+01 2.773683774188150597e+00 3.332583736826921772e+00
1.185658699277376193e+01 2.690582817762456447e+00 3.342273345817186048e+00
1.200667037242912549e+01 2.175716014067802018e+00 3.316718085318089315e+00
1.215675375208449083e+01 1.068714518702080118e+00 3.269290254325790457e+00
1.230683713173985439e+01 9.939527901470870397e-01 3.263498061404661144e+00
1.245692051139521794e+01 1.711196172394923609e+00 3.255370958715091412e+00
1.260700389105058328e+01 2.853933770789225832e+00 3.220990094488917599e+00
1.275708727070594684e+01 4.009989108087710363e+00 3.205411247677931286e+00
1.290717065036131039e+01 4.631738782562109691e+00 3.202162185662083438e+00
1.305725403001667395e+01 4.981477663387590127e+00 3.181099392585628571e+00
1.320733740967203929e+01 4.686180877791340293e+00 3.162859153365158882e+00
1.335742078932740284e+01 4.194677569337696532e+00 3.158615679768143281e+00
1.350750416898276640e+01 3.784321292698635819e+00 3.146970853167794235e+00
1.365758754863813174e+01 3.569276543112915867e+00 3.130874993549138008e+00
1.380767092829349529e+01 3.520368362384778127e+00 3.124467670919659490e+00
1.395775430794885885e+01 3.539747608720226868e+00 3.117908945041949487e+00
1.410783768760422419e+01 3.513684922016070189e+00 3.105835093727618457e+00
1.425792106725958774e+01 3.440504681667580389e+00 3.098274644794507982e+00
1.440800444691495130e+01 3.351647477855999924e+00 3.093760462767103370e+00
1.455808782657031486e+01 3.262284420133121365e+00 3.085545295779165365e+00
1.470817120622568019e+01 3.188500204693172968e+00 3.078213937865981187e+00
1.485825458588104375e+01 3.134003038830920573e+00 3.074241338654141842e+00
1.500833796553640731e+01 3.093931453314822999e+00 3.068835904671512793e+00
1.515842134519177264e+01 3.065204561023468610e+00 3.062640143824847172e+00
1.530850472484713620e+01 3.045362206886485179e+00 3.058794364640022856e+00
1.545858810450249976e+01 3.031623558160787546e+00 3.055089382672747433e+00
1.560867148415786332e+01 3.021781717557311620e+00 3.050315775200919788e+00
1.575875486381322865e+01 3.014576085501932567e+00 3.046699506193419005e+00
1.590883824346859221e+01 3.009611733838246206e+00 3.043902356048998392e+00
1.605892162312395754e+01 3.006194324880546720e+00 3.040408736470414652e+00
1.620900500277932110e+01 3.003846665355350609e+00 3.037232308210439768e+00
1.635908838243468466e+01 3.002359010787456040e+00 3.034916637343552548e+00
1.650917176209004822e+01 3.001425140780954237e+00 3.032384531470727396e+00
1.665925514174541178e+01 3.000842160837229766e+00 3.029771891290485186e+00
1.680933852140077533e+01 3.000498438887035491e+00 3.027772491345605665e+00
1.695942190105614245e+01 3.000295829543376591e+00 3.025886973187676077e+00
1.710950528071150600e+01 3.000175030601927251e+00 3.023839519448400459e+00
1.725958866036686956e+01 3.000104297030006695e+00 3.022121281695649309e+00
1.740967204002223312e+01 3.000062820639060046e+00 3.020651664249966117e+00
1.755975541967759668e+01 3.000038033595684439e+00 3.019087735547150153e+00
1.770983879933296024e+01 3.000023700854336894e+00 3.017651259572643241e+00
1.785992217898832379e+01 3.000016418313361743e+00 3.016459426973012281e+00


==> fig3/data_lorentz_w0.dat <==
time w0_rec w0_true
0.000000000000000000e+00 1.095445115010332371e+00 2.000000000000000000e+00
1.500833796553640853e-01 1.095445115010332371e+00 2.000000000000000000e+00
3.001667593107281706e-01 1.095445115010332371e+00 2.000000000000000000e+00
4.502501389660922282e-01 1.095445115010332371e+00 2.000000000000000000e+00
6.003335186214563413e-01 1.095445115010332371e+00 2.000000000000000000e+00
7.504168982768203433e-01 1.095445115010332371e+00 2.000000000000000000e+00
9.005002779321844564e-01 1.095445115010345472e+00 2.000000000000000000e+00
1.050583657587548458e+00 1.095445115010686088e+00 2.000000000000000000e+00
1.200667037242912683e+00 1.095445115012550596e+00 2.000000000000000000e+00
1.350750416898276685e+00 1.095445115022090077e+00 2.000000000000000000e+00
1.500833796553640687e+00 1.095445115070305064e+00 2.000000000000000000e+00
1.650917176209004911e+00 1.095445115328381069e+00 2.000000000000000000e+00
1.801000555864368913e+00 1.095445116571529764e+00 2.000000000000000000e+00
1.951083935519732915e+00 1.095445122097621571e+00 2.000000000000000000e+00
2.101167315175096917e+00 1.095445145884384575e+00 2.000000000000000000e+00
2.251250694830461363e+00 1.095445246019919328e+00 2.000000000000000000e+00
2.401334074485825365e+00 1.095445632448569961e+00 2.000000000000000000e+00
2.551417454141189367e+00 1.095447055283167881e+00 2.000000000000000000e+00
2.701500833796553369e+00 1.095451985654440019e+00 2.000000000000000000e+00
2.851584213451917371e+00 1.095467992775239319e+00 2.000000000000000000e+00
3.001667593107281373e+00 1.095516498266547512e+00 2.000000000000000000e+00
3.151750972762645819e+00 1.095653187325075661e+00 2.000000000000000000e+00
3.301834352418009821e+00 1.096010295323468053e+00 2.000000000000000000e+00
3.451917732073373823e+00 1.096873058722269700e+00 2.000000000000000000e+00
3.602001111728737826e+00 1.098796861844552941e+00 2.000000000000000000e+00
3.752084491384101828e+00 1.102748595175149671e+00 2.000000000000000000e+00
3.902167871039465830e+00 1.110204999461333220e+00 2.000000000000000000e+00
4.052251250694830276e+00 1.123065402917525990e+00 2.000000000000000000e+00
4.202334630350193834e+00 1.143166707544632565e+00 2.000000000000000000e+00
4.352418010005558280e+00 1.171127155193462777e+00 2.000000000000000000e+00
4.502501389660922726e+00 1.204798363278696716e+00 1.999999999999999112e+00
4.652584769316286284e+00 1.239223279100100328e+00 1.999999999999995115e+00
4.802668148971650730e+00 1.264216333914758517e+00 1.999999999999980238e+00
4.952751528627014288e+00 1.264300396172900909e+00 1.999999999999926503e+00
5.102834908282378734e+00 1.276227290282283988e+00 1.999999999999763078e+00
5.252918287937743180e+00 1.279758670063907422e+00 1.999999999999062306e+00
5.403001667593106738e+00 9.491929474453744131e-01 1.999999999995890176e+00
5.553085047248471184e+00 6.569191295917939932e-01 1.999999999985927257e+00
5.703168426903834742e+00 1.379443789056394865e+00 1.999999999955079044e+00
5.853251806559199188e+00 1.700934597734420350e+00 1.999999999798316663e+00
6.003335186214562746e+00 1.692641282109206058e+00 1.999999999130731121e+00
6.153418565869927193e+00 1.740854190274170099e+00 1.999999997311118882e+00
6.303501945525291639e+00 1.859771061864957220e+00 1.999999990746138545e+00
6.453585325180655197e+00 1.877391989311193665e+00 1.999999952901460709e+00
6.603668704836019643e+00 1.922400038767776875e+00 1.999999812046779013e+00
6.753752084491383201e+00 1.971132473309655797e+00 1.999999462224029800e+00
6.903835464146747647e+00 1.974410478587210971e+00 1.999997775181017179e+00
7.053918843802112093e+00 1.997531571807064088e+00 1.999988084109180608e+00
7.204002223457475651e+00 2.002312279839796094e+00 1.999957609756850552e+00
7.354085603112840097e+00 1.997671282070142995e+00 1.999875717961145716e+00
7.504168982768203655e+00 1.997287048176788149e+00 1.999362328063918115e+00
7.654252362423568101e+00 1.997980617488655408e+00 1.996772554231419639e+00
7.804335742078931659e+00 1.990264517794165133e+00 1.989670037898917387e+00
7.954419121734296105e+00 1.966239255167136157e+00 1.966132991529914387e+00
8.104502501389660551e+00 1.841675116929808675e+00 1.841648751361061098e+00
8.254585881045024109e+00 1.604443837369445180e+00 1.604486560156324515e+00
8.404669260700387667e+00 1.597494640202322902e+00 1.597450517993674435e+00
8.554752640355753002e+00 1.573504759089862093e+00 1.573366338178338264e+00
8.704836020011116560e+00 1.435274540231166407e+00 1.435283974361855730e+00
8.854919399666480118e+00 1.487067810664811196e+00 1.487112504885931497e+00
9.005002779321845452e+00 1.611713699751312845e+00 1.611807253995485301e+00
9.155086158977209010e+00 1.571641213647171353e+00 1.571600661466090676e+00
9.305169538632572568e+00 1.502601209605083588e+00 1.502570517964107122e+00
9.455252918287936126e+00 1.573024352564720063e+00 1.572971345477075289e+00
9.605336297943301460e+00 1.628479483380803172e+00 1.628432594593495875e+00
9.755419677598665018e+00 1.574283863224400948e+00 1.574219381222929037e+00
9.905503057254028576e+00 1.551922167897743510e+00 1.551966685466453999e+00
1.005558643690939391e+01 1.611367207533442425e+00 1.611437165731673504e+00
1.020566981656475747e+01 1.623319481126848762e+00 1.623591952862127874e+00
1.035575319622012103e+01 1.579071886317084727e+00 1.579196079304348688e+00
1.050583657587548636e+01 1.585095883051558685e+00 1.584652653374658327e+00
1.065591995553084992e+01 1.623952715790712542e+00 1.624157919172662057e+00
1.080600333518621348e+01 1.614600878108558124e+00 1.614567623137282748e+00
1.095608671484157703e+01 1.585321847451325983e+00 1.587416505480675255e+00
1.110617009449694237e+01 1.603679933155850890e+00 1.604109572694207841e+00
1.125625347415230593e+01 1.627077583225067903e+00 1.624500027724561813e+00
1.140633685380766948e+01 1.614673533932377003e+00 1.608115607497068389e+00
1.155642023346303482e+01 1.611845739731954774e+00 1.596490073913070740e+00
1.170650361311839838e+01 1.613976536232055725e+00 1.613825736897814611e+00
1.185658699277376193e+01 1.577693702787047458e+00 1.620338127437325637e+00
1.200667037242912549e+01 1.565409367306625610e+00 1.605550505081981383e+00
1.215675375208449083e+01 1.740783497521976253e+00 1.604230487923588688e+00
1.230683713173985439e+01 1.530754151170981681e+00 1.617215542568896103e+00
1.245692051139521794e+01 1.599197318159605308e+00 1.615818934611917390e+00
1.260700389105058328e+01 1.706558808949355965e+00 1.605893318485453136e+00
1.275708727070594684e+01 1.525124223912740939e+00 1.609619947327230127e+00
1.290717065036131039e+01 1.790990536396665389e+00 1.617156791187924547e+00
1.305725403001667395e+01 1.053953459512892543e+00 1.612631205484485797e+00
1.320733740967203929e+01 1.175440536824502891e+00 1.607660452390168970e+00
1.335742078932740284e+01 2.115194203013580701e-02 1.612655579839593178e+00
1.350750416898276640e+01 6.099996676425595288e-02 1.615710323140334692e+00
1.365758754863813174e+01 9.660174091263717955e-02 1.611039579329924143e+00
1.380767092829349529e+01 1.147593256105109205e+00 1.609680348599205946e+00
1.395775430794885885e+01 1.066191352858633090e+00 1.613887748556834589e+00
1.410783768760422419e+01 1.070033289129812992e+00 1.614104318607185951e+00
1.425792106725958774e+01 9.564085985323356187e-01 1.610660840345212508e+00
1.440800444691495130e+01 8.596568317139261506e-01 1.611305672603559724e+00
1.455808782657031486e+01 8.542370586076747374e-01 1.614012135175226126e+00
1.470817120622568019e+01 8.521163886639122609e-01 1.612899425024908018e+00
1.485825458588104375e+01 8.929989683978134529e-01 1.610958391852575167e+00
1.500833796553640731e+01 9.700248638183180949e-01 1.612330006649092429e+00
1.515842134519177264e+01 1.024981525807378890e+00 1.613623263445936873e+00
1.530850472484713620e+01 1.054268699084997429e+00 1.612221055027480032e+00
1.545858810450249976e+01 1.068485967250879520e+00 1.611490706688721408e+00
1.560867148415786332e+01 1.077025556412848806e+00 1.612813999037244539e+00
1.575875486381322865e+01 1.080973703963600263e+00 1.613119091569305441e+00
1.590883824346859221e+01 1.082704949977229658e+00 1.611972966016297582e+00
1.605892162312395754e+01 1.085698207879921107e+00 1.611988251949550977e+00
1.620900500277932110e+01 1.088317931074006761e+00 1.612927499139171772e+00
1.635908838243468466e+01 1.090297806630792676e+00 1.612705563809362364e+00
1.650917176209004822e+01 1.092151121047812978e+00 1.611989824213819311e+00
1.665925514174541178e+01 1.093445858401613124e+00 1.612336407244083780e+00
1.680933852140077533e+01 1.094250597773038569e+00 1.612845756367417227e+00
1.695942190105614245e+01 1.094781312351168934e+00 1.612448241860566789e+00
1.710950528071150600e+01 1.095088443833723169e+00 1.612122718558426815e+00
1.725958866036686956e+01 1.095247980991123748e+00 1.612523228041626844e+00
1.740967204002223312e+01 1.095333865355235137e+00 1.612699823787138609e+00
1.755975541967759668e+01 1.095380209727413012e+00 1.612332691409486651e+00
1.770983879933296024e+01 1.095401754864941957e+00 1.612272019057658490e+00
1.785992217898832379e+01 1.095411739501432447e+00 1.612586923848643883e+00


==> fig3/data_lorentz_wp.dat <==
time wp_rec wp_true
0.000000000000000000e+00 2.910454893081543750e+14 4.116004782471055625e+14
1.500833796553640853e-01 2.910454893081543750e+14 4.116004782471055625e+14
3.001667593107281706e-01 2.910454893081543750e+14 4.116004782471055625e+14
4.502501389660922282e-01 2.910454893081543750e+14 4.116004782471055625e+14
6.003335186214563413e-01 2.910454893081543750e+14 4.116004782471055625e+14
7.504168982768203433e-01 2.910454893081543750e+14 4.116004782471055625e+14
9.005002779321844564e-01 2.910454893081543750e+14 4.116004782471055625e+14
1.050583657587548458e+00 2.910454893081543750e+14 4.116004782471055625e+14
1.200667037242912683e+00 2.910454893081543750e+14 4.116004782471055625e+14
1.350750416898276685e+00 2.910454893081543750e+14 4.116004782471055625e+14
1.500833796553640687e+00 2.910454893081543750e+14 4.116004782471055625e+14
1.650917176209004911e+00 2.910454893081543750e+14 4.116004782471055625e+14
1.801000555864368913e+00 2.910454893081543750e+14 4.116004782471055625e+14
1.951083935519732915e+00 2.910454893081543750e+14 4.116004782471055625e+14
2.101167315175096917e+00 2.910454893081543750e+14 4.116004782471055625e+14
2.251250694830461363e+00 2.910454893081543750e+14 4.116004782471055625e+14
2.401334074485825365e+00 2.910454893081543750e+14 4.116004782471055625e+14
2.551417454141189367e+00 2.910454893081543750e+14 4.116004782471055625e+14
2.701500833796553369e+00 2.910454893081543750e+14 4.116004782471055625e+14
2.851584213451917371e+00 2.910454893081543750e+14 4.116004782471055625e+14
3.001667593107281373e+00 2.910454893081543750e+14 4.116004782471055625e+14
3.151750972762645819e+00 2.910454893081543750e+14 4.116004782471055625e+14
3.301834352418009821e+00 2.910454893081543750e+14 4.116004782471055625e+14
3.451917732073373823e+00 2.910454893081591875e+14 4.116004782471055625e+14
3.602001111728737826e+00 2.910454893083476250e+14 4.116004782471055625e+14
3.752084491384101828e+00 2.910454893075837500e+14 4.116004782471085000e+14
3.902167871039465830e+00 2.910454894577783125e+14 4.116004782471147500e+14
4.052251250694830276e+00 2.910454903310459375e+14 4.116004782471393750e+14
4.202334630350193834e+00 2.910454842731680625e+14 4.116004782472243750e+14
4.352418010005558280e+00 2.910456234777607500e+14 4.116004782475286250e+14
4.502501389660922726e+00 2.910469862170749375e+14 4.116004782485753750e+14
4.652584769316286284e+00 2.910430189278994375e+14 4.116004782520792500e+14
4.802668148971650730e+00 2.910851250723980000e+14 4.116004782641242500e+14
4.952751528627014288e+00 2.918230456414026250e+14 4.116004783082102500e+14
5.102834908282378734e+00 2.916826558656675000e+14 4.116004784733166875e+14
5.252918287937743180e+00 2.935136864430930625e+14 4.116004790597618125e+14
5.403001667593106738e+00 3.380534355065161250e+14 4.116004809795598750e+14
5.553085047248471184e+00 2.561568517551083750e+14 4.116004871750108750e+14
5.703168426903834742e+00 1.583351111549547500e+14 4.116005095960436875e+14
5.853251806559199188e+00 2.838486743306182500e+14 4.116006009383485625e+14
6.003335186214562746e+00 3.358914966553637500e+14 4.116009609094992500e+14
6.153418565869927193e+00 3.534148141290921875e+14 4.116021849234869375e+14
6.303501945525291639e+00 3.690398741806858125e+14 4.116058506339083750e+14
6.453585325180655197e+00 3.948009794796221875e+14 4.116178998641941875e+14
6.603668704836019643e+00 4.000827338232355000e+14 4.116710058190043125e+14
6.753752084491383201e+00 3.995138045228063125e+14 4.119229694621641250e+14
6.903835464146747647e+00 4.129056186817844375e+14 4.129207829192035625e+14
7.053918843802112093e+00 4.135681009296609375e+14 4.160068891215411875e+14
7.204002223457475651e+00 4.232134826411473750e+14 4.244969800767653750e+14
7.354085603112840097e+00 4.526294399308397500e+14 4.524485177246685625e+14
7.504168982768203655e+00 5.291156075262850625e+14 5.287103872573868125e+14
7.654252362423568101e+00 6.064975575785128750e+14 6.067768840112936250e+14
7.804335742078931659e+00 6.150203835018677500e+14 6.148186155165510000e+14
7.954419121734296105e+00 5.777803039039693750e+14 5.777287185451806250e+14
8.104502501389660551e+00 5.498997038364940000e+14 5.498312550720731250e+14
8.254585881045024109e+00 5.576976877126896875e+14 5.576901203290782500e+14
8.404669260700387667e+00 5.807320279508598750e+14 5.807448526552665000e+14
8.554752640355753002e+00 5.871713712648467500e+14 5.872400941133090000e+14
8.704836020011116560e+00 5.699512491523857500e+14 5.699269258741506250e+14
8.854919399666480118e+00 5.474550160961190000e+14 5.474756327221722500e+14
9.005002779321845452e+00 5.423407371151274375e+14 5.423263945878875000e+14
9.155086158977209010e+00 5.551704725018873125e+14 5.551951793089765625e+14
9.305169538632572568e+00 5.675182469650397500e+14 5.675290810149907500e+14
9.455252918287936126e+00 5.655981142451216250e+14 5.656203770983711250e+14
9.605336297943301460e+00 5.531076813920491875e+14 5.531130433595696875e+14
9.755419677598665018e+00 5.442079646903775000e+14 5.441999744607560625e+14
9.905503057254028576e+00 5.472328656237636875e+14 5.472422261080911875e+14
1.005558643690939391e+01 5.564338105105930625e+14 5.563929954351676250e+14
1.020566981656475747e+01 5.606049492536753750e+14 5.606002005460841875e+14
1.035575319622012103e+01 5.561999294137996875e+14 5.561851760417455000e+14
1.050583657587548636e+01 5.490033976466662500e+14 5.490671003323171250e+14
1.065591995553084992e+01 5.469545011652536250e+14 5.470629543283265625e+14
1.080600333518621348e+01 5.511441256109750625e+14 5.512645429077977500e+14
1.095608671484157703e+01 5.557958402599228750e+14 5.560060723609169375e+14
1.110617009449694237e+01 5.565161652185718125e+14 5.561733233176733750e+14
1.125625347415230593e+01 5.531255077499348125e+14 5.523680299826292500e+14
1.140633685380766948e+01 5.508825746557252500e+14 5.492345789086955000e+14
1.155642023346303482e+01 5.502225513698286875e+14 5.499220561868653125e+14
1.170650361311839838e+01 5.508920653941925625e+14 5.529853260500990625e+14
1.185658699277376193e+01 5.473683976516770000e+14 5.547558620080548750e+14
1.200667037242912549e+01 5.268531936474451875e+14 5.536073519237741875e+14
1.215675375208449083e+01 4.620087870603820625e+14 5.512534619533213750e+14
1.230683713173985439e+01 4.444792930447793125e+14 5.503705141385862500e+14
1.245692051139521794e+01 3.987875174961638750e+14 5.516148771414793750e+14
1.260700389105058328e+01 3.809819145188224375e+14 5.532858814101931250e+14
1.275708727070594684e+01 4.079978497487580000e+14 5.535521557922200000e+14
1.290717065036131039e+01 3.940574157055397500e+14 5.523870223096523750e+14
1.305725403001667395e+01 3.053060138446455000e+14 5.512659148540034375e+14
1.320733740967203929e+01 2.891251027977565000e+14 5.513558475918804375e+14
1.335742078932740284e+01 1.419438672334534375e+14 5.523411948793189375e+14
1.350750416898276640e+01 1.248000260148454219e+14 5.530244882840878125e+14
1.365758754863813174e+01 2.858910828641809375e+14 5.527445197853500625e+14
1.380767092829349529e+01 2.353124049571493750e+14 5.519680115996976250e+14
1.395775430794885885e+01 2.789210800005693125e+14 5.515981136597572500e+14
1.410783768760422419e+01 2.646350590290974062e+14 5.519490213567905625e+14
1.425792106725958774e+01 2.306791064714013750e+14 5.525213908351121875e+14
1.440800444691495130e+01 1.063945466187650938e+14 5.526749542454403750e+14
1.455808782657031486e+01 5.420095184940110938e+13 5.523246735502691250e+14
1.470817120622568019e+01 1.645237295138440938e+14 5.519285755253391875e+14
1.485825458588104375e+01 2.186891175504595938e+14 5.519102039394240625e+14
1.500833796553640731e+01 2.430691957058130000e+14 5.522202751830380000e+14
1.515842134519177264e+01 2.629111512050648438e+14 5.524740137200403125e+14
1.530850472484713620e+01 2.675122555884205000e+14 5.524157329047968125e+14
1.545858810450249976e+01 2.757956834380832500e+14 5.521629961640621875e+14
1.560867148415786332e+01 2.826324605639838750e+14 5.520158927839051875e+14
1.575875486381322865e+01 2.842883734577666875e+14 5.521095175388330000e+14
1.590883824346859221e+01 2.871485822152484375e+14 5.523020268337634375e+14
1.605892162312395754e+01 2.889848111356051250e+14 5.523736895529299375e+14
1.620900500277932110e+01 2.896090330679490000e+14 5.522713138808295625e+14
1.635908838243468466e+01 2.902579635783627500e+14 5.521337155319844375e+14
1.650917176209004822e+01 2.906314909740783125e+14 5.521115170130620625e+14
1.665925514174541178e+01 2.907896704954061250e+14 5.522070714571017500e+14
1.680933852140077533e+01 2.908889995084490000e+14 5.522988505993691875e+14
1.695942190105614245e+01 2.909609175436658125e+14 5.522913446516266250e+14
1.710950528071150600e+01 2.909950174608846875e+14 5.522104146656920000e+14
1.725958866036686956e+01 2.910089375907376875e+14 5.521541925890239375e+14
1.740967204002223312e+01 2.910257173842637500e+14 5.521771390037225625e+14
1.755975541967759668e+01 2.910336495565011250e+14 5.522408452784587500e+14
1.770983879933296024e+01 2.910367753088415000e+14 5.522711431019432500e+14
1.785992217898832379e+01 2.910409116440296250e+14 5.522423334797918750e+14


==> fig3/drude_sigma_rec.dat <==
freq_THz  time_ps  dsigma
0.0500  0.0000  0.000000
0.1641  0.0000  0.000000
0.2782  0.0000  0.000000
0.3923  0.0000  0.000000
0.5064  0.0000  0.000000
0.6205  0.0000  0.000000
0.7346  0.0000  0.000000
0.8487  0.0000  0.000000
0.9628  0.0000  0.000000
1.0769  0.0000  0.000000
1.1910  0.0000  0.000000
1.3051  0.0000  0.000000
1.4192  0.0000  0.000000
1.5333  0.0000  0.000000
1.6474  0.0000  0.000000
1.7615  0.0000  0.000000
1.8756  0.0000  0.000000
1.9897  0.0000  0.000000
2.1038  0.0000  0.000000
2.2179  0.0000  0.000000
2.3321  0.0000  0.000000
2.4462  0.0000  0.000000
2.5603  0.0000  0.000000
2.6744  0.0000  0.000000
2.7885  0.0000  0.000000
2.9026  0.0000  0.000000
3.0167  0.0000  0.000000
3.1308  0.0000  0.000000
3.2449  0.0000  0.000000
3.3590  0.0000  0.000000
3.4731  0.0000  0.000000
3.5872  0.0000  0.000000
3.7013  0.0000  0.000000
3.8154  0.0000  0.000000
3.9295  0.0000  0.000000
4.0436  0.0000  0.000000
4.1577  0.0000  0.000000
4.2718  0.0000  0.000000
4.3859  0.0000  0.000000
4.5000  0.0000  0.000000
0.0500  0.1001  0.014763
0.1641  0.1001  0.010778
0.2782  0.1001  0.005564
0.3923  0.1001  0.001581
0.5064  0.1001  -0.000721
0.6205  0.1001  -0.001815
0.7346  0.1001  -0.002218
0.8487  0.1001  -0.002272
0.9628  0.1001  -0.002166
1.0769  0.1001  -0.001997
1.1910  0.1001  -0.001812
1.3051  0.1001  -0.001632
1.4192  0.1001  -0.001466
1.5333  0.1001  -0.001317
1.6474  0.1001  -0.001185
1.7615  0.1001  -0.001070
1.8756  0.1001  -0.000968
1.9897  0.1001  -0.000879
2.1038  0.1001  -0.000801
2.2179  0.1001  -0.000732
2.3321  0.1001  -0.000670
2.4462  0.1001  -0.000616
2.5603  0.1001  -0.000568
2.6744  0.1001  -0.000525
2.7885  0.1001  -0.000487
2.9026  0.1001  -0.000453
3.0167  0.1001  -0.000422
3.1308  0.1001  -0.000393
3.2449  0.1001  -0.000368
3.3590  0.1001  -0.000345
3.4731  0.1001  -0.000324
3.5872  0.1001  -0.000305
3.7013  0.1001  -0.000287
3.8154  0.1001  -0.000271
3.9295  0.1001  -0.000256
4.0436  0.1001  -0.000243
4.1577  0.1001  -0.000230
4.2718  0.1001  -0.000218
4.3859  0.1001  -0.000208
4.5000  0.1001  -0.000198
0.0500  0.2003  0.042999
0.1641  0.2003  0.031319
0.2782  0.2003  0.016125
0.3923  0.2003  0.004606
0.5064  0.2003  -0.002006
0.6205  0.2003  -0.005124
0.7346  0.2003  -0.006265
0.8487  0.2003  -0.006414
0.9628  0.2003  -0.006110
1.0769  0.2003  -0.005629
1.1910  0.2003  -0.005104
1.3051  0.2003  -0.004594
1.4192  0.2003  -0.004125
1.5333  0.2003  -0.003705
1.6474  0.2003  -0.003334
1.7615  0.2003  -0.003008
1.8756  0.2003  -0.002722
1.9897  0.2003  -0.002470
2.1038  0.2003  -0.002250
2.2179  0.2003  -0.002055
2.3321  0.2003  -0.001884
2.4462  0.2003  -0.001732
2.5603  0.2003  -0.001597
2.6744  0.2003  -0.001476
2.7885  0.2003  -0.001368
2.9026  0.2003  -0.001271
3.0167  0.2003  -0.001184
3.1308  0.2003  -0.001105
3.2449  0.2003  -0.001034
3.3590  0.2003  -0.000969
3.4731  0.2003  -0.000910
3.5872  0.2003  -0.000856
3.7013  0.2003  -0.000806
3.8154  0.2003  -0.000761
3.9295  0.2003  -0.000720
4.0436  0.2003  -0.000681
4.1577  0.2003  -0.000646
4.2718  0.2003  -0.000613
4.3859  0.2003  -0.000583
4.5000  0.2003  -0.000554
0.0500  0.3004  0.056682
0.1641  0.3004  0.040725
0.2782  0.3004  0.020110
0.3923  0.3004  0.004658
0.5064  0.3004  -0.004057
0.6205  0.3004  -0.008039
0.7346  0.3004  -0.009378
0.8487  0.3004  -0.009414
0.9628  0.3004  -0.008874
1.0769  0.3004  -0.008122
1.1910  0.3004  -0.007331
1.3051  0.3004  -0.006578
1.4192  0.3004  -0.005893
1.5333  0.3004  -0.005284
1.6474  0.3004  -0.004748
1.7615  0.3004  -0.004278
1.8756  0.3004  -0.003868
1.9897  0.3004  -0.003508
2.1038  0.3004  -0.003193
2.2179  0.3004  -0.002916
2.3321  0.3004  -0.002671
2.4462  0.3004  -0.002454
2.5603  0.3004  -0.002262
2.6744  0.3004  -0.002090
2.7885  0.3004  -0.001937
2.9026  0.3004  -0.001799
3.0167  0.3004  -0.001676
3.1308  0.3004  -0.001564
3.2449  0.3004  -0.001463
3.3590  0.3004  -0.001371
3.4731  0.3004  -0.001287
3.5872  0.3004  -0.001210
3.7013  0.3004  -0.001141
3.8154  0.3004  -0.001076
3.9295  0.3004  -0.001017
4.0436  0.3004  -0.000963
4.1577  0.3004  -0.000913
4.2718  0.3004  -0.000867
4.3859  0.3004  -0.000824
4.5000  0.3004  -0.000784
0.0500  0.4005  0.050657
0.1641  0.4005  0.035563
0.2782  0.4005  0.016173
0.3923  0.4005  0.001809
0.5064  0.4005  -0.006104
0.6205  0.4005  -0.009534
0.7346  0.4005  -0.010498
0.8487  0.4005  -0.010275
0.9628  0.4005  -0.009552
1.0769  0.4005  -0.008668
1.1910  0.4005  -0.007780
1.3051  0.4005  -0.006953
1.4192  0.4005  -0.006210
1.5333  0.4005  -0.005556
1.6474  0.4005  -0.004983
1.7615  0.4005  -0.004484
1.8756  0.4005  -0.004049
1.9897  0.4005  -0.003670
2.1038  0.4005  -0.003337
2.2179  0.4005  -0.003045
2.3321  0.4005  -0.002788
2.4462  0.4005  -0.002561
2.5603  0.4005  -0.002359
2.6744  0.4005  -0.002180
2.7885  0.4005  -0.002019
2.9026  0.4005  -0.001875
3.0167  0.4005  -0.001746
3.1308  0.4005  -0.001629
3.2449  0.4005  -0.001523
3.3590  0.4005  -0.001427
3.4731  0.4005  -0.001340
3.5872  0.4005  -0.001260
3.7013  0.4005  -0.001187
3.8154  0.4005  -0.001120
3.9295  0.4005  -0.001059
4.0436  0.4005  -0.001002
4.1577  0.4005  -0.000950
4.2718  0.4005  -0.000901
4.3859  0.4005  -0.000857
4.5000  0.4005  -0.000815
0.0500  0.5006  0.046045
0.1641  0.5006  0.032141
0.2782  0.5006  0.014289
0.3923  0.5006  0.001088
0.5064  0.5006  -0.006149
0.6205  0.5006  -0.009247
0.7346  0.5006  -0.010073
0.8487  0.5006  -0.009812
0.9628  0.5006  -0.009098
1.0769  0.5006  -0.008242
1.1910  0.5006  -0.007389
1.3051  0.5006  -0.006599
1.4192  0.5006  -0.005891
1.5333  0.5006  -0.005268
1.6474  0.5006  -0.004723
1.7615  0.5006  -0.004249
1.8756  0.5006  -0.003836
1.9897  0.5006  -0.003476
2.1038  0.5006  -0.003161
2.2179  0.5006  -0.002884
2.3321  0.5006  -0.002640
2.4462  0.5006  -0.002425
2.5603  0.5006  -0.002233
2.6744  0.5006  -0.002063
2.7885  0.5006  -0.001911
2.9026  0.5006  -0.001775
3.0167  0.5006  -0.001652
3.1308  0.5006  -0.001542
3.2449  0.5006  -0.001441
3.3590  0.5006  -0.001351
3.4731  0.5006  -0.001268
3.5872  0.5006  -0.001192
3.7013  0.5006  -0.001123
3.8154  0.5006  -0.001060
3.9295  0.5006  -0.001002
4.0436  0.5006  -0.000948
4.1577  0.5006  -0.000899
4.2718  0.5006  -0.000853
4.3859  0.5006  -0.000811
4.5000  0.5006  -0.000771
0.0500  0.6008  0.046461
0.1641  0.6008  0.032597
0.2782  0.6008  0.014773
0.3923  0.6008  0.001560
0.5064  0.6008  -0.005721
0.6205  0.6008  -0.008874
0.7346  0.6008  -0.009754
0.8487  0.6008  -0.009540
0.9628  0.6008  -0.008867
1.0769  0.6008  -0.008045
1.1910  0.6008  -0.007219
1.3051  0.6008  -0.006452
1.4192  0.6008  -0.005763
1.5333  0.6008  -0.005155
1.6474  0.6008  -0.004624
1.7615  0.6008  -0.004161
1.8756  0.6008  -0.003757
1.9897  0.6008  -0.003405
2.1038  0.6008  -0.003096
2.2179  0.6008  -0.002826
2.3321  0.6008  -0.002587
2.4462  0.6008  -0.002376
2.5603  0.6008  -0.002189
2.6744  0.6008  -0.002022
2.7885  0.6008  -0.001873
2.9026  0.6008  -0.001740
3.0167  0.6008  -0.001620
3.1308  0.6008  -0.001511
3.2449  0.6008  -0.001413
3.3590  0.6008  -0.001324
3.4731  0.6008  -0.001243
3.5872  0.6008  -0.001169
3.7013  0.6008  -0.001101
3.8154  0.6008  -0.001039
3.9295  0.6008  -0.000982
4.0436  0.6008  -0.000930
4.1577  0.6008  -0.000881
4.2718  0.6008  -0.000836
4.3859  0.6008  -0.000795
4.5000  0.6008  -0.000756
0.0500  0.7009  0.047933
0.1641  0.7009  0.033716
0.2782  0.7009  0.015431
0.3923  0.7009  0.001863
0.5064  0.7009  -0.005631
0.6205  0.7009  -0.008895
0.7346  0.7009  -0.009826
0.8487  0.7009  -0.009633
0.9628  0.7009  -0.008964
1.0769  0.7009  -0.008140
1.1910  0.7009  -0.007308
1.3051  0.7009  -0.006533
1.4192  0.7009  -0.005837
1.5333  0.7009  -0.005223
1.6474  0.7009  -0.004685
1.7615  0.7009  -0.004217
1.8756  0.7009  -0.003808
1.9897  0.7009  -0.003451
2.1038  0.7009  -0.003139
2.2179  0.7009  -0.002864
2.3321  0.7009  -0.002623
2.4462  0.7009  -0.002409
2.5603  0.7009  -0.002219
2.6744  0.7009  -0.002050
2.7885  0.7009  -0.001899
2.9026  0.7009  -0.001764
3.0167  0.7009  -0.001642
3.1308  0.7009  -0.001532
3.2449  0.7009  -0.001433
3.3590  0.7009  -0.001343
3.4731  0.7009  -0.001260
3.5872  0.7009  -0.001185
3.7013  0.7009  -0.001117
3.8154  0.7009  -0.001054
3.9295  0.7009  -0.000996
4.0436  0.7009  -0.000943
4.1577  0.7009  -0.000894
4.2718  0.7009  -0.000848
4.3859  0.7009  -0.000806
4.5000  0.7009  -0.000767
0.0500  0.8010  0.048157
0.1641  0.8010  0.033890
0.2782  0.8010  0.015539
0.3923  0.8010  0.001918
0.5064  0.8010  -0.005608
0.6205  0.8010  -0.008889
0.7346  0.8010  -0.009829
0.8487  0.8010  -0.009640
0.9628  0.8010  -0.008973
1.0769  0.8010  -0.008149
1.1910  0.8010  -0.007317
1.3051  0.8010  -0.006542
1.4192  0.8010  -0.005845
1.5333  0.8010  -0.005230
1.6474  0.8010  -0.004692
1.7615  0.8010  -0.004223
1.8756  0.8010  -0.003813
1.9897  0.8010  -0.003456
2.1038  0.8010  -0.003143
2.2179  0.8010  -0.002869
2.3321  0.8010  -0.002627
2.4462  0.8010  -0.002413
2.5603  0.8010  -0.002223
2.6744  0.8010  -0.002054
2.7885  0.8010  -0.001902
2.9026  0.8010  -0.001767
3.0167  0.8010  -0.001645
3.1308  0.8010  -0.001535
3.2449  0.8010  -0.001435
3.3590  0.8010  -0.001345
3.4731  0.8010  -0.001262
3.5872  0.8010  -0.001187
3.7013  0.8010  -0.001119
3.8154  0.8010  -0.001056
3.9295  0.8010  -0.000998
4.0436  0.8010  -0.000944
4.1577  0.8010  -0.000895
4.2718  0.8010  -0.000850
4.3859  0.8010  -0.000807
4.5000  0.8010  -0.000768
0.0500  0.9011  0.048260
0.1641  0.9011  0.033999
0.2782  0.9011  0.015652
0.3923  0.9011  0.002027
0.5064  0.9011  -0.005510
0.6205  0.9011  -0.008804
0.7346  0.9011  -0.009757
0.8487  0.9011  -0.009579
0.9628  0.9011  -0.008921
1.0769  0.9011  -0.008105
1.1910  0.9011  -0.007279
1.3051  0.9011  -0.006509
1.4192  0.9011  -0.005816
1.5333  0.9011  -0.005205
1.6474  0.9011  -0.004670
1.7615  0.9011  -0.004203
1.8756  0.9011  -0.003796
1.9897  0.9011  -0.003440
2.1038  0.9011  -0.003129
2.2179  0.9011  -0.002856
2.3321  0.9011  -0.002615
2.4462  0.9011  -0.002402
2.5603  0.9011  -0.002213
2.6744  0.9011  -0.002044
2.7885  0.9011  -0.001894
2.9026  0.9011  -0.001759
3.0167  0.9011  -0.001638
3.1308  0.9011  -0.001528
3.2449  0.9011  -0.001429
3.3590  0.9011  -0.001339
3.4731  0.9011  -0.001257
3.5872  0.9011  -0.001182
3.7013  0.9011  -0.001114
3.8154  0.9011  -0.001051
3.9295  0.9011  -0.000993
4.0436  0.9011  -0.000940
4.1577  0.9011  -0.000891
4.2718  0.9011  -0.000846
4.3859  0.9011  -0.000804
4.5000  0.9011  -0.000765
0.0500  1.0013  0.048581
0.1641  1.0013  0.034296
0.2782  1.0013  0.015907
0.3923  1.0013  0.002236
0.5064  1.0013  -0.005341
0.6205  1.0013  -0.008668
0.7346  1.0013  -0.009647
0.8487  1.0013  -0.009489
0.9628  1.0013  -0.008847
1.0769  1.0013  -0.008042
1.1910  1.0013  -0.007227
1.3051  1.0013  -0.006464
1.4192  1.0013  -0.005777
1.5333  1.0013  -0.005171
1.6474  1.0013  -0.004640
1.7615  1.0013  -0.004177
1.8756  1.0013  -0.003772
1.9897  1.0013  -0.003419
2.1038  1.0013  -0.003110
2.2179  1.0013  -0.002839
2.3321  1.0013  -0.002599
2.4462  1.0013  -0.002388
2.5603  1.0013  -0.002200
2.6744  1.0013  -0.002032
2.7885  1.0013  -0.001883
2.9026  1.0013  -0.001749
3.0167  1.0013  -0.001628
3.1308  1.0013  -0.001519
3.2449  1.0013  -0.001421
3.3590  1.0013  -0.001331
3.4731  1.0013  -0.001250
3.5872  1.0013  -0.001175
3.7013  1.0013  -0.001107
3.8154  1.0013  -0.001045
3.9295  1.0013  -0.000988
4.0436  1.0013  -0.000935
4.1577  1.0013  -0.000886
4.2718  1.0013  -0.000841
4.3859  1.0013  -0.000799
4.5000  1.0013  -0.000761
0.0500  1.1014  0.049047
0.1641  1.1014  0.034760
0.2782  1.1014  0.016352
0.3923  1.1014  0.002638
0.5064  1.1014  -0.004993
0.6205  1.1014  -0.008374
0.7346  1.1014  -0.009401
0.8487  1.1014  -0.009283
0.9628  1.1014  -0.008673
1.0769  1.1014  -0.007895
1.1910  1.1014  -0.007100
1.3051  1.1014  -0.006355
1.4192  1.1014  -0.005683
1.5333  1.1014  -0.005088
1.6474  1.1014  -0.004567
1.7615  1.1014  -0.004112
1.8756  1.1014  -0.003714
1.9897  1.1014  -0.003367
2.1038  1.1014  -0.003063
2.2179  1.1014  -0.002796
2.3321  1.1014  -0.002561
2.4462  1.1014  -0.002352
2.5603  1.1014  -0.002167
2.6744  1.1014  -0.002003
2.7885  1.1014  -0.001855
2.9026  1.1014  -0.001723
3.0167  1.1014  -0.001604
3.1308  1.1014  -0.001497
3.2449  1.1014  -0.001400
3.3590  1.1014  -0.001312
3.4731  1.1014  -0.001232
3.5872  1.1014  -0.001158
3.7013  1.1014  -0.001091
3.8154  1.1014  -0.001030
3.9295  1.1014  -0.000973
4.0436  1.1014  -0.000921
4.1577  1.1014  -0.000873
4.2718  1.1014  -0.000829
4.3859  1.1014  -0.000788
4.5000  1.1014  -0.000750
0.0500  1.2015  0.050197
0.1641  1.2015  0.035906
0.2782  1.2015  0.017445
0.3923  1.2015  0.003624
0.5064  1.2015  -0.004142
0.6205  1.2015  -0.007656
0.7346  1.2015  -0.008800
0.8487  1.2015  -0.008779
0.9628  1.2015  -0.008249
1.0769  1.2015  -0.007535
1.1910  1.2015  -0.006793
1.3051  1.2015  -0.006090
1.4192  1.2015  -0.005452
1.5333  1.2015  -0.004886
1.6474  1.2015  -0.004389
1.7615  1.2015  -0.003954
1.8756  1.2015  -0.003573
1.9897  1.2015  -0.003241
2.1038  1.2015  -0.002949
2.2179  1.2015  -0.002692
2.3321  1.2015  -0.002466
2.4462  1.2015  -0.002266
2.5603  1.2015  -0.002088
2.6744  1.2015  -0.001930
2.7885  1.2015  -0.001788
2.9026  1.2015  -0.001661
3.0167  1.2015  -0.001547
3.1308  1.2015  -0.001443
3.2449  1.2015  -0.001350
3.3590  1.2015  -0.001265
3.4731  1.2015  -0.001188
3.5872  1.2015  -0.001117
3.7013  1.2015  -0.001052
3.8154  1.2015  -0.000993
3.9295  1.2015  -0.000939
4.0436  1.2015  -0.000889
4.1577  1.2015  -0.000842
4.2718  1.2015  -0.000800
4.3859  1.2015  -0.000760
4.5000  1.2015  -0.000723
0.0500  1.3016  0.049117
0.1641  1.3016  0.035492
0.2782  1.3016  0.017832
0.3923  1.3016  0.004527
0.5064  1.3016  -0.003034
0.6205  1.3016  -0.006536
0.7346  1.3016  -0.007757
0.8487  1.3016  -0.007844
0.9628  1.3016  -0.007424
1.0769  1.3016  -0.006812
1.1910  1.3016  -0.006160
1.3051  1.3016  -0.005534
1.4192  1.3016  -0.004962
1.5333  1.3016  -0.004453
1.6474  1.3016  -0.004003
1.7615  1.3016  -0.003609
1.8756  1.3016  -0.003264
1.9897  1.3016  -0.002961
2.1038  1.3016  -0.002696
2.2179  1.3016  -0.002462
2.3321  1.3016  -0.002256
2.4462  1.3016  -0.002073
2.5603  1.3016  -0.001911
2.6744  1.3016  -0.001766
2.7885  1.3016  -0.001637
2.9026  1.3016  -0.001521
3.0167  1.3016  -0.001416
3.1308  1.3016  -0.001322
3.2449  1.3016  -0.001236
3.3590  1.3016  -0.001159
3.4731  1.3016  -0.001088
3.5872  1.3016  -0.001023
3.7013  1.3016  -0.000964
3.8154  1.3016  -0.000910
3.9295  1.3016  -0.000860
4.0436  1.3016  -0.000814
4.1577  1.3016  -0.000772
4.2718  1.3016  -0.000733
4.3859  1.3016  -0.000696
4.5000  1.3016  -0.000663
0.0500  1.4018  0.066641
0.1641  1.4018  0.048413
0.2782  1.4018  0.024823
0.3923  1.4018  0.007055
0.5064  1.4018  -0.003077
0.6205  1.4018  -0.007823
0.7346  1.4018  -0.009543
0.8487  1.4018  -0.009753
0.9628  1.4018  -0.009280
1.0769  1.4018  -0.008542
1.1910  1.4018  -0.007739
1.3051  1.4018  -0.006962
1.4192  1.4018  -0.006249
1.5333  1.4018  -0.005611
1.6474  1.4018  -0.005047
1.7615  1.4018  -0.004552
1.8756  1.4018  -0.004118
1.9897  1.4018  -0.003737
2.1038  1.4018  -0.003403
2.2179  1.4018  -0.003109
2.3321  1.4018  -0.002849
2.4462  1.4018  -0.002619
2.5603  1.4018  -0.002414
2.6744  1.4018  -0.002231
2.7885  1.4018  -0.002068
2.9026  1.4018  -0.001921
3.0167  1.4018  -0.001789
3.1308  1.4018  -0.001670
3.2449  1.4018  -0.001562
3.3590  1.4018  -0.001464
3.4731  1.4018  -0.001375
3.5872  1.4018  -0.001293
3.7013  1.4018  -0.001219
3.8154  1.4018  -0.001150
3.9295  1.4018  -0.001087
4.0436  1.4018  -0.001029
4.1577  1.4018  -0.000976
4.2718  1.4018  -0.000926
4.3859  1.4018  -0.000880
4.5000  1.4018  -0.000838
0.0500  1.5019  0.058645
0.1641  1.5019  0.043020
0.2782  1.5019  0.022702
0.3923  1.5019  0.007276
0.5064  1.5019  -0.001631
0.6205  1.5019  -0.005898
0.7346  1.5019  -0.007533
0.8487  1.5019  -0.007838
0.9628  1.5019  -0.007528
1.0769  1.5019  -0.006969
1.1910  1.5019  -0.006338
1.3051  1.5019  -0.005717
1.4192  1.5019  -0.005141
1.5333  1.5019  -0.004623
1.6474  1.5019  -0.004163
1.7615  1.5019  -0.003758
1.8756  1.5019  -0.003402
1.9897  1.5019  -0.003090
2.1038  1.5019  -0.002815
2.2179  1.5019  -0.002573
2.3321  1.5019  -0.002358
2.4462  1.5019  -0.002168
2.5603  1.5019  -0.001999
2.6744  1.5019  -0.001849
2.7885  1.5019  -0.001714
2.9026  1.5019  -0.001593
3.0167  1.5019  -0.001483
3.1308  1.5019  -0.001385
3.2449  1.5019  -0.001295
3.3590  1.5019  -0.001214
3.4731  1.5019  -0.001140
3.5872  1.5019  -0.001073
3.7013  1.5019  -0.001011
3.8154  1.5019  -0.000954
3.9295  1.5019  -0.000902
4.0436  1.5019  -0.000854
4.1577  1.5019  -0.000810
4.2718  1.5019  -0.000769
4.3859  1.5019  -0.000731
4.5000  1.5019  -0.000695
0.0500  1.6020  0.032015
0.1641  1.6020  0.024390
0.2782  1.6020  0.014291
0.3923  1.6020  0.006378
0.5064  1.6020  0.001576
0.6205  1.6020  -0.000932
0.7346  1.6020  -0.002086
0.8487  1.6020  -0.002519
0.9628  1.6020  -0.002592
1.0769  1.6020  -0.002495
1.1910  1.6020  -0.002326
1.3051  1.6020  -0.002134
1.4192  1.6020  -0.001943
1.5333  1.6020  -0.001763
1.6474  1.6020  -0.001599
1.7615  1.6020  -0.001452
1.8756  1.6020  -0.001320
1.9897  1.6020  -0.001203
2.1038  1.6020  -0.001100
2.2179  1.6020  -0.001007
2.3321  1.6020  -0.000926
2.4462  1.6020  -0.000853
2.5603  1.6020  -0.000787
2.6744  1.6020  -0.000729
2.7885  1.6020  -0.000677
2.9026  1.6020  -0.000630
3.0167  1.6020  -0.000587
3.1308  1.6020  -0.000548
3.2449  1.6020  -0.000513
3.3590  1.6020  -0.000482
3.4731  1.6020  -0.000452
3.5872  1.6020  -0.000426
3.7013  1.6020  -0.000402
3.8154  1.6020  -0.000379
3.9295  1.6020  -0.000359
4.0436  1.6020  -0.000340
4.1577  1.6020  -0.000322
4.2718  1.6020  -0.000306
4.3859  1.6020  -0.000291
4.5000  1.6020  -0.000277
0.0500  1.7021  0.107574
0.1641  1.7021  0.080204
0.2782  1.7021  0.044663
0.3923  1.7021  0.017593
0.5064  1.7021  0.001740
0.6205  1.7021  -0.006144
0.7346  1.7021  -0.009479
0.8487  1.7021  -0.010476
0.9628  1.7021  -0.010355
1.0769  1.7021  -0.009743
1.1910  1.7021  -0.008952
1.3051  1.7021  -0.008131
1.4192  1.7021  -0.007349
1.5333  1.7021  -0.006633
1.6474  1.7021  -0.005990
1.7615  1.7021  -0.005419
1.8756  1.7021  -0.004915
1.9897  1.7021  -0.004470
2.1038  1.7021  -0.004077
2.2179  1.7021  -0.003730
2.3321  1.7021  -0.003422
2.4462  1.7021  -0.003148
2.5603  1.7021  -0.002905
2.6744  1.7021  -0.002687
2.7885  1.7021  -0.002492
2.9026  1.7021  -0.002317
3.0167  1.7021  -0.002159
3.1308  1.7021  -0.002016
3.2449  1.7021  -0.001886
3.3590  1.7021  -0.001769
3.4731  1.7021  -0.001661
3.5872  1.7021  -0.001563
3.7013  1.7021  -0.001474
3.8154  1.7021  -0.001391
3.9295  1.7021  -0.001315
4.0436  1.7021  -0.001245
4.1577  1.7021  -0.001181
4.2718  1.7021  -0.001121
4.3859  1.7021  -0.001066
4.5000  1.7021  -0.001014
0.0500  1.8023  0.041411
0.1641  1.8023  0.033167
0.2782  1.8023  0.021990
0.3923  1.8023  0.012841
0.5064  1.8023  0.006878
0.6205  1.8023  0.003388
0.7346  1.8023  0.001444
0.8487  1.8023  0.000388
0.9628  1.8023  -0.000174
1.0769  1.8023  -0.000463
1.1910  1.8023  -0.000600
1.3051  1.8023  -0.000654
1.4192  1.8023  -0.000662
1.5333  1.8023  -0.000645
1.6474  1.8023  -0.000616
1.7615  1.8023  -0.000581
1.8756  1.8023  -0.000544
1.9897  1.8023  -0.000508
2.1038  1.8023  -0.000473
2.2179  1.8023  -0.000440
2.3321  1.8023  -0.000410
2.4462  1.8023  -0.000381
2.5603  1.8023  -0.000356
2.6744  1.8023  -0.000332
2.7885  1.8023  -0.000310
2.9026  1.8023  -0.000290
3.0167  1.8023  -0.000272
3.1308  1.8023  -0.000255
3.2449  1.8023  -0.000240
3.3590  1.8023  -0.000226
3.4731  1.8023  -0.000213
3.5872  1.8023  -0.000201
3.7013  1.8023  -0.000190
3.8154  1.8023  -0.000180
3.9295  1.8023  -0.000171
4.0436  1.8023  -0.000162
4.1577  1.8023  -0.000154
4.2718  1.8023  -0.000146
4.3859  1.8023  -0.000139
4.5000  1.8023  -0.000133
0.0500  1.9024  0.087790
0.1641  1.9024  0.068649
0.2782  1.9024  0.043157
0.3923  1.9024  0.022876
0.5064  1.9024  0.010164
0.6205  1.9024  0.003112
0.7346  1.9024  -0.000525
0.8487  1.9024  -0.002280
0.9628  1.9024  -0.003036
1.0769  1.9024  -0.003276
1.1910  1.9024  -0.003255
1.3051  1.9024  -0.003109
1.4192  1.9024  -0.002909
1.5333  1.9024  -0.002692
1.6474  1.9024  -0.002478
1.7615  1.9024  -0.002275
1.8756  1.9024  -0.002087
1.9897  1.9024  -0.001916
2.1038  1.9024  -0.001761
2.2179  1.9024  -0.001622
2.3321  1.9024  -0.001496
2.4462  1.9024  -0.001383
2.5603  1.9024  -0.001281
2.6744  1.9024  -0.001189
2.7885  1.9024  -0.001106
2.9026  1.9024  -0.001031
3.0167  1.9024  -0.000963
3.1308  1.9024  -0.000901
3.2449  1.9024  -0.000844
3.3590  1.9024  -0.000793
3.4731  1.9024  -0.000746
3.5872  1.9024  -0.000703
3.7013  1.9024  -0.000663
3.8154  1.9024  -0.000627
3.9295  1.9024  -0.000593
4.0436  1.9024  -0.000562
4.1577  1.9024  -0.000534
4.2718  1.9024  -0.000507
4.3859  1.9024  -0.000482
4.5000  1.9024  -0.000459
0.0500  2.0025  0.074567
0.1641  2.0025  0.060792
0.2782  2.0025  0.041948
0.3923  2.0025  0.026252
0.5064  2.0025  0.015727
0.6205  2.0025  0.009305
0.7346  2.0025  0.005511
0.8487  2.0025  0.003275
0.9628  2.0025  0.001942
1.0769  2.0025  0.001135
1.1910  2.0025  0.000638
1.3051  2.0025  0.000329
1.4192  2.0025  0.000134
1.5333  2.0025  0.000011
1.6474  2.0025  -0.000066
1.7615  2.0025  -0.000114
1.8756  2.0025  -0.000143
1.9897  2.0025  -0.000160
2.1038  2.0025  -0.000168
2.2179  2.0025  -0.000170
2.3321  2.0025  -0.000170
2.4462  2.0025  -0.000166
2.5603  2.0025  -0.000162
2.6744  2.0025  -0.000156
2.7885  2.0025  -0.000150
2.9026  2.0025  -0.000144
3.0167  2.0025  -0.000138
3.1308  2.0025  -0.000132
3.2449  2.0025  -0.000126
3.3590  2.0025  -0.000120
3.4731  2.0025  -0.000115
3.5872  2.0025  -0.000109
3.7013  2.0025  -0.000104
3.8154  2.0025  -0.000100
3.9295  2.0025  -0.000095
4.0436  2.0025  -0.000091
4.1577  2.0025  -0.000087
4.2718  2.0025  -0.000083
4.3859  2.0025  -0.000080
4.5000  2.0025  -0.000076
0.0500  2.1026  0.065028
0.1641  2.1026  0.055969
0.2782  2.1026  0.042943
0.3923  2.1026  0.031184
0.5064  2.1026  0.022417
0.6205  2.1026  0.016345
0.7346  2.1026  0.012206
0.8487  2.1026  0.009356
0.9628  2.1026  0.007350
1.0769  2.1026  0.005904
1.1910  2.1026  0.004834
1.3051  2.1026  0.004026
1.4192  2.1026  0.003401
1.5333  2.1026  0.002910
1.6474  2.1026  0.002517
1.7615  2.1026  0.002198
1.8756  2.1026  0.001936
1.9897  2.1026  0.001718
2.1038  2.1026  0.001535
2.2179  2.1026  0.001379
2.3321  2.1026  0.001246
2.4462  2.1026  0.001131
2.5603  2.1026  0.001032
2.6744  2.1026  0.000945
2.7885  2.1026  0.000869
2.9026  2.1026  0.000801
3.0167  2.1026  0.000741
3.1308  2.1026  0.000688
3.2449  2.1026  0.000640
3.3590  2.1026  0.000597
3.4731  2.1026  0.000558
3.5872  2.1026  0.000523
3.7013  2.1026  0.000491
3.8154  2.1026  0.000462
3.9295  2.1026  0.000435
4.0436  2.1026  0.000411
4.1577  2.1026  0.000389
4.2718  2.1026  0.000368
4.3859  2.1026  0.000349
4.5000  2.1026  0.000332
0.0500  2.2028  -0.079921
0.1641  2.2028  -0.051517
0.2782  2.2028  -0.014191
0.3923  2.2028  0.013925
0.5064  2.2028  0.029143
0.6205  2.2028  0.034976
0.7346  2.2028  0.035537
0.8487  2.2028  0.033597
0.9628  2.2028  0.030688
1.0769  2.2028  0.027574
1.1910  2.2028  0.024600
1.3051  2.2028  0.021902
1.4192  2.2028  0.019514
1.5333  2.2028  0.017426
1.6474  2.2028  0.015611
1.7615  2.2028  0.014035
1.8756  2.2028  0.012665
1.9897  2.2028  0.011471
2.1038  2.2028  0.010428
2.2179  2.2028  0.009513
2.3321  2.2028  0.008708
2.4462  2.2028  0.007996
2.5603  2.2028  0.007365
2.6744  2.2028  0.006803
2.7885  2.2028  0.006302
2.9026  2.2028  0.005852
3.0167  2.2028  0.005447
3.1308  2.2028  0.005082
3.2449  2.2028  0.004752
3.3590  2.2028  0.004452
3.4731  2.2028  0.004179
3.5872  2.2028  0.003930
3.7013  2.2028  0.003703
3.8154  2.2028  0.003494
3.9295  2.2028  0.003302
4.0436  2.2028  0.003125
4.1577  2.2028  0.002962
4.2718  2.2028  0.002812
4.3859  2.2028  0.002672
4.5000  2.2028  0.002542
0.0500  2.3029  -0.017100
0.1641  2.3029  -0.000659
0.2782  2.3029  0.019767
0.3923  2.3029  0.033366
0.5064  2.3029  0.038744
0.6205  2.3029  0.038699
0.7346  2.3029  0.036000
0.8487  2.3029  0.032354
0.9628  2.3029  0.028616
1.0769  2.3029  0.025154
1.1910  2.3029  0.022093
1.3051  2.3029  0.019442
1.4192  2.3029  0.017170
1.5333  2.3029  0.015228
1.6474  2.3029  0.013567
1.7615  2.3029  0.012143
1.8756  2.3029  0.010918
1.9897  2.3029  0.009859
2.1038  2.3029  0.008939
2.2179  2.3029  0.008137
2.3321  2.3029  0.007435
2.4462  2.3029  0.006816
2.5603  2.3029  0.006270
2.6744  2.3029  0.005784
2.7885  2.3029  0.005352
2.9026  2.3029  0.004965
3.0167  2.3029  0.004618
3.1308  2.3029  0.004305
3.2449  2.3029  0.004023
3.3590  2.3029  0.003767
3.4731  2.3029  0.003534
3.5872  2.3029  0.003322
3.7013  2.3029  0.003128
3.8154  2.3029  0.002951
3.9295  2.3029  0.002787
4.0436  2.3029  0.002637
4.1577  2.3029  0.002499
4.2718  2.3029  0.002371
4.3859  2.3029  0.002253
4.5000  2.3029  0.002143
0.0500  2.4030  -0.420824
0.1641  2.4030  -0.325855
0.2782  2.4030  -0.189368
0.3923  2.4030  -0.070264
0.5064  2.4030  0.010113
0.6205  2.4030  0.055791
0.7346  2.4030  0.077775
0.8487  2.4030  0.085612
0.9628  2.4030  0.085706
1.0769  2.4030  0.081898
1.1910  2.4030  0.076358
1.3051  2.4030  0.070260
1.4192  2.4030  0.064209
1.5333  2.4030  0.058502
1.6474  2.4030  0.053260
1.7615  2.4030  0.048516
1.8756  2.4030  0.044260
1.9897  2.4030  0.040455
2.1038  2.4030  0.037061
2.2179  2.4030  0.034032
2.3321  2.4030  0.031328
2.4462  2.4030  0.028910
2.5603  2.4030  0.026742
2.6744  2.4030  0.024795
2.7885  2.4030  0.023042
2.9026  2.4030  0.021460
3.0167  2.4030  0.020029
3.1308  2.4030  0.018731
3.2449  2.4030  0.017550
3.3590  2.4030  0.016474
3.4731  2.4030  0.015491
3.5872  2.4030  0.014591
3.7013  2.4030  0.013765
3.8154  2.4030  0.013006
3.9295  2.4030  0.012306
4.0436  2.4030  0.011660
4.1577  2.4030  0.011063
4.2718  2.4030  0.010510
4.3859  2.4030  0.009996
4.5000  2.4030  0.009519
0.0500  2.5031  -0.480208
0.1641  2.5031  -0.375500
0.2782  2.5031  -0.223306
0.3923  2.5031  -0.088112
0.5064  2.5031  0.005268
0.6205  2.5031  0.059930
0.7346  2.5031  0.087398
0.8487  2.5031  0.098174
0.9628  2.5031  0.099535
1.0769  2.5031  0.095972
1.1910  2.5031  0.090088
1.3051  2.5031  0.083331
1.4192  2.5031  0.076478
1.5333  2.5031  0.069919
1.6474  2.5031  0.063834
1.7615  2.5031  0.058286
1.8756  2.5031  0.053277
1.9897  2.5031  0.048780
2.1038  2.5031  0.044751
2.2179  2.5031  0.041146
2.3321  2.5031  0.037917
2.4462  2.5031  0.035023
2.5603  2.5031  0.032424
2.6744  2.5031  0.030085
2.7885  2.5031  0.027977
2.9026  2.5031  0.026071
3.0167  2.5031  0.024344
3.1308  2.5031  0.022777
3.2449  2.5031  0.021350
3.3590  2.5031  0.020049
3.4731  2.5031  0.018859
3.5872  2.5031  0.017769
3.7013  2.5031  0.016768
3.8154  2.5031  0.015847
3.9295  2.5031  0.014998
4.0436  2.5031  0.014214
4.1577  2.5031  0.013489
4.2718  2.5031  0.012816
4.3859  2.5031  0.012192
4.5000  2.5031  0.011612
0.0500  2.6033  -0.492709
0.1641  2.6033  -0.384918
0.2782  2.6033  -0.227745
0.3923  2.6033  -0.087469
0.5064  2.6033  0.009937
0.6205  2.6033  0.067239
0.7346  2.6033  0.096135
0.8487  2.6033  0.107460
0.9628  2.6033  0.108806
1.0769  2.6033  0.104899
1.1910  2.6033  0.098501
1.3051  2.6033  0.091159
1.4192  2.6033  0.083706
1.5333  2.6033  0.076566
1.6474  2.6033  0.069936
1.7615  2.6033  0.063885
1.8756  2.6033  0.058418
1.9897  2.6033  0.053505
2.1038  2.6033  0.049101
2.2179  2.6033  0.045157
2.3321  2.6033  0.041624
2.4462  2.6033  0.038455
2.5603  2.6033  0.035608
2.6744  2.6033  0.033046
2.7885  2.6033  0.030734
2.9026  2.6033  0.028644
3.0167  2.6033  0.026751
3.1308  2.6033  0.025031
3.2449  2.6033  0.023466
3.3590  2.6033  0.022037
3.4731  2.6033  0.020731
3.5872  2.6033  0.019534
3.7013  2.6033  0.018435
3.8154  2.6033  0.017424
3.9295  2.6033  0.016492
4.0436  2.6033  0.015631
4.1577  2.6033  0.014834
4.2718  2.6033  0.014095
4.3859  2.6033  0.013409
4.5000  2.6033  0.012771
0.0500  2.7034  -0.703546
0.1641  2.7034  -0.571895
0.2782  2.7034  -0.373884
0.3923  2.7034  -0.187760
0.5064  2.7034  -0.048764
0.6205  2.7034  0.041477
0.7346  2.7034  0.094085
0.8487  2.7034  0.121246
0.9628  2.7034  0.132448
1.0769  2.7034  0.134165
1.1910  2.7034  0.130534
1.3051  2.7034  0.124101
1.4192  2.7034  0.116391
1.5333  2.7034  0.108290
1.6474  2.7034  0.100300
1.7615  2.7034  0.092689
1.8756  2.7034  0.085585
1.9897  2.7034  0.079037
2.1038  2.7034  0.073046
2.2179  2.7034  0.067589
2.3321  2.7034  0.062631
2.4462  2.7034  0.058130
2.5603  2.7034  0.054046
2.6744  2.7034  0.050336
2.7885  2.7034  0.046964
2.9026  2.7034  0.043895
3.0167  2.7034  0.041098
3.1308  2.7034  0.038543
3.2449  2.7034  0.036207
3.3590  2.7034  0.034066
3.4731  2.7034  0.032101
3.5872  2.7034  0.030294
3.7013  2.7034  0.028630
3.8154  2.7034  0.027094
3.9295  2.7034  0.025674
4.0436  2.7034  0.024360
4.1577  2.7034  0.023141
4.2718  2.7034  0.022009
4.3859  2.7034  0.020955
4.5000  2.7034  0.019974
0.0500  2.8035  -0.829349
0.1641  2.8035  -0.686961
0.2782  2.8035  -0.469628
0.3923  2.8035  -0.260092
0.5064  2.8035  -0.097783
0.6205  2.8035  0.012919
0.7346  2.8035  0.081941
0.8487  2.8035  0.121402
0.9628  2.8035  0.141311
1.0769  2.8035  0.148864
1.1910  2.8035  0.148906
1.3051  2.8035  0.144578
1.4192  2.8035  0.137872
1.5333  2.8035  0.130024
1.6474  2.8035  0.121788
1.7615  2.8035  0.113610
1.8756  2.8035  0.105743
1.9897  2.8035  0.098322
2.1038  2.8035  0.091406
2.2179  2.8035  0.085012
2.3321  2.8035  0.079130
2.4462  2.8035  0.073733
2.5603  2.8035  0.068791
2.6744  2.8035  0.064267
2.7885  2.8035  0.060127
2.9026  2.8035  0.056336
3.0167  2.8035  0.052862
3.1308  2.8035  0.049675
3.2449  2.8035  0.046748
3.3590  2.8035  0.044056
3.4731  2.8035  0.041576
3.5872  2.8035  0.039289
3.7013  2.8035  0.037177
3.8154  2.8035  0.035222
3.9295  2.8035  0.033411
4.0436  2.8035  0.031731
4.1577  2.8035  0.030170
4.2718  2.8035  0.028717
4.3859  2.8035  0.027364
4.5000  2.8035  0.026101
0.0500  2.9036  -0.817977
0.1641  2.9036  -0.675697
0.2782  2.9036  -0.458594
0.3923  2.9036  -0.249413
0.5064  2.9036  -0.087575
0.6205  2.9036  0.022560
0.7346  2.9036  0.090953
0.8487  2.9036  0.129754
0.9628  2.9036  0.149002
1.0769  2.9036  0.155916
1.1910  2.9036  0.155353
1.3051  2.9036  0.150465
1.4192  2.9036  0.143245
1.5333  2.9036  0.134931
1.6474  2.9036  0.126273
1.7615  2.9036  0.117716
1.8756  2.9036  0.109509
1.9897  2.9036  0.101783
2.1038  2.9036  0.094593
2.2179  2.9036  0.087953
2.3321  2.9036  0.081849
2.4462  2.9036  0.076253
2.5603  2.9036  0.071131
2.6744  2.9036  0.066445
2.7885  2.9036  0.062158
2.9026  2.9036  0.058233
3.0167  2.9036  0.054638
3.1308  2.9036  0.051340
3.2449  2.9036  0.048312
3.3590  2.9036  0.045527
3.4731  2.9036  0.042962
3.5872  2.9036  0.040597
3.7013  2.9036  0.038412
3.8154  2.9036  0.036392
3.9295  2.9036  0.034520
4.0436  2.9036  0.032783
4.1577  2.9036  0.031169
4.2718  2.9036  0.029668
4.3859  2.9036  0.028269
4.5000  2.9036  0.026963
0.0500  3.0038  -0.736639
0.1641  3.0038  -0.599552
0.2782  3.0038  -0.391952
0.3923  3.0038  -0.194599
0.5064  3.0038  -0.044972
0.6205  3.0038  0.053962
0.7346  3.0038  0.112879
0.8487  3.0038  0.144115
0.9628  3.0038  0.157571
1.0769  3.0038  0.160190
1.1910  3.0038  0.156525
1.3051  3.0038  0.149447
1.4192  3.0038  0.140720
1.5333  3.0038  0.131398
1.6474  3.0038  0.122095
1.7615  3.0038  0.113153
1.8756  3.0038  0.104745
1.9897  3.0038  0.096946
2.1038  3.0038  0.089775
2.2179  3.0038  0.083214
2.3321  3.0038  0.077230
2.4462  3.0038  0.071780
2.5603  3.0038  0.066819
2.6744  3.0038  0.062303
2.7885  3.0038  0.058187
2.9026  3.0038  0.054434
3.0167  3.0038  0.051006
3.1308  3.0038  0.047871
3.2449  3.0038  0.045000
3.3590  3.0038  0.042365
3.4731  3.0038  0.039943
3.5872  3.0038  0.037714
3.7013  3.0038  0.035659
3.8154  3.0038  0.033761
3.9295  3.0038  0.032004
4.0436  3.0038  0.030377
4.1577  3.0038  0.028867
4.2718  3.0038  0.027463
4.3859  3.0038  0.026156
4.5000  3.0038  0.024938
0.0500  3.1039  -0.648772
0.1641  3.1039  -0.518026
0.2782  3.1039  -0.321847
0.3923  3.1039  -0.138371
0.5064  3.1039  -0.002643
0.6205  3.1039  0.083960
0.7346  3.1039  0.132804
0.8487  3.1039  0.156275
0.9628  3.1039  0.163993
1.0769  3.1039  0.162507
1.1910  3.1039  0.155984
1.3051  3.1039  0.146971
1.4192  3.1039  0.136975
1.5333  3.1039  0.126859
1.6474  3.1039  0.117094
1.7615  3.1039  0.107920
1.8756  3.1039  0.099439
1.9897  3.1039  0.091676
2.1038  3.1039  0.084610
2.2179  3.1039  0.078200
2.3321  3.1039  0.072394
2.4462  3.1039  0.067138
2.5603  3.1039  0.062377
2.6744  3.1039  0.058061
2.7885  3.1039  0.054144
2.9026  3.1039  0.050583
3.0167  3.1039  0.047341
3.1308  3.1039  0.044383
3.2449  3.1039  0.041679
3.3590  3.1039  0.039204
3.4731  3.1039  0.036934
3.5872  3.1039  0.034847
3.7013  3.1039  0.032926
3.8154  3.1039  0.031154
3.9295  3.1039  0.029517
4.0436  3.1039  0.028001
4.1577  3.1039  0.026597
4.2718  3.1039  0.025292
4.3859  3.1039  0.024079
4.5000  3.1039  0.022949
0.0500  3.2040  -0.586711
0.1641  3.2040  -0.460564
0.2782  3.2040  -0.272580
0.3923  3.2040  -0.098901
0.5064  3.2040  0.027197
0.6205  3.2040  0.105417
0.7346  3.2040  0.147526
0.8487  3.2040  0.165873
0.9628  3.2040  0.169835
1.0769  3.2040  0.165667
1.1910  3.2040  0.157269
1.3051  3.2040  0.146968
1.4192  3.2040  0.136104
1.5333  3.2040  0.125416
1.6474  3.2040  0.115289
1.7615  3.2040  0.105898
1.8756  3.2040  0.097301
1.9897  3.2040  0.089491
2.1038  3.2040  0.082425
2.2179  3.2040  0.076048
2.3321  3.2040  0.070296
2.4462  3.2040  0.065106
2.5603  3.2040  0.060419
2.6744  3.2040  0.056182
2.7885  3.2040  0.052344
2.9026  3.2040  0.048862
3.0167  3.2040  0.045697
3.1308  3.2040  0.042814
3.2449  3.2040  0.040183
3.3590  3.2040  0.037777
3.4731  3.2040  0.035572
3.5872  3.2040  0.033548
3.7013  3.2040  0.031686
3.8154  3.2040  0.029970
3.9295  3.2040  0.028385
4.0436  3.2040  0.026920
4.1577  3.2040  0.025562
4.2718  3.2040  0.024302
4.3859  3.2040  0.023131
4.5000  3.2040  0.022041
0.0500  3.3041  -0.559310
0.1641  3.3041  -0.434700
0.2782  3.3041  -0.249480
0.3923  3.3041  -0.079163
0.5064  3.3041  0.043543
0.6205  3.3041  0.118697
0.7346  3.3041  0.158219
0.8487  3.3041  0.174470
0.9628  3.3041  0.176773
1.0769  3.3041  0.171306
1.1910  3.3041  0.161893
1.3051  3.3041  0.150797
1.4192  3.3041  0.139307
1.5333  3.3041  0.128122
1.6474  3.3041  0.117597
1.7615  3.3041  0.107884
1.8756  3.3041  0.099025
1.9897  3.3041  0.090999
2.1038  3.3041  0.083755
2.2179  3.3041  0.077227
2.3321  3.3041  0.071348
2.4462  3.3041  0.066051
2.5603  3.3041  0.061272
2.6744  3.3041  0.056955
2.7885  3.3041  0.053048
2.9026  3.3041  0.049506
3.0167  3.3041  0.046288
3.1308  3.3041  0.043358
3.2449  3.3041  0.040686
3.3590  3.3041  0.038243
3.4731  3.3041  0.036005
3.5872  3.3041  0.033951
3.7013  3.3041  0.032063
3.8154  3.3041  0.030323
3.9295  3.3041  0.028716
4.0436  3.3041  0.027231
4.1577  3.3041  0.025855
4.2718  3.3041  0.024579
4.3859  3.3041  0.023392
4.5000  3.3041  0.022288
0.0500  3.4043  -0.580360
0.1641  3.4043  -0.452827
0.2782  3.4043  -0.262512
0.3923  3.4043  -0.086337
0.5064  3.4043  0.041802
0.6205  3.4043  0.121314
0.7346  3.4043  0.163956
0.8487  3.4043  0.182217
0.9628  3.4043  0.185658
1.0769  3.4043  0.180702
1.1910  3.4043  0.171373
1.3051  3.4043  0.160090
1.4192  3.4043  0.148248
1.5333  3.4043  0.136622
1.6474  3.4043  0.125614
1.7615  3.4043  0.115408
1.8756  3.4043  0.106065
1.9897  3.4043  0.097574
2.1038  3.4043  0.089891
2.2179  3.4043  0.082954
2.3321  3.4043  0.076694
2.4462  3.4043  0.071045
2.5603  3.4043  0.065942
2.6744  3.4043  0.061327
2.7885  3.4043  0.057146
2.9026  3.4043  0.053351
3.0167  3.4043  0.049901
3.1308  3.4043  0.046758
3.2449  3.4043  0.043889
3.3590  3.4043  0.041265
3.4731  3.4043  0.038860
3.5872  3.4043  0.036651
3.7013  3.4043  0.034620
3.8154  3.4043  0.032747
3.9295  3.4043  0.031017
4.0436  3.4043  0.029418
4.1577  3.4043  0.027936
4.2718  3.4043  0.026560
4.3859  3.4043  0.025281
4.5000  3.4043  0.024090
0.0500  3.5044  -0.666921
0.1641  3.5044  -0.531393
0.2782  3.5044  -0.326805
0.3923  3.5044  -0.133555
0.5064  3.5044  0.011309
0.6205  3.5044  0.105213
0.7346  3.5044  0.159147
0.8487  3.5044  0.185653
0.9628  3.5044  0.194755
1.0769  3.5044  0.193443
1.1910  3.5044  0.186278
1.3051  3.5044  0.176109
1.4192  3.5044  0.164665
1.5333  3.5044  0.152962
1.6474  3.5044  0.141571
1.7615  3.5044  0.130797
1.8756  3.5044  0.120780
1.9897  3.5044  0.111565
2.1038  3.5044  0.103142
2.2179  3.5044  0.095474
2.3321  3.5044  0.088506
2.4462  3.5044  0.082180
2.5603  3.5044  0.076435
2.6744  3.5044  0.071217
2.7885  3.5044  0.066470
2.9026  3.5044  0.062148
3.0167  3.5044  0.058206
3.1308  3.5044  0.054604
3.2449  3.5044  0.051309
3.3590  3.5044  0.048288
3.4731  3.5044  0.045514
3.5872  3.5044  0.042962
3.7013  3.5044  0.040610
3.8154  3.5044  0.038439
3.9295  3.5044  0.036432
4.0436  3.5044  0.034573
4.1577  3.5044  0.032848
4.2718  3.5044  0.031246
4.3859  3.5044  0.029755
4.5000  3.5044  0.028365
0.0500  3.6045  -0.785761
0.1641  3.6045  -0.641513
0.2782  3.6045  -0.420946
0.3923  3.6045  -0.207770
0.5064  3.6045  -0.042333
0.6205  3.6045  0.070392
0.7346  3.6045  0.140120
0.8487  3.6045  0.179047
0.9628  3.6045  0.197419
1.0769  3.6045  0.202715
1.1910  3.6045  0.200044
1.3051  3.6045  0.192764
1.4192  3.6045  0.183027
1.5333  3.6045  0.172182
1.6474  3.6045  0.161055
1.7615  3.6045  0.150137
1.8756  3.6045  0.139705
1.9897  3.6045  0.129900
2.1038  3.6045  0.120782
2.2179  3.6045  0.112362
2.3321  3.6045  0.104619
2.4462  3.6045  0.097516
2.5603  3.6045  0.091011
2.6744  3.6045  0.085056
2.7885  3.6045  0.079604
2.9026  3.6045  0.074609
3.0167  3.6045  0.070030
3.1308  3.6045  0.065828
3.2449  3.6045  0.061966
3.3590  3.6045  0.058413
3.4731  3.6045  0.055138
3.5872  3.6045  0.052117
3.7013  3.6045  0.049326
3.8154  3.6045  0.046742
3.9295  3.6045  0.044348
4.0436  3.6045  0.042125
4.1577  3.6045  0.040059
4.2718  3.6045  0.038136
4.3859  3.6045  0.036344
4.5000  3.6045  0.034672
0.0500  3.7046  -0.829814
0.1641  3.7046  -0.682620
0.2782  3.7046  -0.456557
0.3923  3.7046  -0.236336
0.5064  3.7046  -0.063368
0.6205  3.7046  0.056516
0.7346  3.7046  0.132500
0.8487  3.7046  0.176551
0.9628  3.7046  0.198903
1.0769  3.7046  0.207152
1.1910  3.7046  0.206574
1.3051  3.7046  0.200702
1.4192  3.7046  0.191847
1.5333  3.7046  0.181493
1.6474  3.7046  0.170570
1.7615  3.7046  0.159653
1.8756  3.7046  0.149079
1.9897  3.7046  0.139038
2.1038  3.7046  0.129623
2.2179  3.7046  0.120868
2.3321  3.7046  0.112770
2.4462  3.7046  0.105307
2.5603  3.7046  0.098442
2.6744  3.7046  0.092134
2.7885  3.7046  0.086340
2.9026  3.7046  0.081018
3.0167  3.7046  0.076126
3.1308  3.7046  0.071626
3.2449  3.7046  0.067483
3.3590  3.7046  0.063664
3.4731  3.7046  0.060139
3.5872  3.7046  0.056881
3.7013  3.7046  0.053867
3.8154  3.7046  0.051074
3.9295  3.7046  0.048482
4.0436  3.7046  0.046074
4.1577  3.7046  0.043834
4.2718  3.7046  0.041747
4.3859  3.7046  0.039800
4.5000  3.7046  0.037982
0.0500  3.8048  -0.660633
0.1641  3.8048  -0.523865
0.2782  3.8048  -0.317110
0.3923  3.8048  -0.121376
0.5064  3.8048  0.025733
0.6205  3.8048  0.121307
0.7346  3.8048  0.176226
0.8487  3.8048  0.203087
0.9628  3.8048  0.212040
1.0769  3.8048  0.210221
1.1910  3.8048  0.202317
1.3051  3.8048  0.191279
1.4192  3.8048  0.178908
1.5333  3.8048  0.166269
1.6474  3.8048  0.153966
1.7615  3.8048  0.142322
1.8756  3.8048  0.131488
1.9897  3.8048  0.121513
2.1038  3.8048  0.112388
2.2179  3.8048  0.104074
2.3321  3.8048  0.096514
2.4462  3.8048  0.089645
2.5603  3.8048  0.083404
2.6744  3.8048  0.077731
2.7885  3.8048  0.072569
2.9026  3.8048  0.067866
3.0167  3.8048  0.063574
3.1308  3.8048  0.059652
3.2449  3.8048  0.056062
3.3590  3.8048  0.052770
3.4731  3.8048  0.049746
3.5872  3.8048  0.046963
3.7013  3.8048  0.044398
3.8154  3.8048  0.042029
3.9295  3.8048  0.039839
4.0436  3.8048  0.037809
4.1577  3.8048  0.035927
4.2718  3.8048  0.034177
4.3859  3.8048  0.032549
4.5000  3.8048  0.031031
0.0500  3.9049  -0.330418
0.1641  3.9049  -0.223984
0.2782  3.9049  -0.070480
0.3923  3.9049  0.063056
0.5064  3.9049  0.150830
0.6205  3.9049  0.196570
0.7346  3.9049  0.213130
0.8487  3.9049  0.212288
0.9628  3.9049  0.202232
1.0769  3.9049  0.187982
1.1910  3.9049  0.172391
1.3051  3.9049  0.156975
1.4192  3.9049  0.142478
1.5333  3.9049  0.129211
1.6474  3.9049  0.117253
1.7615  3.9049  0.106565
1.8756  3.9049  0.097052
1.9897  3.9049  0.088600
2.1038  3.9049  0.081091
2.2179  3.9049  0.074412
2.3321  3.9049  0.068462
2.4462  3.9049  0.063150
2.5603  3.9049  0.058396
2.6744  3.9049  0.054131
2.7885  3.9049  0.050294
2.9026  3.9049  0.046833
3.0167  3.9049  0.043703
3.1308  3.9049  0.040865
3.2449  3.9049  0.038286
3.3590  3.9049  0.035936
3.4731  3.9049  0.033789
3.5872  3.9049  0.031825
3.7013  3.9049  0.030022
3.8154  3.9049  0.028365
3.9295  3.9049  0.026839
4.0436  3.9049  0.025430
4.1577  3.9049  0.024126
4.2718  3.9049  0.022919
4.3859  3.9049  0.021799
4.5000  3.9049  0.020757
0.0500  4.0551  -0.779565
0.1641  4.0551  -0.634051
0.2782  4.0551  -0.411185
0.3923  4.0551  -0.195199
0.5064  4.0551  -0.026976
0.6205  4.0551  0.088113
0.7346  4.0551  0.159574
0.8487  4.0551  0.199560
0.9628  4.0551  0.218377
1.0769  4.0551  0.223620
1.1910  4.0551  0.220521
1.3051  4.0551  0.212553
1.4192  4.0551  0.201962
1.5333  4.0551  0.190171
1.6474  4.0551  0.178059
1.7615  4.0551  0.166153
1.8756  4.0551  0.154754
1.9897  4.0551  0.144022
2.1038  4.0551  0.134024
2.2179  4.0551  0.124776
2.3321  4.0551  0.116259
2.4462  4.0551  0.108436
2.5603  4.0551  0.101261
2.6744  4.0551  0.094686
2.7885  4.0551  0.088659
2.9026  4.0551  0.083133
3.0167  4.0551  0.078063
3.1308  4.0551  0.073406
3.2449  4.0551  0.069123
3.3590  4.0551  0.065180
3.4731  4.0551  0.061544
3.5872  4.0551  0.058188
3.7013  4.0551  0.055084
3.8154  4.0551  0.052211
3.9295  4.0551  0.049547
4.0436  4.0551  0.047073
4.1577  4.0551  0.044773
4.2718  4.0551  0.042631
4.3859  4.0551  0.040634
4.5000  4.0551  0.038769
0.0500  4.1552  -0.604426
0.1641  4.1552  -0.470129
0.2782  4.1552  -0.267950
0.3923  4.1552  -0.078035
0.5064  4.1552  0.062879
0.6205  4.1552  0.152528
0.7346  4.1552  0.202165
0.8487  4.1552  0.224526
0.9628  4.1552  0.229751
1.0769  4.1552  0.224898
1.1910  4.1552  0.214544
1.3051  4.1552  0.201534
1.4192  4.1552  0.187573
1.5333  4.1552  0.173647
1.6474  4.1552  0.160299
1.7615  4.1552  0.147799
1.8756  4.1552  0.136259
1.9897  4.1552  0.125698
2.1038  4.1552  0.116084
2.2179  4.1552  0.107357
2.3321  4.1552  0.099447
2.4462  4.1552  0.092279
2.5603  4.1552  0.085782
2.6744  4.1552  0.079888
2.7885  4.1552  0.074533
2.9026  4.1552  0.069661
3.0167  4.1552  0.065222
3.1308  4.1552  0.061169
3.2449  4.1552  0.057463
3.3590  4.1552  0.054068
3.4731  4.1552  0.050952
3.5872  4.1552  0.048086
3.7013  4.1552  0.045447
3.8154  4.1552  0.043011
3.9295  4.1552  0.040759
4.0436  4.1552  0.038675
4.1577  4.1552  0.036741
4.2718  4.1552  0.034945
4.3859  4.1552  0.033274
4.5000  4.1552  0.031718
0.0500  4.2553  -0.390657
0.1641  4.2553  -0.274611
0.2782  4.2553  -0.104841
0.3923  4.2553  0.046569
0.5064  4.2553  0.150004
0.6205  4.2553  0.207499
0.7346  4.2553  0.231846
0.8487  4.2553  0.235535
0.9628  4.2553  0.227645
1.0769  4.2553  0.213978
1.1910  4.2553  0.197977
1.3051  4.2553  0.181572
1.4192  4.2553  0.165777
1.5333  4.2553  0.151077
1.6474  4.2553  0.137658
1.7615  4.2553  0.125543
1.8756  4.2553  0.114674
1.9897  4.2553  0.104952
2.1038  4.2553  0.096266
2.2179  4.2553  0.088505
2.3321  4.2553  0.081563
2.4462  4.2553  0.075344
2.5603  4.2553  0.069761
2.6744  4.2553  0.064738
2.7885  4.2553  0.060210
2.9026  4.2553  0.056117
3.0167  4.2553  0.052409
3.1308  4.2553  0.049042
3.2449  4.2553  0.045977
3.3590  4.2553  0.043180
3.4731  4.2553  0.040623
3.5872  4.2553  0.038280
3.7013  4.2553  0.036128
3.8154  4.2553  0.034148
3.9295  4.2553  0.032322
4.0436  4.2553  0.030636
4.1577  4.2553  0.029076
4.2718  4.2553  0.027629
4.3859  4.2553  0.026285
4.5000  4.2553  0.025036
0.0500  4.3554  -0.767279
0.1641  4.3554  -0.621450
0.2782  4.3554  -0.398030
0.3923  4.3554  -0.181414
0.5064  4.3554  -0.012645
0.6205  4.3554  0.102791
0.7346  4.3554  0.174349
0.8487  4.3554  0.214184
0.9628  4.3554  0.232638
1.0769  4.3554  0.237357
1.1910  4.3554  0.233626
1.3051  4.3554  0.224963
1.4192  4.3554  0.213650
1.5333  4.3554  0.201136
1.6474  4.3554  0.188318
1.7615  4.3554  0.175737
1.8756  4.3554  0.163699
1.9897  4.3554  0.152368
2.1038  4.3554  0.141814
2.2179  4.3554  0.132049
2.3321  4.3554  0.123055
2.4462  4.3554  0.114793
2.5603  4.3554  0.107214
2.6744  4.3554  0.100266
2.7885  4.3554  0.093896
2.9026  4.3554  0.088055
3.0167  4.3554  0.082694
3.1308  4.3554  0.077769
3.2449  4.3554  0.073239
3.3590  4.3554  0.069067
3.4731  4.3554  0.065220
3.5872  4.3554  0.061668
3.7013  4.3554  0.058384
3.8154  4.3554  0.055342
3.9295  4.3554  0.052521
4.0436  4.3554  0.049902
4.1577  4.3554  0.047466
4.2718  4.3554  0.045198
4.3859  4.3554  0.043083
4.5000  4.3554  0.041108
0.0500  4.4556  -0.291490
0.1641  4.4556  -0.184173
0.2782  4.4556  -0.029548
0.3923  4.4556  0.104471
0.5064  4.4556  0.191622
0.6205  4.4556  0.235660
0.7346  4.4556  0.249753
0.8487  4.4556  0.246037
0.9628  4.4556  0.232992
1.0769  4.4556  0.215833
1.1910  4.4556  0.197522
1.3051  4.4556  0.179627
1.4192  4.4556  0.162903
1.5333  4.4556  0.147654
1.6474  4.4556  0.133941
1.7615  4.4556  0.121702
1.8756  4.4556  0.110820
1.9897  4.4556  0.101159
2.1038  4.4556  0.092578
2.2179  4.4556  0.084949
2.3321  4.4556  0.078155
2.4462  4.4556  0.072089
2.5603  4.4556  0.066662
2.6744  4.4556  0.061792
2.7885  4.4556  0.057412
2.9026  4.4556  0.053461
3.0167  4.4556  0.049889
3.1308  4.4556  0.046650
3.2449  4.4556  0.043706
3.3590  4.4556  0.041024
3.4731  4.4556  0.038574
3.5872  4.4556  0.036331
3.7013  4.4556  0.034274
3.8154  4.4556  0.032382
3.9295  4.4556  0.030640
4.0436  4.4556  0.029031
4.1577  4.4556  0.027544
4.2718  4.4556  0.026166
4.3859  4.4556  0.024887
4.5000  4.4556  0.023698
0.0500  4.5557  -0.743295
0.1641  4.5557  -0.598117
0.2782  4.5557  -0.375946
0.3923  4.5557  -0.161007
0.5064  4.5557  0.005852
0.6205  4.5557  0.119314
0.7346  4.5557  0.188962
0.8487  4.5557  0.227031
0.9628  4.5557  0.243902
1.0769  4.5557  0.247229
1.1910  4.5557  0.242291
1.3051  4.5557  0.232590
1.4192  4.5557  0.220386
1.5333  4.5557  0.207110
1.6474  4.5557  0.193638
1.7615  4.5557  0.180495
1.8756  4.5557  0.167973
1.9897  4.5557  0.156223
2.1038  4.5557  0.145305
2.2179  4.5557  0.135223
2.3321  4.5557  0.125951
2.4462  4.5557  0.117444
2.5603  4.5557  0.109649
2.6744  4.5557  0.102510
2.7885  4.5557  0.095970
2.9026  4.5557  0.089976
3.0167  4.5557  0.084479
3.1308  4.5557  0.079431
3.2449  4.5557  0.074790
3.3590  4.5557  0.070519
3.4731  4.5557  0.066581
3.5872  4.5557  0.062946
3.7013  4.5557  0.059586
3.8154  4.5557  0.056475
3.9295  4.5557  0.053591
4.0436  4.5557  0.050913
4.1577  4.5557  0.048424
4.2718  4.5557  0.046106
4.3859  4.5557  0.043945
4.5000  4.5557  0.041928
0.0500  4.6558  -0.321907
0.1641  4.6558  -0.209544
0.2782  4.6558  -0.046377
0.3923  4.6558  0.097034
0.5064  4.6558  0.192411
0.6205  4.6558  0.242610
0.7346  4.6558  0.260758
0.8487  4.6558  0.259370
0.9628  4.6558  0.247399
1.0769  4.6558  0.230475
1.1910  4.6558  0.211876
1.3051  4.6558  0.193388
1.4192  4.6558  0.175914
1.5333  4.6558  0.159848
1.6474  4.6558  0.145309
1.7615  4.6558  0.132267
1.8756  4.6558  0.120624
1.9897  4.6558  0.110251
2.1038  4.6558  0.101013
2.2179  4.6558  0.092780
2.3321  4.6558  0.085432
2.4462  4.6558  0.078861
2.5603  4.6558  0.072972
2.6744  4.6558  0.067681
2.7885  4.6558  0.062916
2.9026  4.6558  0.058615
3.0167  4.6558  0.054721
3.1308  4.6558  0.051187
3.2449  4.6558  0.047973
3.3590  4.6558  0.045043
3.4731  4.6558  0.042365
3.5872  4.6558  0.039912
3.7013  4.6558  0.037661
3.8154  4.6558  0.035590
3.9295  4.6558  0.033681
4.0436  4.6558  0.031919
4.1577  4.6558  0.030289
4.2718  4.6558  0.028778
4.3859  4.6558  0.027375
4.5000  4.6558  0.026071
0.0500  4.7559  -0.672151
0.1641  4.7559  -0.530548
0.2782  4.7559  -0.315077
0.3923  4.7559  -0.108799
0.5064  4.7559  0.048679
0.6205  4.7559  0.153054
0.7346  4.7559  0.214557
0.8487  4.7559  0.245723
0.9628  4.7559  0.256980
1.0769  4.7559  0.255881
1.1910  4.7559  0.247536
1.3051  4.7559  0.235261
1.4192  4.7559  0.221145
1.5333  4.7559  0.206470
1.6474  4.7559  0.191993
1.7615  4.7559  0.178142
1.8756  4.7559  0.165136
1.9897  4.7559  0.153068
2.1038  4.7559  0.141955
2.2179  4.7559  0.131769
2.3321  4.7559  0.122460
2.4462  4.7559  0.113964
2.5603  4.7559  0.106214
2.6744  4.7559  0.099144
2.7885  4.7559  0.092690
2.9026  4.7559  0.086793
3.0167  4.7559  0.081399
3.1308  4.7559  0.076457
3.2449  4.7559  0.071924
3.3590  4.7559  0.067760
3.4731  4.7559  0.063928
3.5872  4.7559  0.060396
3.7013  4.7559  0.057135
3.8154  4.7559  0.054121
3.9295  4.7559  0.051329
4.0436  4.7559  0.048741
4.1577  4.7559  0.046336
4.2718  4.7559  0.044100
4.3859  4.7559  0.042016
4.5000  4.7559  0.040073
0.0500  4.8561  -0.549536
0.1641  4.8561  -0.416013
0.2782  4.8561  -0.215405
0.3923  4.8561  -0.027781
0.5064  4.8561  0.110265
0.6205  4.8561  0.196659
0.7346  4.8561  0.242851
0.8487  4.8561  0.261751
0.9628  4.8561  0.263634
1.0769  4.8561  0.255640
1.1910  4.8561  0.242395
1.3051  4.8561  0.226758
1.4192  4.8561  0.210435
1.5333  4.8561  0.194397
1.6474  4.8561  0.179166
1.7615  4.8561  0.164992
1.8756  4.8561  0.151963
1.9897  4.8561  0.140077
2.1038  4.8561  0.129283
2.2179  4.8561  0.119503
2.3321  4.8561  0.110651
2.4462  4.8561  0.102640
2.5603  4.8561  0.095385
2.6744  4.8561  0.088808
2.7885  4.8561  0.082837
2.9026  4.8561  0.077407
3.0167  4.8561  0.072462
3.1308  4.8561  0.067950
3.2449  4.8561  0.063825
3.3590  4.8561  0.060047
3.4731  4.8561  0.056580
3.5872  4.8561  0.053393
3.7013  4.8561  0.050458
3.8154  4.8561  0.047750
3.9295  4.8561  0.045248
4.0436  4.8561  0.042931
4.1577  4.8561  0.040782
4.2718  4.8561  0.038787
4.3859  4.8561  0.036931
4.5000  4.8561  0.035202
0.0500  4.9562  -0.424487
0.1641  4.9562  -0.300976
0.2782  4.9562  -0.118365
0.3923  4.9562  0.047485
0.5064  4.9562  0.163865
0.6205  4.9562  0.231228
0.7346  4.9562  0.262095
0.8487  4.9562  0.269418
0.9628  4.9562  0.262984
1.0769  4.9562  0.249273
1.1910  4.9562  0.232272
1.3051  4.9562  0.214307
1.4192  4.9562  0.196665
1.5333  4.9562  0.180007
1.6474  4.9562  0.164629
1.7615  4.9562  0.150622
1.8756  4.9562  0.137962
1.9897  4.9562  0.126568
2.1038  4.9562  0.116337
2.2179  4.9562  0.107153
2.3321  4.9562  0.098907
2.4462  4.9562  0.091495
2.5603  4.9562  0.084822
2.6744  4.9562  0.078803
2.7885  4.9562  0.073365
2.9026  4.9562  0.068439
3.0167  4.9562  0.063968
3.1308  4.9562  0.059902
3.2449  4.9562  0.056195
3.3590  4.9562  0.052809
3.4731  4.9562  0.049709
3.5872  4.9562  0.046865
3.7013  4.9562  0.044250
3.8154  4.9562  0.041843
3.9295  4.9562  0.039621
4.0436  4.9562  0.037567
4.1577  4.9562  0.035665
4.2718  4.9562  0.033901
4.3859  4.9562  0.032262
4.5000  4.9562  0.030736
0.0500  5.0563  -0.682662
0.1641  5.0563  -0.540067
0.2782  5.0563  -0.322764
0.3923  5.0563  -0.114176
0.5064  5.0563  0.045715
0.6205  5.0563  0.152316
0.7346  5.0563  0.215690
0.8487  5.0563  0.248312
0.9628  5.0563  0.260628
1.0769  5.0563  0.260243
1.1910  5.0563  0.252335
1.3051  5.0563  0.240285
1.4192  5.0563  0.226239
1.5333  5.0563  0.211524
1.6474  5.0563  0.196933
1.7615  5.0563  0.182919
1.8756  5.0563  0.169721
1.9897  5.0563  0.157446
2.1038  5.0563  0.146120
2.2179  5.0563  0.135721
2.3321  5.0563  0.126203
2.4462  5.0563  0.117506
2.5603  5.0563  0.109564
2.6744  5.0563  0.102312
2.7885  5.0563  0.095686
2.9026  5.0563  0.089628
3.0167  5.0563  0.084082
3.1308  5.0563  0.078998
3.2449  5.0563  0.074332
3.3590  5.0563  0.070044
3.4731  5.0563  0.066096
3.5872  5.0563  0.062455
3.7013  5.0563  0.059094
3.8154  5.0563  0.055985
3.9295  5.0563  0.053105
4.0436  5.0563  0.050433
4.1577  5.0563  0.047951
4.2718  5.0563  0.045641
4.3859  5.0563  0.043490
4.5000  5.0563  0.041482
0.0500  5.1564  -0.671844
0.1641  5.1564  -0.529989
0.2782  5.1564  -0.314061
0.3923  5.1564  -0.107225
0.5064  5.1564  0.050807
0.6205  5.1564  0.155658
0.7346  5.1564  0.217516
0.8487  5.1564  0.248910
0.9628  5.1564  0.260281
1.0769  5.1564  0.259204
1.1910  5.1564  0.250809
1.3051  5.1564  0.238436
1.4192  5.1564  0.224192
1.5333  5.1564  0.209369
1.6474  5.1564  0.194737
1.7615  5.1564  0.180728
1.8756  5.1564  0.167567
1.9897  5.1564  0.155350
2.1038  5.1564  0.144095
2.2179  5.1564  0.133776
2.3321  5.1564  0.124341
2.4462  5.1564  0.115729
2.5603  5.1564  0.107871
2.6744  5.1564  0.100701
2.7885  5.1564  0.094154
2.9026  5.1564  0.088171
3.0167  5.1564  0.082697
3.1308  5.1564  0.077682
3.2449  5.1564  0.073081
3.3590  5.1564  0.068853
3.4731  5.1564  0.064963
3.5872  5.1564  0.061376
3.7013  5.1564  0.058066
3.8154  5.1564  0.055004
3.9295  5.1564  0.052169
4.0436  5.1564  0.049540
4.1577  5.1564  0.047097
4.2718  5.1564  0.044825
4.3859  5.1564  0.042709
4.5000  5.1564  0.040734
0.0500  5.2566  -0.569590
0.1641  5.2566  -0.434802
0.2782  5.2566  -0.231881
0.3923  5.2566  -0.041377
0.5064  5.2566  0.099642
0.6205  5.2566  0.188764
0.7346  5.2566  0.237265
0.8487  5.2566  0.258012
0.9628  5.2566  0.261312
1.0769  5.2566  0.254372
1.1910  5.2566  0.241892
1.3051  5.2566  0.226800
1.4192  5.2566  0.210855
1.5333  5.2566  0.195074
1.6474  5.2566  0.180011
1.7615  5.2566  0.165942
1.8756  5.2566  0.152972
1.9897  5.2566  0.141114
2.1038  5.2566  0.130324
2.2179  5.2566  0.120533
2.3321  5.2566  0.111660
2.4462  5.2566  0.103621
2.5603  5.2566  0.096333
2.6744  5.2566  0.089721
2.7885  5.2566  0.083714
2.9026  5.2566  0.078248
3.0167  5.2566  0.073267
3.1308  5.2566  0.068720
3.2449  5.2566  0.064561
3.3590  5.2566  0.060750
3.4731  5.2566  0.057252
3.5872  5.2566  0.054036
3.7013  5.2566  0.051072
3.8154  5.2566  0.048337
3.9295  5.2566  0.045809
4.0436  5.2566  0.043468
4.1577  5.2566  0.041297
4.2718  5.2566  0.039280
4.3859  5.2566  0.037403
4.5000  5.2566  0.035654
0.0500  5.3567  -0.598775
0.1641  5.3567  -0.462258
0.2782  5.3567  -0.256160
0.3923  5.3567  -0.061673
0.5064  5.3567  0.083496
0.6205  5.3567  0.176468
0.7346  5.3567  0.228270
0.8487  5.3567  0.251692
0.9628  5.3567  0.257076
1.0769  5.3567  0.251713
1.1910  5.3567  0.240401
1.3051  5.3567  0.226158
1.4192  5.3567  0.210822
1.5333  5.3567  0.195470
1.6474  5.3567  0.180704
1.7615  5.3567  0.166834
1.8756  5.3567  0.153993
1.9897  5.3567  0.142212
2.1038  5.3567  0.131464
2.2179  5.3567  0.121688
2.3321  5.3567  0.112811
2.4462  5.3567  0.104755
2.5603  5.3567  0.097443
2.6744  5.3567  0.090799
2.7885  5.3567  0.084758
2.9026  5.3567  0.079255
3.0167  5.3567  0.074237
3.1308  5.3567  0.069651
3.2449  5.3567  0.065455
3.3590  5.3567  0.061608
3.4731  5.3567  0.058074
3.5872  5.3567  0.054823
3.7013  5.3567  0.051827
3.8154  5.3567  0.049061
3.9295  5.3567  0.046502
4.0436  5.3567  0.044133
4.1577  5.3567  0.041934
4.2718  5.3567  0.039891
4.3859  5.3567  0.037990
4.5000  5.3567  0.036218
0.0500  5.4568  -0.694914
0.1641  5.4568  -0.552455
0.2782  5.4568  -0.335369
0.3923  5.4568  -0.126981
0.5064  5.4568  0.032821
0.6205  5.4568  0.139499
0.7346  5.4568  0.203129
0.8487  5.4568  0.236166
0.9628  5.4568  0.249018
1.0769  5.4568  0.249251
1.1910  5.4568  0.242001
1.3051  5.4568  0.230621
1.4192  5.4568  0.217235
1.5333  5.4568  0.203155
1.6474  5.4568  0.189164
1.7615  5.4568  0.175711
1.8756  5.4568  0.163034
1.9897  5.4568  0.151239
2.1038  5.4568  0.140353
2.2179  5.4568  0.130358
2.3321  5.4568  0.121210
2.4462  5.4568  0.112850
2.5603  5.4568  0.105217
2.6744  5.4568  0.098247
2.7885  5.4568  0.091880
2.9026  5.4568  0.086058
3.0167  5.4568  0.080729
3.1308  5.4568  0.075845
3.2449  5.4568  0.071362
3.3590  5.4568  0.067242
3.4731  5.4568  0.063449
3.5872  5.4568  0.059953
3.7013  5.4568  0.056724
3.8154  5.4568  0.053738
3.9295  5.4568  0.050972
4.0436  5.4568  0.048406
4.1577  5.4568  0.046023
4.2718  5.4568  0.043805
4.3859  5.4568  0.041739
4.5000  5.4568  0.039812
0.0500  5.5569  -0.768018
0.1641  5.5569  -0.621654
0.2782  5.5569  -0.397245
0.3923  5.5569  -0.179386
0.5064  5.5569  -0.009330
0.6205  5.5569  0.107271
0.7346  5.5569  0.179771
0.8487  5.5569  0.220288
0.9628  5.5569  0.239176
1.0769  5.5569  0.244112
1.1910  5.5569  0.240425
1.3051  5.5569  0.231677
1.4192  5.5569  0.220188
1.5333  5.5569  0.207438
1.6474  5.5569  0.194347
1.7615  5.5569  0.181473
1.8756  5.5569  0.169137
1.9897  5.5569  0.157508
2.1038  5.5569  0.146664
2.2179  5.5569  0.136622
2.3321  5.5569  0.127364
2.4462  5.5569  0.118852
2.5603  5.5569  0.111038
2.6744  5.5569  0.103871
2.7885  5.5569  0.097297
2.9026  5.5569  0.091264
3.0167  5.5569  0.085726
3.1308  5.5569  0.080635
3.2449  5.5569  0.075951
3.3590  5.5569  0.071636
3.4731  5.5569  0.067656
3.5872  5.5569  0.063980
3.7013  5.5569  0.060580
3.8154  5.5569  0.057430
3.9295  5.5569  0.054509
4.0436  5.5569  0.051795
4.1577  5.5569  0.049271
4.2718  5.5569  0.046920
4.3859  5.5569  0.044728
4.5000  5.5569  0.042681
0.0500  5.6571  -0.811699
0.1641  5.6571  -0.663291
0.2782  5.6571  -0.435015
0.3923  5.6571  -0.212078
0.5064  5.6571  -0.036413
0.6205  5.6571  0.085741
0.7346  5.6571  0.163334
0.8487  5.6571  0.208266
0.9628  5.6571  0.230820
1.0769  5.6571  0.238702
1.1910  5.6571  0.237322
1.3051  5.6571  0.230343
1.4192  5.6571  0.220184
1.5333  5.6571  0.208415
1.6474  5.6571  0.196034
1.7615  5.6571  0.183661
1.8756  5.6571  0.171666
1.9897  5.6571  0.160260
2.1038  5.6571  0.149548
2.2179  5.6571  0.139571
2.3321  5.6571  0.130329
2.4462  5.6571  0.121798
2.5603  5.6571  0.113939
2.6744  5.6571  0.106709
2.7885  5.6571  0.100059
2.9026  5.6571  0.093944
3.0167  5.6571  0.088317
3.1308  5.6571  0.083136
3.2449  5.6571  0.078361
3.3590  5.6571  0.073956
3.4731  5.6571  0.069888
3.5872  5.6571  0.066125
3.7013  5.6571  0.062641
3.8154  5.6571  0.059411
3.9295  5.6571  0.056412
4.0436  5.6571  0.053624
4.1577  5.6571  0.051028
4.2718  5.6571  0.048610
4.3859  5.6571  0.046352
4.5000  5.6571  0.044243
0.0500  5.7572  -0.838978
0.1641  5.7572  -0.689421
0.2782  5.7572  -0.458959
0.3923  5.7572  -0.233125
0.5064  5.7572  -0.054220
0.6205  5.7572  0.071189
0.7346  5.7572  0.151817
0.8487  5.7572  0.199427
0.9628  5.7572  0.224248
1.0769  5.7572  0.233991
1.1910  5.7572  0.234103
1.3051  5.7572  0.228296
1.4192  5.7572  0.219044
1.5333  5.7572  0.207968
1.6474  5.7572  0.196110
1.7615  5.7572  0.184125
1.8756  5.7572  0.172416
1.9897  5.7572  0.161214
2.1038  5.7572  0.150645
2.2179  5.7572  0.140763
2.3321  5.7572  0.131581
2.4462  5.7572  0.123083
2.5603  5.7572  0.115237
2.6744  5.7572  0.108004
2.7885  5.7572  0.101341
2.9026  5.7572  0.095205
3.0167  5.7572  0.089550
3.1308  5.7572  0.084338
3.2449  5.7572  0.079530
3.3590  5.7572  0.075089
3.4731  5.7572  0.070984
3.5872  5.7572  0.067185
3.7013  5.7572  0.063665
3.8154  5.7572  0.060399
3.9295  5.7572  0.057365
4.0436  5.7572  0.054543
4.1577  5.7572  0.051915
4.2718  5.7572  0.049464
4.3859  5.7572  0.047176
4.5000  5.7572  0.045037
0.0500  5.8573  -0.856473
0.1641  5.8573  -0.706248
0.2782  5.8573  -0.474508
0.3923  5.8573  -0.246968
0.5064  5.8573  -0.066141
0.6205  5.8573  0.061221
0.7346  5.8573  0.143691
0.8487  5.8573  0.192950
0.9628  5.8573  0.219190
1.0769  5.8573  0.230117
1.1910  5.8573  0.231195
1.3051  5.8573  0.226164
1.4192  5.8573  0.217528
1.5333  5.8573  0.206935
1.6474  5.8573  0.195453
1.7615  5.8573  0.183759
1.8756  5.8573  0.172272
1.9897  5.8573  0.161241
2.1038  5.8573  0.150801
2.2179  5.8573  0.141016
2.3321  5.8573  0.131905
2.4462  5.8573  0.123459
2.5603  5.8573  0.115649
2.6744  5.8573  0.108441
2.7885  5.8573  0.101794
2.9026  5.8573  0.095665
3.0167  5.8573  0.090014
3.1308  5.8573  0.084801
3.2449  5.8573  0.079988
3.3590  5.8573  0.075541
3.4731  5.8573  0.071428
3.5872  5.8573  0.067619
3.7013  5.8573  0.064089
3.8154  5.8573  0.060812
3.9295  5.8573  0.057766
4.0436  5.8573  0.054933
4.1577  5.8573  0.052293
4.2718  5.8573  0.049831
4.3859  5.8573  0.047532
4.5000  5.8573  0.045382
0.0500  5.9574  -0.862878
0.1641  5.9574  -0.712501
0.2782  5.9574  -0.480466
0.3923  5.9574  -0.252525
0.5064  5.9574  -0.071230
0.6205  5.9574  0.056626
0.7346  5.9574  0.139586
0.8487  5.9574  0.189307
0.9628  5.9574  0.215969
1.0769  5.9574  0.227275
1.1910  5.9574  0.228687
1.3051  5.9574  0.223947
1.4192  5.9574  0.215563
1.5333  5.9574  0.205188
1.6474  5.9574  0.193894
1.7615  5.9574  0.182363
1.8756  5.9574  0.171018
1.9897  5.9574  0.160109
2.1038  5.9574  0.149776
2.2179  5.9574  0.140084
2.3321  5.9574  0.131055
2.4462  5.9574  0.122680
2.5603  5.9574  0.114935
2.6744  5.9574  0.107783
2.7885  5.9574  0.101186
2.9026  5.9574  0.095102
3.0167  5.9574  0.089491
3.1308  5.9574  0.084314
3.2449  5.9574  0.079534
3.3590  5.9574  0.075117
3.4731  5.9574  0.071030
3.5872  5.9574  0.067246
3.7013  5.9574  0.063738
3.8154  5.9574  0.060481
3.9295  5.9574  0.057454
4.0436  5.9574  0.054638
4.1577  5.9574  0.052014
4.2718  5.9574  0.049567
4.3859  5.9574  0.047281
4.5000  5.9574  0.045143
0.0500  6.0576  -0.960728
0.1641  6.0576  -0.806238
0.2782  6.0576  -0.566306
0.3923  6.0576  -0.327760
0.5064  6.0576  -0.134408
0.6205  6.0576  0.005791
0.7346  6.0576  0.100478
0.8487  6.0576  0.160733
0.9628  6.0576  0.196454
1.0769  6.0576  0.215283
1.1910  6.0576  0.222767
1.3051  6.0576  0.222810
1.4192  6.0576  0.218109
1.5333  6.0576  0.210509
1.6474  6.0576  0.201257
1.7615  6.0576  0.191184
1.8756  6.0576  0.180841
1.9897  6.0576  0.170581
2.1038  6.0576  0.160626
2.2179  6.0576  0.151109
2.3321  6.0576  0.142100
2.4462  6.0576  0.133631
2.5603  6.0576  0.125709
2.6744  6.0576  0.118322
2.7885  6.0576  0.111449
2.9026  6.0576  0.105063
3.0167  6.0576  0.099133
3.1308  6.0576  0.093629
3.2449  6.0576  0.088519
3.3590  6.0576  0.083774
3.4731  6.0576  0.079365
3.5872  6.0576  0.075267
3.7013  6.0576  0.071453
3.8154  6.0576  0.067901
3.9295  6.0576  0.064589
4.0436  6.0576  0.061500
4.1577  6.0576  0.058614
4.2718  6.0576  0.055916
4.3859  6.0576  0.053390
4.5000  6.0576  0.051024
0.0500  6.1577  -0.950032
0.1641  6.1577  -0.795998
0.2782  6.1577  -0.556947
0.3923  6.1577  -0.319593
0.5064  6.1577  -0.127611
0.6205  6.1577  0.011169
0.7346  6.1577  0.104492
0.8487  6.1577  0.163508
0.9628  6.1577  0.198153
1.0769  6.1577  0.216082
1.1910  6.1577  0.222835
1.3051  6.1577  0.222301
1.4192  6.1577  0.217158
1.5333  6.1577  0.209228
1.6474  6.1577  0.199736
1.7615  6.1577  0.189499
1.8756  6.1577  0.179048
1.9897  6.1577  0.168725
2.1038  6.1577  0.158741
2.2179  6.1577  0.149221
2.3321  6.1577  0.140229
2.4462  6.1577  0.131792
2.5603  6.1577  0.123910
2.6744  6.1577  0.116572
2.7885  6.1577  0.109751
2.9026  6.1577  0.103420
3.0167  6.1577  0.097547
3.1308  6.1577  0.092100
3.2449  6.1577  0.087047
3.3590  6.1577  0.082358
3.4731  6.1577  0.078004
3.5872  6.1577  0.073958
3.7013  6.1577  0.070195
3.8154  6.1577  0.066692
3.9295  6.1577  0.063428
4.0436  6.1577  0.060384
4.1577  6.1577  0.057541
4.2718  6.1577  0.054884
4.3859  6.1577  0.052398
4.5000  6.1577  0.050069
0.0500  6.2578  -0.945666
0.1641  6.2578  -0.791819
0.2782  6.2578  -0.553129
0.3923  6.2578  -0.316262
0.5064  6.2578  -0.124839
0.6205  6.2578  0.013364
0.7346  6.2578  0.106134
0.8487  6.2578  0.164649
0.9628  6.2578  0.198860
1.0769  6.2578  0.216427
1.1910  6.2578  0.222887
1.3051  6.2578  0.222123
1.4192  6.2578  0.216803
1.5333  6.2578  0.208741
1.6474  6.2578  0.199154
1.7615  6.2578  0.188850
1.8756  6.2578  0.178356
1.9897  6.2578  0.168008
2.1038  6.2578  0.158013
2.2179  6.2578  0.148492
2.3321  6.2578  0.139506
2.4462  6.2578  0.131080
2.5603  6.2578  0.123215
2.6744  6.2578  0.115895
2.7885  6.2578  0.109095
2.9026  6.2578  0.102785
3.0167  6.2578  0.096934
3.1308  6.2578  0.091510
3.2449  6.2578  0.086479
3.3590  6.2578  0.081811
3.4731  6.2578  0.077478
3.5872  6.2578  0.073453
3.7013  6.2578  0.069710
3.8154  6.2578  0.066226
3.9295  6.2578  0.062980
4.0436  6.2578  0.059953
4.1577  6.2578  0.057127
4.2718  6.2578  0.054486
4.3859  6.2578  0.052015
4.5000  6.2578  0.049701
0.0500  6.3579  -0.943512
0.1641  6.3579  -0.789772
0.2782  6.3579  -0.551286
0.3923  6.3579  -0.314695
0.5064  6.3579  -0.123585
0.6205  6.3579  0.014296
0.7346  6.3579  0.106761
0.8487  6.3579  0.165003
0.9628  6.3579  0.198980
1.0769  6.3579  0.216355
1.1910  6.3579  0.222664
1.3051  6.3579  0.221784
1.4192  6.3579  0.216379
1.5333  6.3579  0.208256
1.6474  6.3579  0.198629
1.7615  6.3579  0.188301
1.8756  6.3579  0.177795
1.9897  6.3579  0.167444
2.1038  6.3579  0.157453
2.2179  6.3579  0.147940
2.3321  6.3579  0.138967
2.4462  6.3579  0.130556
2.5603  6.3579  0.122708
2.6744  6.3579  0.115405
2.7885  6.3579  0.108623
2.9026  6.3579  0.102332
3.0167  6.3579  0.096499
3.1308  6.3579  0.091092
3.2449  6.3579  0.086078
3.3590  6.3579  0.081427
3.4731  6.3579  0.077110
3.5872  6.3579  0.073100
3.7013  6.3579  0.069371
3.8154  6.3579  0.065901
3.9295  6.3579  0.062669
4.0436  6.3579  0.059655
4.1577  6.3579  0.056841
4.2718  6.3579  0.054211
4.3859  6.3579  0.051751
4.5000  6.3579  0.049447
0.0500  6.4581  -0.939644
0.1641  6.4581  -0.786103
0.2782  6.4581  -0.548000
0.3923  6.4581  -0.311923
0.5064  6.4581  -0.121399
0.6205  6.4581  0.015884
0.7346  6.4581  0.107782
0.8487  6.4581  0.165518
0.9628  6.4581  0.199067
1.0769  6.4581  0.216093
1.1910  6.4581  0.222128
1.3051  6.4581  0.221040
1.4192  6.4581  0.215484
1.5333  6.4581  0.207257
1.6474  6.4581  0.197562
1.7615  6.4581  0.187196
1.8756  6.4581  0.176673
1.9897  6.4581  0.166323
2.1038  6.4581  0.156344
2.2179  6.4581  0.146853
2.3321  6.4581  0.137908
2.4462  6.4581  0.129530
2.5603  6.4581  0.121716
2.6744  6.4581  0.114449
2.7885  6.4581  0.107704
2.9026  6.4581  0.101449
3.0167  6.4581  0.095652
3.1308  6.4581  0.090280
3.2449  6.4581  0.085300
3.3590  6.4581  0.080682
3.4731  6.4581  0.076397
3.5872  6.4581  0.072416
3.7013  6.4581  0.068717
3.8154  6.4581  0.065274
3.9295  6.4581  0.062068
4.0436  6.4581  0.059078
4.1577  6.4581  0.056288
4.2718  6.4581  0.053681
4.3859  6.4581  0.051242
4.5000  6.4581  0.048958
0.0500  6.5582  -0.934314
0.1641  6.5582  -0.781008
0.2782  6.5582  -0.543356
0.3923  6.5582  -0.307887
0.5064  6.5582  -0.118057
0.6205  6.5582  0.018514
0.7346  6.5582  0.109733
0.8487  6.5582  0.166859
0.9628  6.5582  0.199882
1.0769  6.5582  0.216472
1.1910  6.5582  0.222157
1.3051  6.5582  0.220795
1.4192  6.5582  0.215031
1.5333  6.5582  0.206650
1.6474  6.5582  0.196846
1.7615  6.5582  0.186404
1.8756  6.5582  0.175834
1.9897  6.5582  0.165456
2.1038  6.5582  0.155467
2.2179  6.5582  0.145977
2.3321  6.5582  0.137041
2.4462  6.5582  0.128678
2.5603  6.5582  0.120885
2.6744  6.5582  0.113642
2.7885  6.5582  0.106922
2.9026  6.5582  0.100693
3.0167  6.5582  0.094923
3.1308  6.5582  0.089578
3.2449  6.5582  0.084625
3.3590  6.5582  0.080033
3.4731  6.5582  0.075773
3.5872  6.5582  0.071818
3.7013  6.5582  0.068142
3.8154  6.5582  0.064722
3.9295  6.5582  0.061538
4.0436  6.5582  0.058569
4.1577  6.5582  0.055799
4.2718  6.5582  0.053211
4.3859  6.5582  0.050790
4.5000  6.5582  0.048523
0.0500  6.6583  -0.929301
0.1641  6.6583  -0.776187
0.2782  6.6583  -0.538907
0.3923  6.6583  -0.303940
0.5064  6.6583  -0.114683
0.6205  6.6583  0.021294
0.7346  6.6583  0.111944
0.8487  6.6583  0.168553
0.9628  6.6583  0.201125
1.0769  6.6583  0.217336
1.1910  6.6583  0.222709
1.3051  6.6583  0.221098
1.4192  6.6583  0.215137
1.5333  6.6583  0.206605
1.6474  6.6583  0.196685
1.7615  6.6583  0.186157
1.8756  6.6583  0.175524
1.9897  6.6583  0.165102
2.1038  6.6583  0.155083
2.2179  6.6583  0.145574
2.3321  6.6583  0.136627
2.4462  6.6583  0.128260
2.5603  6.6583  0.120467
2.6744  6.6583  0.113228
2.7885  6.6583  0.106515
2.9026  6.6583  0.100295
3.0167  6.6583  0.094535
3.1308  6.6583  0.089201
3.2449  6.6583  0.084259
3.3590  6.6583  0.079679
3.4731  6.6583  0.075431
3.5872  6.6583  0.071487
3.7013  6.6583  0.067822
3.8154  6.6583  0.064414
3.9295  6.6583  0.061241
4.0436  6.6583  0.058283
4.1577  6.6583  0.055523
4.2718  6.6583  0.052945
4.3859  6.6583  0.050533
4.5000  6.6583  0.048276
0.0500  6.7584  -0.926043
0.1641  6.7584  -0.773083
0.2782  6.7584  -0.536098
0.3923  6.7584  -0.301526
0.5064  6.7584  -0.112720
0.6205  6.7584  0.022798
0.7346  6.7584  0.113013
0.8487  6.7584  0.169234
0.9628  6.7584  0.201476
1.0769  6.7584  0.217416
1.1910  6.7584  0.222574
1.3051  6.7584  0.220798
1.4192  6.7584  0.214714
1.5333  6.7584  0.206093
1.6474  6.7584  0.196113
1.7615  6.7584  0.185546
1.8756  6.7584  0.174890
1.9897  6.7584  0.164459
2.1038  6.7584  0.154439
2.2179  6.7584  0.144936
2.3321  6.7584  0.136002
2.4462  6.7584  0.127650
2.5603  6.7584  0.119875
2.6744  6.7584  0.112655
2.7885  6.7584  0.105962
2.9026  6.7584  0.099763
3.0167  6.7584  0.094023
3.1308  6.7584  0.088709
3.2449  6.7584  0.083787
3.3590  6.7584  0.079226
3.4731  6.7584  0.074997
3.5872  6.7584  0.071071
3.7013  6.7584  0.067423
3.8154  6.7584  0.064031
3.9295  6.7584  0.060874
4.0436  6.7584  0.057931
4.1577  6.7584  0.055185
4.2718  6.7584  0.052620
4.3859  6.7584  0.050222
4.5000  6.7584  0.047976
0.0500  6.8586  -0.922514
0.1641  6.8586  -0.769703
0.2782  6.8586  -0.533004
0.3923  6.8586  -0.298819
0.5064  6.8586  -0.110451
0.6205  6.8586  0.024616
0.7346  6.8586  0.114403
0.8487  6.8586  0.170238
0.9628  6.8586  0.202149
1.0769  6.8586  0.217812
1.1910  6.8586  0.222749
1.3051  6.8586  0.220798
1.4192  6.8586  0.214579
1.5333  6.8586  0.205857
1.6474  6.8586  0.195803
1.7615  6.8586  0.185184
1.8756  6.8586  0.174493
1.9897  6.8586  0.164039
2.1038  6.8586  0.154007
2.2179  6.8586  0.144500
2.3321  6.8586  0.135566
2.4462  6.8586  0.127219
2.5603  6.8586  0.119452
2.6744  6.8586  0.112242
2.7885  6.8586  0.105560
2.9026  6.8586  0.099373
3.0167  6.8586  0.093647
3.1308  6.8586  0.088346
3.2449  6.8586  0.083437
3.3590  6.8586  0.078889
3.4731  6.8586  0.074672
3.5872  6.8586  0.070758
3.7013  6.8586  0.067123
3.8154  6.8586  0.063743
3.9295  6.8586  0.060596
4.0436  6.8586  0.057664
4.1577  6.8586  0.054928
4.2718  6.8586  0.052373
4.3859  6.8586  0.049984
4.5000  6.8586  0.047748
0.0500  6.9587  -0.919675
0.1641  6.9587  -0.766984
0.2782  6.9587  -0.530515
0.3923  6.9587  -0.296639
0.5064  6.9587  -0.108623
0.6205  6.9587  0.026085
0.7346  6.9587  0.115529
0.8487  6.9587  0.171056
0.9628  6.9587  0.202701
1.0769  6.9587  0.218145
1.1910  6.9587  0.222904
1.3051  6.9587  0.220813
1.4192  6.9587  0.214488
1.5333  6.9587  0.205685
1.6474  6.9587  0.195572
1.7615  6.9587  0.184910
1.8756  6.9587  0.174191
1.9897  6.9587  0.163719
2.1038  6.9587  0.153676
2.2179  6.9587  0.144164
2.3321  6.9587  0.135230
2.4462  6.9587  0.126887
2.5603  6.9587  0.119126
2.6744  6.9587  0.111923
2.7885  6.9587  0.105250
2.9026  6.9587  0.099073
3.0167  6.9587  0.093356
3.1308  6.9587  0.088065
3.2449  6.9587  0.083166
3.3590  6.9587  0.078628
3.4731  6.9587  0.074421
3.5872  6.9587  0.070517
3.7013  6.9587  0.066891
3.8154  6.9587  0.063520
3.9295  6.9587  0.060382
4.0436  6.9587  0.057457
4.1577  6.9587  0.054730
4.2718  6.9587  0.052182
4.3859  6.9587  0.049801
4.5000  6.9587  0.047571
0.0500  7.0588  -0.917372
0.1641  7.0588  -0.764783
0.2782  7.0588  -0.528511
0.3923  7.0588  -0.294898
0.5064  7.0588  -0.107181
0.6205  7.0588  0.027221
0.7346  7.0588  0.116376
0.8487  7.0588  0.171644
0.9628  7.0588  0.203068
1.0769  7.0588  0.218330
1.1910  7.0588  0.222943
1.3051  7.0588  0.220739
1.4192  7.0588  0.214328
1.5333  7.0588  0.205462
1.6474  7.0588  0.195303
1.7615  7.0588  0.184611
1.8756  7.0588  0.173872
1.9897  7.0588  0.163388
2.1038  7.0588  0.153341
2.2179  7.0588  0.143829
2.3321  7.0588  0.134898
2.4462  7.0588  0.126561
2.5603  7.0588  0.118807
2.6744  7.0588  0.111614
2.7885  7.0588  0.104950
2.9026  7.0588  0.098783
3.0167  7.0588  0.093076
3.1308  7.0588  0.087796
3.2449  7.0588  0.082908
3.3590  7.0588  0.078380
3.4731  7.0588  0.074182
3.5872  7.0588  0.070288
3.7013  7.0588  0.066671
3.8154  7.0588  0.063308
3.9295  7.0588  0.060179
4.0436  7.0588  0.057263
4.1577  7.0588  0.054542
4.2718  7.0588  0.052002
4.3859  7.0588  0.049628
4.5000  7.0588  0.047405
0.0500  7.1589  -0.915354
0.1641  7.1589  -0.762851
0.2782  7.1589  -0.526742
0.3923  7.1589  -0.293349
0.5064  7.1589  -0.105883
0.6205  7.1589  0.028263
0.7346  7.1589  0.117175
0.8487  7.1589  0.172225
0.9628  7.1589  0.203462
1.0769  7.1589  0.218569
1.1910  7.1589  0.223057
1.3051  7.1589  0.220754
1.4192  7.1589  0.214267
1.5333  7.1589  0.205345
1.6474  7.1589  0.195145
1.7615  7.1589  0.184423
1.8756  7.1589  0.173664
1.9897  7.1589  0.163167
2.1038  7.1589  0.153112
2.2179  7.1589  0.143597
2.3321  7.1589  0.134667
2.4462  7.1589  0.126332
2.5603  7.1589  0.118582
2.6744  7.1589  0.111393
2.7885  7.1589  0.104736
2.9026  7.1589  0.098575
3.0167  7.1589  0.092875
3.1308  7.1589  0.087602
3.2449  7.1589  0.082720
3.3590  7.1589  0.078199
3.4731  7.1589  0.074009
3.5872  7.1589  0.070121
3.7013  7.1589  0.066510
3.8154  7.1589  0.063154
3.9295  7.1589  0.060030
4.0436  7.1589  0.057120
4.1577  7.1589  0.054405
4.2718  7.1589  0.051871
4.3859  7.1589  0.049501
4.5000  7.1589  0.047283
0.0500  7.2591  -0.913712
0.1641  7.2591  -0.761280
0.2782  7.2591  -0.525308
0.3923  7.2591  -0.292098
0.5064  7.2591  -0.104840
0.6205  7.2591  0.029094
0.7346  7.2591  0.117804
0.8487  7.2591  0.172674
0.9628  7.2591  0.203757
1.0769  7.2591  0.218736
1.1910  7.2591  0.223122
1.3051  7.2591  0.220739
1.4192  7.2591  0.214191
1.5333  7.2591  0.205223
1.6474  7.2591  0.194991
1.7615  7.2591  0.184246
1.8756  7.2591  0.173471
1.9897  7.2591  0.162966
2.1038  7.2591  0.152906
2.2179  7.2591  0.143389
2.3321  7.2591  0.134460
2.4462  7.2591  0.126128
2.5603  7.2591  0.118382
2.6744  7.2591  0.111199
2.7885  7.2591  0.104547
2.9026  7.2591  0.098392
3.0167  7.2591  0.092699
3.1308  7.2591  0.087432
3.2449  7.2591  0.082556
3.3590  7.2591  0.078042
3.4731  7.2591  0.073857
3.5872  7.2591  0.069975
3.7013  7.2591  0.066370
3.8154  7.2591  0.063019
3.9295  7.2591  0.059901
4.0436  7.2591  0.056996
4.1577  7.2591  0.054286
4.2718  7.2591  0.051756
4.3859  7.2591  0.049390
4.5000  7.2591  0.047177
0.0500  7.3592  -0.912389
0.1641  7.3592  -0.760015
0.2782  7.3592  -0.524156
0.3923  7.3592  -0.291097
0.5064  7.3592  -0.104010
0.6205  7.3592  0.029749
0.7346  7.3592  0.118295
0.8487  7.3592  0.173017
0.9628  7.3592  0.203975
1.0769  7.3592  0.218850
1.1910  7.3592  0.223153
1.3051  7.3592  0.220707
1.4192  7.3592  0.214110
1.5333  7.3592  0.205106
1.6474  7.3592  0.194847
1.7615  7.3592  0.184085
1.8756  7.3592  0.173299
1.9897  7.3592  0.162787
2.1038  7.3592  0.152724
2.2179  7.3592  0.143207
2.3321  7.3592  0.134279
2.4462  7.3592  0.125950
2.5603  7.3592  0.118208
2.6744  7.3592  0.111030
2.7885  7.3592  0.104383
2.9026  7.3592  0.098234
3.0167  7.3592  0.092546
3.1308  7.3592  0.087285
3.2449  7.3592  0.082415
3.3590  7.3592  0.077906
3.4731  7.3592  0.073727
3.5872  7.3592  0.069850
3.7013  7.3592  0.066250
3.8154  7.3592  0.062904
3.9295  7.3592  0.059790
4.0436  7.3592  0.056889
4.1577  7.3592  0.054184
4.2718  7.3592  0.051657
4.3859  7.3592  0.049296
4.5000  7.3592  0.047086
0.0500  7.4593  -0.911263
0.1641  7.4593  -0.758938
0.2782  7.4593  -0.523171
0.3923  7.4593  -0.290237
0.5064  7.4593  -0.103290
0.6205  7.4593  0.030325
0.7346  7.4593  0.118734
0.8487  7.4593  0.173334
0.9628  7.4593  0.204187
1.0769  7.4593  0.218976
1.1910  7.4593  0.223209
1.3051  7.4593  0.220708
1.4192  7.4593  0.214070
1.5333  7.4593  0.205035
1.6474  7.4593  0.194754
1.7615  7.4593  0.183976
1.8756  7.4593  0.173179
1.9897  7.4593  0.162660
2.1038  7.4593  0.152593
2.2179  7.4593  0.143075
2.3321  7.4593  0.134147
2.4462  7.4593  0.125820
2.5603  7.4593  0.118081
2.6744  7.4593  0.110905
2.7885  7.4593  0.104262
2.9026  7.4593  0.098117
3.0167  7.4593  0.092433
3.1308  7.4593  0.087175
3.2449  7.4593  0.082310
3.3590  7.4593  0.077804
3.4731  7.4593  0.073629
3.5872  7.4593  0.069756
3.7013  7.4593  0.066160
3.8154  7.4593  0.062817
3.9295  7.4593  0.059707
4.0436  7.4593  0.056809
4.1577  7.4593  0.054107
4.2718  7.4593  0.051583
4.3859  7.4593  0.049225
4.5000  7.4593  0.047017
0.0500  7.5594  -0.910534
0.1641  7.5594  -0.758239
0.2782  7.5594  -0.522531
0.3923  7.5594  -0.289674
0.5064  7.5594  -0.102816
0.6205  7.5594  0.030708
0.7346  7.5594  0.119031
0.8487  7.5594  0.173554
0.9628  7.5594  0.204341
1.0769  7.5594  0.219074
1.1910  7.5594  0.223264
1.3051  7.5594  0.220728
1.4192  7.5594  0.214062
1.5333  7.5594  0.205007
1.6474  7.5594  0.194710
1.7615  7.5594  0.183921
1.8756  7.5594  0.173117
1.9897  7.5594  0.162592
2.1038  7.5594  0.152523
2.2179  7.5594  0.143003
2.3321  7.5594  0.134075
2.4462  7.5594  0.125748
2.5603  7.5594  0.118009
2.6744  7.5594  0.110835
2.7885  7.5594  0.104194
2.9026  7.5594  0.098050
3.0167  7.5594  0.092369
3.1308  7.5594  0.087113
3.2449  7.5594  0.082250
3.3590  7.5594  0.077747
3.4731  7.5594  0.073573
3.5872  7.5594  0.069702
3.7013  7.5594  0.066108
3.8154  7.5594  0.062767
3.9295  7.5594  0.059659
4.0436  7.5594  0.056763
4.1577  7.5594  0.054062
4.2718  7.5594  0.051541
4.3859  7.5594  0.049184
4.5000  7.5594  0.046978
0.0500  7.6596  -0.909650
0.1641  7.6596  -0.757389
0.2782  7.6596  -0.521745
0.3923  7.6596  -0.288976
0.5064  7.6596  -0.102217
0.6205  7.6596  0.031205
0.7346  7.6596  0.119430
0.8487  7.6596  0.173866
0.9628  7.6596  0.204576
1.0769  7.6596  0.219245
1.1910  7.6596  0.223382
1.3051  7.6596  0.220804
1.4192  7.6596  0.214105
1.5333  7.6596  0.205024
1.6474  7.6596  0.194707
1.7615  7.6596  0.183903
1.8756  7.6596  0.173087
1.9897  7.6596  0.162555
2.1038  7.6596  0.152480
2.2179  7.6596  0.142956
2.3321  7.6596  0.134025
2.4462  7.6596  0.125696
2.5603  7.6596  0.117957
2.6744  7.6596  0.110783
2.7885  7.6596  0.104142
2.9026  7.6596  0.097999
3.0167  7.6596  0.092319
3.1308  7.6596  0.087064
3.2449  7.6596  0.082202
3.3590  7.6596  0.077700
3.4731  7.6596  0.073528
3.5872  7.6596  0.069659
3.7013  7.6596  0.066066
3.8154  7.6596  0.062727
3.9295  7.6596  0.059620
4.0436  7.6596  0.056725
4.1577  7.6596  0.054026
4.2718  7.6596  0.051505
4.3859  7.6596  0.049150
4.5000  7.6596  0.046945
0.0500  7.7597  -0.908056
0.1641  7.7597  -0.755874
0.2782  7.7597  -0.520384
0.3923  7.7597  -0.287818
0.5064  7.7597  -0.101289
0.6205  7.7597  0.031900
0.7346  7.7597  0.119908
0.8487  7.7597  0.174151
0.9628  7.7597  0.204699
1.0769  7.7597  0.219237
1.1910  7.7597  0.223271
1.3051  7.7597  0.220616
1.4192  7.7597  0.213860
1.5333  7.7597  0.204739
1.6474  7.7597  0.194397
1.7615  7.7597  0.183577
1.8756  7.7597  0.172753
1.9897  7.7597  0.162219
2.1038  7.7597  0.152146
2.2179  7.7597  0.142627
2.3321  7.7597  0.133705
2.4462  7.7597  0.125385
2.5603  7.7597  0.117656
2.6744  7.7597  0.110493
2.7885  7.7597  0.103863
2.9026  7.7597  0.097731
3.0167  7.7597  0.092061
3.1308  7.7597  0.086817
3.2449  7.7597  0.081965
3.3590  7.7597  0.077473
3.4731  7.7597  0.073311
3.5872  7.7597  0.069451
3.7013  7.7597  0.065867
3.8154  7.7597  0.062536
3.9295  7.7597  0.059437
4.0436  7.7597  0.056550
4.1577  7.7597  0.053858
4.2718  7.7597  0.051344
4.3859  7.7597  0.048995
4.5000  7.7597  0.046796
0.0500  7.8598  -0.905687
0.1641  7.8598  -0.753666
0.2782  7.8598  -0.518482
0.3923  7.8598  -0.286322
0.5064  7.8598  -0.100247
0.6205  7.8598  0.032490
0.7346  7.8598  0.120082
0.8487  7.8598  0.173966
0.9628  7.8598  0.204221
1.0769  7.8598  0.218532
1.1910  7.8598  0.222398
1.3051  7.8598  0.219625
1.4192  7.8598  0.212795
1.5333  7.8598  0.203631
1.6474  7.8598  0.193271
1.7615  7.8598  0.182453
1.8756  7.8598  0.171645
1.9897  7.8598  0.161136
2.1038  7.8598  0.151095
2.2179  7.8598  0.141613
2.3321  7.8598  0.132728
2.4462  7.8598  0.124449
2.5603  7.8598  0.116760
2.6744  7.8598  0.109636
2.7885  7.8598  0.103045
2.9026  7.8598  0.096950
3.0167  7.8598  0.091316
3.1308  7.8598  0.086107
3.2449  7.8598  0.081288
3.3590  7.8598  0.076827
3.4731  7.8598  0.072694
3.5872  7.8598  0.068862
3.7013  7.8598  0.065304
3.8154  7.8598  0.061998
3.9295  7.8598  0.058923
4.0436  7.8598  0.056058
4.1577  7.8598  0.053387
4.2718  7.8598  0.050893
4.3859  7.8598  0.048563
4.5000  7.8598  0.046382
0.0500  7.9599  -0.902789
0.1641  7.9599  -0.750937
0.2782  7.9599  -0.516075
0.3923  7.9599  -0.284343
0.5064  7.9599  -0.098746
0.6205  7.9599  0.033512
0.7346  7.9599  0.120658
0.8487  7.9599  0.174156
0.9628  7.9599  0.204091
1.0769  7.9599  0.218149
1.1910  7.9599  0.221823
1.3051  7.9599  0.218911
1.4192  7.9599  0.211984
1.5333  7.9599  0.202759
1.6474  7.9599  0.192365
1.7615  7.9599  0.181532
1.8756  7.9599  0.170725
1.9897  7.9599  0.160228
2.1038  7.9599  0.150206
2.2179  7.9599  0.140749
2.3321  7.9599  0.131893
2.4462  7.9599  0.123644
2.5603  7.9599  0.115987
2.6744  7.9599  0.108895
2.7885  7.9599  0.102335
2.9026  7.9599  0.096271
3.0167  7.9599  0.090667
3.1308  7.9599  0.085487
3.2449  7.9599  0.080695
3.3590  7.9599  0.076261
3.4731  7.9599  0.072153
3.5872  7.9599  0.068345
3.7013  7.9599  0.064810
3.8154  7.9599  0.061526
3.9295  7.9599  0.058470
4.0436  7.9599  0.055625
4.1577  7.9599  0.052972
4.2718  7.9599  0.050496
4.3859  7.9599  0.048181
4.5000  7.9599  0.046016


==> fig3/drude_sigma_true.dat <==
freq_THz  time_ps  dsigma
0.0500  0.0000  0.000000
0.1641  0.0000  0.000000
0.2782  0.0000  0.000000
0.3923  0.0000  0.000000
0.5064  0.0000  0.000000
0.6205  0.0000  0.000000
0.7346  0.0000  0.000000
0.8487  0.0000  0.000000
0.9628  0.0000  0.000000
1.0769  0.0000  0.000000
1.1910  0.0000  0.000000
1.3051  0.0000  0.000000
1.4192  0.0000  0.000000
1.5333  0.0000  0.000000
1.6474  0.0000  0.000000
1.7615  0.0000  0.000000
1.8756  0.0000  0.000000
1.9897  0.0000  0.000000
2.1038  0.0000  0.000000
2.2179  0.0000  0.000000
2.3321  0.0000  0.000000
2.4462  0.0000  0.000000
2.5603  0.0000  0.000000
2.6744  0.0000  0.000000
2.7885  0.0000  0.000000
2.9026  0.0000  0.000000
3.0167  0.0000  0.000000
3.1308  0.0000  0.000000
3.2449  0.0000  0.000000
3.3590  0.0000  0.000000
3.4731  0.0000  0.000000
3.5872  0.0000  0.000000
3.7013  0.0000  0.000000
3.8154  0.0000  0.000000
3.9295  0.0000  0.000000
4.0436  0.0000  0.000000
4.1577  0.0000  0.000000
4.2718  0.0000  0.000000
4.3859  0.0000  0.000000
4.5000  0.0000  0.000000
0.0500  0.1001  0.000365
0.1641  0.1001  0.000267
0.2782  0.1001  0.000141
0.3923  0.1001  0.000046
0.5064  0.1001  -0.000008
0.6205  0.1001  -0.000033
0.7346  0.1001  -0.000043
0.8487  0.1001  -0.000045
0.9628  0.1001  -0.000043
1.0769  0.1001  -0.000040
1.1910  0.1001  -0.000036
1.3051  0.1001  -0.000033
1.4192  0.1001  -0.000030
1.5333  0.1001  -0.000027
1.6474  0.1001  -0.000024
1.7615  0.1001  -0.000022
1.8756  0.1001  -0.000020
1.9897  0.1001  -0.000018
2.1038  0.1001  -0.000016
2.2179  0.1001  -0.000015
2.3321  0.1001  -0.000014
2.4462  0.1001  -0.000012
2.5603  0.1001  -0.000011
2.6744  0.1001  -0.000011
2.7885  0.1001  -0.000010
2.9026  0.1001  -0.000009
3.0167  0.1001  -0.000009
3.1308  0.1001  -0.000008
3.2449  0.1001  -0.000007
3.3590  0.1001  -0.000007
3.4731  0.1001  -0.000007
3.5872  0.1001  -0.000006
3.7013  0.1001  -0.000006
3.8154  0.1001  -0.000005
3.9295  0.1001  -0.000005
4.0436  0.1001  -0.000005
4.1577  0.1001  -0.000005
4.2718  0.1001  -0.000004
4.3859  0.1001  -0.000004
4.5000  0.1001  -0.000004
0.0500  0.2003  -0.000052
0.1641  0.2003  -0.000036
0.2782  0.2003  -0.000014
0.3923  0.2003  0.000001
0.5064  0.2003  0.000009
0.6205  0.2003  0.000012
0.7346  0.2003  0.000013
0.8487  0.2003  0.000012
0.9628  0.2003  0.000011
1.0769  0.2003  0.000010
1.1910  0.2003  0.000009
1.3051  0.2003  0.000008
1.4192  0.2003  0.000007
1.5333  0.2003  0.000006
1.6474  0.2003  0.000006
1.7615  0.2003  0.000005
1.8756  0.2003  0.000005
1.9897  0.2003  0.000004
2.1038  0.2003  0.000004
2.2179  0.2003  0.000003
2.3321  0.2003  0.000003
2.4462  0.2003  0.000003
2.5603  0.2003  0.000003
2.6744  0.2003  0.000002
2.7885  0.2003  0.000002
2.9026  0.2003  0.000002
3.0167  0.2003  0.000002
3.1308  0.2003  0.000002
3.2449  0.2003  0.000002
3.3590  0.2003  0.000002
3.4731  0.2003  0.000002
3.5872  0.2003  0.000001
3.7013  0.2003  0.000001
3.8154  0.2003  0.000001
3.9295  0.2003  0.000001
4.0436  0.2003  0.000001
4.1577  0.2003  0.000001
4.2718  0.2003  0.000001
4.3859  0.2003  0.000001
4.5000  0.2003  0.000001
0.0500  0.3004  -0.000737
0.1641  0.3004  -0.000532
0.2782  0.3004  -0.000269
0.3923  0.3004  -0.000073
0.5064  0.3004  0.000037
0.6205  0.3004  0.000088
0.7346  0.3004  0.000105
0.8487  0.3004  0.000107
0.9628  0.3004  0.000101
1.0769  0.3004  0.000093
1.1910  0.3004  0.000084
1.3051  0.3004  0.000075
1.4192  0.3004  0.000068
1.5333  0.3004  0.000061
1.6474  0.3004  0.000054
1.7615  0.3004  0.000049
1.8756  0.3004  0.000044
1.9897  0.3004  0.000040
2.1038  0.3004  0.000037
2.2179  0.3004  0.000033
2.3321  0.3004  0.000031
2.4462  0.3004  0.000028
2.5603  0.3004  0.000026
2.6744  0.3004  0.000024
2.7885  0.3004  0.000022
2.9026  0.3004  0.000021
3.0167  0.3004  0.000019
3.1308  0.3004  0.000018
3.2449  0.3004  0.000017
3.3590  0.3004  0.000016
3.4731  0.3004  0.000015
3.5872  0.3004  0.000014
3.7013  0.3004  0.000013
3.8154  0.3004  0.000012
3.9295  0.3004  0.000012
4.0436  0.3004  0.000011
4.1577  0.3004  0.000010
4.2718  0.3004  0.000010
4.3859  0.3004  0.000009
4.5000  0.3004  0.000009
0.0500  0.4005  -0.000711
0.1641  0.4005  -0.000508
0.2782  0.4005  -0.000248
0.3923  0.4005  -0.000056
0.5064  0.4005  0.000051
0.6205  0.4005  0.000099
0.7346  0.4005  0.000114
0.8487  0.4005  0.000114
0.9628  0.4005  0.000107
1.0769  0.4005  0.000098
1.1910  0.4005  0.000088
1.3051  0.4005  0.000079
1.4192  0.4005  0.000071
1.5333  0.4005  0.000063
1.6474  0.4005  0.000057
1.7615  0.4005  0.000051
1.8756  0.4005  0.000046
1.9897  0.4005  0.000042
2.1038  0.4005  0.000038
2.2179  0.4005  0.000035
2.3321  0.4005  0.000032
2.4462  0.4005  0.000029
2.5603  0.4005  0.000027
2.6744  0.4005  0.000025
2.7885  0.4005  0.000023
2.9026  0.4005  0.000022
3.0167  0.4005  0.000020
3.1308  0.4005  0.000019
3.2449  0.4005  0.000017
3.3590  0.4005  0.000016
3.4731  0.4005  0.000015
3.5872  0.4005  0.000014
3.7013  0.4005  0.000014
3.8154  0.4005  0.000013
3.9295  0.4005  0.000012
4.0436  0.4005  0.000012
4.1577  0.4005  0.000011
4.2718  0.4005  0.000010
4.3859  0.4005  0.000010
4.5000  0.4005  0.000009
0.0500  0.5006  0.000108
0.1641  0.5006  0.000098
0.2782  0.5006  0.000082
0.3923  0.5006  0.000065
0.5064  0.5006  0.000052
0.6205  0.5006  0.000041
0.7346  0.5006  0.000033
0.8487  0.5006  0.000026
0.9628  0.5006  0.000022
1.0769  0.5006  0.000018
1.1910  0.5006  0.000015
1.3051  0.5006  0.000013
1.4192  0.5006  0.000011
1.5333  0.5006  0.000010
1.6474  0.5006  0.000008
1.7615  0.5006  0.000008
1.8756  0.5006  0.000007
1.9897  0.5006  0.000006
2.1038  0.5006  0.000005
2.2179  0.5006  0.000005
2.3321  0.5006  0.000004
2.4462  0.5006  0.000004
2.5603  0.5006  0.000004
2.6744  0.5006  0.000003
2.7885  0.5006  0.000003
2.9026  0.5006  0.000003
3.0167  0.5006  0.000003
3.1308  0.5006  0.000002
3.2449  0.5006  0.000002
3.3590  0.5006  0.000002
3.4731  0.5006  0.000002
3.5872  0.5006  0.000002
3.7013  0.5006  0.000002
3.8154  0.5006  0.000002
3.9295  0.5006  0.000002
4.0436  0.5006  0.000002
4.1577  0.5006  0.000001
4.2718  0.5006  0.000001
4.3859  0.5006  0.000001
4.5000  0.5006  0.000001
0.0500  0.6008  0.001282
0.1641  0.6008  0.000967
0.2782  0.6008  0.000558
0.3923  0.6008  0.000244
0.5064  0.6008  0.000058
0.6205  0.6008  -0.000037
0.7346  0.6008  -0.000080
0.8487  0.6008  -0.000096
0.9628  0.6008  -0.000098
1.0769  0.6008  -0.000094
1.1910  0.6008  -0.000087
1.3051  0.6008  -0.000080
1.4192  0.6008  -0.000072
1.5333  0.6008  -0.000065
1.6474  0.6008  -0.000059
1.7615  0.6008  -0.000054
1.8756  0.6008  -0.000049
1.9897  0.6008  -0.000045
2.1038  0.6008  -0.000041
2.2179  0.6008  -0.000037
2.3321  0.6008  -0.000034
2.4462  0.6008  -0.000031
2.5603  0.6008  -0.000029
2.6744  0.6008  -0.000027
2.7885  0.6008  -0.000025
2.9026  0.6008  -0.000023
3.0167  0.6008  -0.000022
3.1308  0.6008  -0.000020
3.2449  0.6008  -0.000019
3.3590  0.6008  -0.000018
3.4731  0.6008  -0.000017
3.5872  0.6008  -0.000016
3.7013  0.6008  -0.000015
3.8154  0.6008  -0.000014
3.9295  0.6008  -0.000013
4.0436  0.6008  -0.000013
4.1577  0.6008  -0.000012
4.2718  0.6008  -0.000011
4.3859  0.6008  -0.000011
4.5000  0.6008  -0.000010
0.0500  0.7009  0.002491
0.1641  0.7009  0.001870
0.2782  0.7009  0.001065
0.3923  0.7009  0.000450
0.5064  0.7009  0.000087
0.6205  0.7009  -0.000096
0.7346  0.7009  -0.000176
0.8487  0.7009  -0.000204
0.9628  0.7009  -0.000205
1.0769  0.7009  -0.000195
1.1910  0.7009  -0.000181
1.3051  0.7009  -0.000165
1.4192  0.7009  -0.000149
1.5333  0.7009  -0.000135
1.6474  0.7009  -0.000122
1.7615  0.7009  -0.000111
1.8756  0.7009  -0.000101
1.9897  0.7009  -0.000092
2.1038  0.7009  -0.000084
2.2179  0.7009  -0.000076
2.3321  0.7009  -0.000070
2.4462  0.7009  -0.000065
2.5603  0.7009  -0.000060
2.6744  0.7009  -0.000055
2.7885  0.7009  -0.000051
2.9026  0.7009  -0.000048
3.0167  0.7009  -0.000044
3.1308  0.7009  -0.000041
3.2449  0.7009  -0.000039
3.3590  0.7009  -0.000036
3.4731  0.7009  -0.000034
3.5872  0.7009  -0.000032
3.7013  0.7009  -0.000030
3.8154  0.7009  -0.000029
3.9295  0.7009  -0.000027
4.0436  0.7009  -0.000026
4.1577  0.7009  -0.000024
4.2718  0.7009  -0.000023
4.3859  0.7009  -0.000022
4.5000  0.7009  -0.000021
0.0500  0.8010  0.003530
0.1641  0.8010  0.002663
0.2782  0.8010  0.001535
0.3923  0.8010  0.000672
0.5064  0.8010  0.000159
0.6205  0.8010  -0.000102
0.7346  0.8010  -0.000220
0.8487  0.8010  -0.000262
0.9628  0.8010  -0.000268
1.0769  0.8010  -0.000257
1.1910  0.8010  -0.000239
1.3051  0.8010  -0.000219
1.4192  0.8010  -0.000199
1.5333  0.8010  -0.000180
1.6474  0.8010  -0.000163
1.7615  0.8010  -0.000148
1.8756  0.8010  -0.000134
1.9897  0.8010  -0.000122
2.1038  0.8010  -0.000112
2.2179  0.8010  -0.000102
2.3321  0.8010  -0.000094
2.4462  0.8010  -0.000086
2.5603  0.8010  -0.000080
2.6744  0.8010  -0.000074
2.7885  0.8010  -0.000069
2.9026  0.8010  -0.000064
3.0167  0.8010  -0.000059
3.1308  0.8010  -0.000056
3.2449  0.8010  -0.000052
3.3590  0.8010  -0.000049
3.4731  0.8010  -0.000046
3.5872  0.8010  -0.000043
3.7013  0.8010  -0.000041
3.8154  0.8010  -0.000038
3.9295  0.8010  -0.000036
4.0436  0.8010  -0.000034
4.1577  0.8010  -0.000033
4.2718  0.8010  -0.000031
4.3859  0.8010  -0.000029
4.5000  0.8010  -0.000028
0.0500  0.9011  0.003738
0.1641  0.9011  0.002870
0.2782  0.9011  0.001732
0.3923  0.9011  0.000849
0.5064  0.9011  0.000312
0.6205  0.9011  0.000027
0.7346  0.9011  -0.000112
0.8487  0.9011  -0.000172
0.9628  0.9011  -0.000192
1.0769  0.9011  -0.000193
1.1910  0.9011  -0.000184
1.3051  0.9011  -0.000171
1.4192  0.9011  -0.000157
1.5333  0.9011  -0.000144
1.6474  0.9011  -0.000131
1.7615  0.9011  -0.000119
1.8756  0.9011  -0.000109
1.9897  0.9011  -0.000100
2.1038  0.9011  -0.000091
2.2179  0.9011  -0.000084
2.3321  0.9011  -0.000077
2.4462  0.9011  -0.000071
2.5603  0.9011  -0.000066
2.6744  0.9011  -0.000061
2.7885  0.9011  -0.000057
2.9026  0.9011  -0.000053
3.0167  0.9011  -0.000049
3.1308  0.9011  -0.000046
3.2449  0.9011  -0.000043
3.3590  0.9011  -0.000040
3.4731  0.9011  -0.000038
3.5872  0.9011  -0.000036
3.7013  0.9011  -0.000034
3.8154  0.9011  -0.000032
3.9295  0.9011  -0.000030
4.0436  0.9011  -0.000029
4.1577  0.9011  -0.000027
4.2718  0.9011  -0.000026
4.3859  0.9011  -0.000024
4.5000  0.9011  -0.000023
0.0500  1.0013  0.001311
0.1641  1.0013  0.001186
0.2782  1.0013  0.000990
0.3923  1.0013  0.000791
0.5064  1.0013  0.000624
0.6205  1.0013  0.000493
0.7346  1.0013  0.000394
0.8487  1.0013  0.000319
0.9628  1.0013  0.000262
1.0769  1.0013  0.000218
1.1910  1.0013  0.000184
1.3051  1.0013  0.000156
1.4192  1.0013  0.000135
1.5333  1.0013  0.000117
1.6474  1.0013  0.000103
1.7615  1.0013  0.000091
1.8756  1.0013  0.000081
1.9897  1.0013  0.000072
2.1038  1.0013  0.000065
2.2179  1.0013  0.000059
2.3321  1.0013  0.000053
2.4462  1.0013  0.000049
2.5603  1.0013  0.000045
2.6744  1.0013  0.000041
2.7885  1.0013  0.000038
2.9026  1.0013  0.000035
3.0167  1.0013  0.000032
3.1308  1.0013  0.000030
3.2449  1.0013  0.000028
3.3590  1.0013  0.000026
3.4731  1.0013  0.000025
3.5872  1.0013  0.000023
3.7013  1.0013  0.000022
3.8154  1.0013  0.000020
3.9295  1.0013  0.000019
4.0436  1.0013  0.000018
4.1577  1.0013  0.000017
4.2718  1.0013  0.000016
4.3859  1.0013  0.000016
4.5000  1.0013  0.000015
0.0500  1.1014  -0.005460
0.1641  1.1014  -0.003632
0.2782  1.1014  -0.001331
0.3923  1.1014  0.000316
0.5064  1.1014  0.001170
0.6205  1.1014  0.001494
0.7346  1.1014  0.001539
0.8487  1.1014  0.001458
0.9628  1.1014  0.001329
1.0769  1.1014  0.001191
1.1910  1.1014  0.001059
1.3051  1.1014  0.000941
1.4192  1.1014  0.000836
1.5333  1.1014  0.000745
1.6474  1.1014  0.000667
1.7615  1.1014  0.000598
1.8756  1.1014  0.000539
1.9897  1.1014  0.000488
2.1038  1.1014  0.000443
2.2179  1.1014  0.000404
2.3321  1.1014  0.000369
2.4462  1.1014  0.000339
2.5603  1.1014  0.000312
2.6744  1.1014  0.000288
2.7885  1.1014  0.000267
2.9026  1.1014  0.000248
3.0167  1.1014  0.000230
3.1308  1.1014  0.000215
3.2449  1.1014  0.000201
3.3590  1.1014  0.000188
3.4731  1.1014  0.000177
3.5872  1.1014  0.000166
3.7013  1.1014  0.000156
3.8154  1.1014  0.000148
3.9295  1.1014  0.000139
4.0436  1.1014  0.000132
4.1577  1.1014  0.000125
4.2718  1.1014  0.000119
4.3859  1.1014  0.000113
4.5000  1.1014  0.000107
0.0500  1.2015  -0.011172
0.1641  1.2015  -0.007631
0.2782  1.2015  -0.003143
0.3923  1.2015  0.000109
0.5064  1.2015  0.001841
0.6205  1.2015  0.002542
0.7346  1.2015  0.002690
0.8487  1.2015  0.002582
0.9628  1.2015  0.002373
1.0769  1.2015  0.002137
1.1910  1.2015  0.001908
1.3051  1.2015  0.001699
1.4192  1.2015  0.001513
1.5333  1.2015  0.001350
1.6474  1.2015  0.001209
1.7615  1.2015  0.001086
1.8756  1.2015  0.000980
1.9897  1.2015  0.000887
2.1038  1.2015  0.000806
2.2179  1.2015  0.000735
2.3321  1.2015  0.000673
2.4462  1.2015  0.000617
2.5603  1.2015  0.000569
2.6744  1.2015  0.000525
2.7885  1.2015  0.000486
2.9026  1.2015  0.000451
3.0167  1.2015  0.000420
3.1308  1.2015  0.000392
3.2449  1.2015  0.000366
3.3590  1.2015  0.000343
3.4731  1.2015  0.000322
3.5872  1.2015  0.000303
3.7013  1.2015  0.000285
3.8154  1.2015  0.000269
3.9295  1.2015  0.000254
4.0436  1.2015  0.000241
4.1577  1.2015  0.000228
4.2718  1.2015  0.000217
4.3859  1.2015  0.000206
4.5000  1.2015  0.000196
0.0500  1.3016  0.002151
0.1641  1.3016  0.002366
0.2782  1.3016  0.002524
0.3923  1.3016  0.002463
0.5064  1.3016  0.002238
0.6205  1.3016  0.001951
0.7346  1.3016  0.001669
0.8487  1.3016  0.001419
0.9628  1.3016  0.001207
1.0769  1.3016  0.001032
1.1910  1.3016  0.000888
1.3051  1.3016  0.000769
1.4192  1.3016  0.000670
1.5333  1.3016  0.000589
1.6474  1.3016  0.000520
1.7615  1.3016  0.000463
1.8756  1.3016  0.000414
1.9897  1.3016  0.000372
2.1038  1.3016  0.000336
2.2179  1.3016  0.000305
2.3321  1.3016  0.000278
2.4462  1.3016  0.000254
2.5603  1.3016  0.000233
2.6744  1.3016  0.000215
2.7885  1.3016  0.000198
2.9026  1.3016  0.000184
3.0167  1.3016  0.000171
3.1308  1.3016  0.000159
3.2449  1.3016  0.000148
3.3590  1.3016  0.000139
3.4731  1.3016  0.000130
3.5872  1.3016  0.000122
3.7013  1.3016  0.000115
3.8154  1.3016  0.000108
3.9295  1.3016  0.000102
4.0436  1.3016  0.000097
4.1577  1.3016  0.000092
4.2718  1.3016  0.000087
4.3859  1.3016  0.000082
4.5000  1.3016  0.000078
0.0500  1.4018  0.031644
0.1641  1.4018  0.024155
0.2782  1.4018  0.014402
0.3923  1.4018  0.006892
0.5064  1.4018  0.002376
0.6205  1.4018  0.000002
0.7346  1.4018  -0.001130
0.8487  1.4018  -0.001604
0.9628  1.4018  -0.001746
1.0769  1.4018  -0.001728
1.1910  1.4018  -0.001636
1.3051  1.4018  -0.001516
1.4192  1.4018  -0.001389
1.5333  1.4018  -0.001267
1.6474  1.4018  -0.001153
1.7615  1.4018  -0.001049
1.8756  1.4018  -0.000956
1.9897  1.4018  -0.000873
2.1038  1.4018  -0.000799
2.2179  1.4018  -0.000733
2.3321  1.4018  -0.000674
2.4462  1.4018  -0.000621
2.5603  1.4018  -0.000574
2.6744  1.4018  -0.000532
2.7885  1.4018  -0.000494
2.9026  1.4018  -0.000460
3.0167  1.4018  -0.000429
3.1308  1.4018  -0.000401
3.2449  1.4018  -0.000375
3.3590  1.4018  -0.000352
3.4731  1.4018  -0.000331
3.5872  1.4018  -0.000311
3.7013  1.4018  -0.000294
3.8154  1.4018  -0.000277
3.9295  1.4018  -0.000262
4.0436  1.4018  -0.000249
4.1577  1.4018  -0.000236
4.2718  1.4018  -0.000224
4.3859  1.4018  -0.000213
4.5000  1.4018  -0.000203
0.0500  1.5019  0.009539
0.1641  1.5019  0.008625
0.2782  1.5019  0.007200
0.3923  1.5019  0.005758
0.5064  1.5019  0.004540
0.6205  1.5019  0.003588
0.7346  1.5019  0.002865
0.8487  1.5019  0.002319
0.9628  1.5019  0.001904
1.0769  1.5019  0.001585
1.1910  1.5019  0.001336
1.3051  1.5019  0.001139
1.4192  1.5019  0.000981
1.5333  1.5019  0.000853
1.6474  1.5019  0.000748
1.7615  1.5019  0.000660
1.8756  1.5019  0.000587
1.9897  1.5019  0.000525
2.1038  1.5019  0.000473
2.2179  1.5019  0.000427
2.3321  1.5019  0.000388
2.4462  1.5019  0.000354
2.5603  1.5019  0.000324
2.6744  1.5019  0.000298
2.7885  1.5019  0.000275
2.9026  1.5019  0.000254
3.0167  1.5019  0.000236
3.1308  1.5019  0.000219
3.2449  1.5019  0.000204
3.3590  1.5019  0.000191
3.4731  1.5019  0.000179
3.5872  1.5019  0.000168
3.7013  1.5019  0.000158
3.8154  1.5019  0.000149
3.9295  1.5019  0.000140
4.0436  1.5019  0.000133
4.1577  1.5019  0.000126
4.2718  1.5019  0.000119
4.3859  1.5019  0.000113
4.5000  1.5019  0.000107
0.0500  1.6020  -0.023453
0.1641  1.6020  -0.014909
0.2782  1.6020  -0.004170
0.3923  1.6020  0.003440
0.5064  1.6020  0.007275
0.6205  1.6020  0.008591
0.7346  1.6020  0.008595
0.8487  1.6020  0.008024
0.9628  1.6020  0.007256
1.0769  1.6020  0.006469
1.1910  1.6020  0.005735
1.3051  1.6020  0.005080
1.4192  1.6020  0.004508
1.5333  1.6020  0.004013
1.6474  1.6020  0.003585
1.7615  1.6020  0.003215
1.8756  1.6020  0.002896
1.9897  1.6020  0.002619
2.1038  1.6020  0.002377
2.2179  1.6020  0.002166
2.3321  1.6020  0.001981
2.4462  1.6020  0.001817
2.5603  1.6020  0.001672
2.6744  1.6020  0.001544
2.7885  1.6020  0.001429
2.9026  1.6020  0.001326
3.0167  1.6020  0.001234
3.1308  1.6020  0.001151
3.2449  1.6020  0.001076
3.3590  1.6020  0.001007
3.4731  1.6020  0.000945
3.5872  1.6020  0.000889
3.7013  1.6020  0.000837
3.8154  1.6020  0.000790
3.9295  1.6020  0.000746
4.0436  1.6020  0.000706
4.1577  1.6020  0.000669
4.2718  1.6020  0.000635
4.3859  1.6020  0.000603
4.5000  1.6020  0.000574
0.0500  1.7021  0.067321
0.1641  1.7021  0.052036
0.2782  1.7021  0.032086
0.3923  1.7021  0.016617
0.5064  1.7021  0.007164
0.6205  1.7021  0.002039
0.7346  1.7021  -0.000547
0.8487  1.7021  -0.001763
0.9628  1.7021  -0.002268
1.0769  1.7021  -0.002411
1.1910  1.7021  -0.002375
1.3051  1.7021  -0.002256
1.4192  1.7021  -0.002102
1.5333  1.7021  -0.001939
1.6474  1.7021  -0.001781
1.7615  1.7021  -0.001632
1.8756  1.7021  -0.001495
1.9897  1.7021  -0.001371
2.1038  1.7021  -0.001258
2.2179  1.7021  -0.001158
2.3321  1.7021  -0.001067
2.4462  1.7021  -0.000986
2.5603  1.7021  -0.000912
2.6744  1.7021  -0.000847
2.7885  1.7021  -0.000787
2.9026  1.7021  -0.000733
3.0167  1.7021  -0.000685
3.1308  1.7021  -0.000641
3.2449  1.7021  -0.000600
3.3590  1.7021  -0.000564
3.4731  1.7021  -0.000530
3.5872  1.7021  -0.000499
3.7013  1.7021  -0.000471
3.8154  1.7021  -0.000445
3.9295  1.7021  -0.000421
4.0436  1.7021  -0.000399
4.1577  1.7021  -0.000379
4.2718  1.7021  -0.000360
4.3859  1.7021  -0.000342
4.5000  1.7021  -0.000326
0.0500  1.8023  -0.006998
0.1641  1.8023  -0.000802
0.2782  1.8023  0.006582
0.3923  1.8023  0.011191
0.5064  1.8023  0.012809
0.6205  1.8023  0.012602
0.7346  1.8023  0.011576
0.8487  1.8023  0.010300
0.9628  1.8023  0.009038
1.0769  1.8023  0.007896
1.1910  1.8023  0.006901
1.3051  1.8023  0.006050
1.4192  1.8023  0.005326
1.5333  1.8023  0.004711
1.6474  1.8023  0.004189
1.7615  1.8023  0.003742
1.8756  1.8023  0.003360
1.9897  1.8023  0.003030
2.1038  1.8023  0.002745
2.2179  1.8023  0.002496
2.3321  1.8023  0.002279
2.4462  1.8023  0.002088
2.5603  1.8023  0.001919
2.6744  1.8023  0.001770
2.7885  1.8023  0.001637
2.9026  1.8023  0.001518
3.0167  1.8023  0.001411
3.1308  1.8023  0.001315
3.2449  1.8023  0.001228
3.3590  1.8023  0.001150
3.4731  1.8023  0.001079
3.5872  1.8023  0.001014
3.7013  1.8023  0.000954
3.8154  1.8023  0.000900
3.9295  1.8023  0.000850
4.0436  1.8023  0.000804
4.1577  1.8023  0.000762
4.2718  1.8023  0.000723
4.3859  1.8023  0.000687
4.5000  1.8023  0.000653
0.0500  1.9024  0.039720
0.1641  1.9024  0.034861
0.2782  1.9024  0.027732
0.3923  1.9024  0.021071
0.5064  1.9024  0.015876
0.6205  1.9024  0.012093
0.7346  1.9024  0.009383
0.8487  1.9024  0.007428
0.9628  1.9024  0.005995
1.0769  1.9024  0.004922
1.1910  1.9024  0.004105
1.3051  1.9024  0.003470
1.4192  1.9024  0.002968
1.5333  1.9024  0.002566
1.6474  1.9024  0.002239
1.7615  1.9024  0.001970
1.8756  1.9024  0.001746
1.9897  1.9024  0.001558
2.1038  1.9024  0.001398
2.2179  1.9024  0.001262
2.3321  1.9024  0.001144
2.4462  1.9024  0.001042
2.5603  1.9024  0.000953
2.6744  1.9024  0.000875
2.7885  1.9024  0.000806
2.9026  1.9024  0.000745
3.0167  1.9024  0.000690
3.1308  1.9024  0.000642
3.2449  1.9024  0.000598
3.3590  1.9024  0.000558
3.4731  1.9024  0.000523
3.5872  1.9024  0.000490
3.7013  1.9024  0.000461
3.8154  1.9024  0.000434
3.9295  1.9024  0.000409
4.0436  1.9024  0.000387
4.1577  1.9024  0.000366
4.2718  1.9024  0.000347
4.3859  1.9024  0.000329
4.5000  1.9024  0.000313
0.0500  2.0025  0.027134
0.1641  2.0025  0.027507
0.2782  2.0025  0.026847
0.3923  2.0025  0.024630
0.5064  2.0025  0.021533
0.6205  2.0025  0.018328
0.7346  2.0025  0.015434
0.8487  2.0025  0.012982
0.9628  2.0025  0.010965
1.0769  2.0025  0.009322
1.1910  2.0025  0.007986
1.3051  2.0025  0.006895
1.4192  2.0025  0.005999
1.5333  2.0025  0.005258
1.6474  2.0025  0.004640
1.7615  2.0025  0.004121
1.8756  2.0025  0.003681
1.9897  2.0025  0.003306
2.1038  2.0025  0.002984
2.2179  2.0025  0.002705
2.3321  2.0025  0.002463
2.4462  2.0025  0.002252
2.5603  2.0025  0.002066
2.6744  2.0025  0.001902
2.7885  2.0025  0.001756
2.9026  2.0025  0.001626
3.0167  2.0025  0.001510
3.1308  2.0025  0.001406
3.2449  2.0025  0.001312
3.3590  2.0025  0.001227
3.4731  2.0025  0.001150
3.5872  2.0025  0.001080
3.7013  2.0025  0.001016
3.8154  2.0025  0.000958
3.9295  2.0025  0.000904
4.0436  2.0025  0.000855
4.1577  2.0025  0.000810
4.2718  2.0025  0.000768
4.3859  2.0025  0.000729
4.5000  2.0025  0.000693
0.0500  2.1026  0.017461
0.1641  2.1026  0.022562
0.2782  2.1026  0.027740
0.3923  2.1026  0.029480
0.5064  2.1026  0.028157
0.6205  2.1026  0.025315
0.7346  2.1026  0.022087
0.8487  2.1026  0.019029
0.9628  2.1026  0.016345
1.0769  2.1026  0.014067
1.1910  2.1026  0.012162
1.3051  2.1026  0.010574
1.4192  2.1026  0.009251
1.5333  2.1026  0.008143
1.6474  2.1026  0.007211
1.7615  2.1026  0.006423
1.8756  2.1026  0.005751
1.9897  2.1026  0.005175
2.1038  2.1026  0.004679
2.2179  2.1026  0.004248
2.3321  2.1026  0.003873
2.4462  2.1026  0.003544
2.5603  2.1026  0.003255
2.6744  2.1026  0.002999
2.7885  2.1026  0.002771
2.9026  2.1026  0.002568
3.0167  2.1026  0.002386
3.1308  2.1026  0.002223
3.2449  2.1026  0.002075
3.3590  2.1026  0.001942
3.4731  2.1026  0.001821
3.5872  2.1026  0.001710
3.7013  2.1026  0.001610
3.8154  2.1026  0.001517
3.9295  2.1026  0.001433
4.0436  2.1026  0.001355
4.1577  2.1026  0.001284
4.2718  2.1026  0.001218
4.3859  2.1026  0.001156
4.5000  2.1026  0.001100
0.0500  2.2028  -0.127571
0.1641  2.2028  -0.084972
0.2782  2.2028  -0.029396
0.3923  2.2028  0.012252
0.5064  2.2028  0.034932
0.6205  2.2028  0.044000
0.7346  2.2028  0.045471
0.8487  2.2028  0.043319
0.9628  2.2028  0.039728
1.0769  2.2028  0.035777
1.1910  2.2028  0.031963
1.3051  2.2028  0.028482
1.4192  2.2028  0.025392
1.5333  2.2028  0.022685
1.6474  2.2028  0.020328
1.7615  2.2028  0.018280
1.8756  2.2028  0.016498
1.9897  2.2028  0.014945
2.1038  2.2028  0.013587
2.2179  2.2028  0.012396
2.3321  2.2028  0.011347
2.4462  2.2028  0.010421
2.5603  2.2028  0.009599
2.6744  2.2028  0.008867
2.7885  2.2028  0.008213
2.9026  2.2028  0.007627
3.0167  2.2028  0.007100
3.1308  2.2028  0.006624
3.2449  2.2028  0.006194
3.3590  2.2028  0.005803
3.4731  2.2028  0.005447
3.5872  2.2028  0.005123
3.7013  2.2028  0.004826
3.8154  2.2028  0.004554
3.9295  2.2028  0.004304
4.0436  2.2028  0.004074
4.1577  2.2028  0.003862
4.2718  2.2028  0.003665
4.3859  2.2028  0.003483
4.5000  2.2028  0.003314
0.0500  2.3029  -0.064715
0.1641  2.3029  -0.034095
0.2782  2.3029  0.004560
0.3923  2.3029  0.031674
0.5064  2.3029  0.044505
0.6205  2.3029  0.047693
0.7346  2.3029  0.045904
0.8487  2.3029  0.042049
0.9628  2.3029  0.037630
1.0769  2.3029  0.033335
1.1910  2.3029  0.029435
1.3051  2.3029  0.026005
1.4192  2.3029  0.023032
1.5333  2.3029  0.020473
1.6474  2.3029  0.018271
1.7615  2.3029  0.016376
1.8756  2.3029  0.014740
1.9897  2.3029  0.013323
2.1038  2.3029  0.012090
2.2179  2.3029  0.011012
2.3321  2.3029  0.010067
2.4462  2.3029  0.009234
2.5603  2.3029  0.008497
2.6744  2.3029  0.007842
2.7885  2.3029  0.007258
2.9026  2.3029  0.006736
3.0167  2.3029  0.006266
3.1308  2.3029  0.005843
3.2449  2.3029  0.005461
3.3590  2.3029  0.005114
3.4731  2.3029  0.004799
3.5872  2.3029  0.004511
3.7013  2.3029  0.004249
3.8154  2.3029  0.004008
3.9295  2.3029  0.003787
4.0436  2.3029  0.003584
4.1577  2.3029  0.003396
4.2718  2.3029  0.003222
4.3859  2.3029  0.003062
4.5000  2.3029  0.002913
0.0500  2.4030  -0.468480
0.1641  2.4030  -0.359325
0.2782  2.4030  -0.204599
0.3923  2.4030  -0.071968
0.5064  2.4030  0.015870
0.6205  2.4030  0.064789
0.7346  2.4030  0.087686
0.8487  2.4030  0.095315
0.9628  2.4030  0.094729
1.0769  2.4030  0.090089
1.1910  2.4030  0.083710
1.3051  2.4030  0.076831
1.4192  2.4030  0.070080
1.5333  2.4030  0.063754
1.6474  2.4030  0.057971
1.7615  2.4030  0.052756
1.8756  2.4030  0.048088
1.9897  2.4030  0.043925
2.1038  2.4030  0.040217
2.2179  2.4030  0.036912
2.3321  2.4030  0.033965
2.4462  2.4030  0.031332
2.5603  2.4030  0.028973
2.6744  2.4030  0.026857
2.7885  2.4030  0.024952
2.9026  2.4030  0.023234
3.0167  2.4030  0.021680
3.1308  2.4030  0.020271
3.2449  2.4030  0.018990
3.3590  2.4030  0.017824
3.4731  2.4030  0.016758
3.5872  2.4030  0.015783
3.7013  2.4030  0.014888
3.8154  2.4030  0.014065
3.9295  2.4030  0.013308
4.0436  2.4030  0.012608
4.1577  2.4030  0.011962
4.2718  2.4030  0.011362
4.3859  2.4030  0.010807
4.5000  2.4030  0.010290
0.0500  2.5031  -0.527797
0.1641  2.5031  -0.408913
0.2782  2.5031  -0.238495
0.3923  2.5031  -0.089788
0.5064  2.5031  0.011040
0.6205  2.5031  0.068933
0.7346  2.5031  0.097309
0.8487  2.5031  0.107874
0.9628  2.5031  0.108554
1.0769  2.5031  0.104156
1.1910  2.5031  0.097433
1.3051  2.5031  0.089896
1.4192  2.5031  0.082342
1.5333  2.5031  0.075165
1.6474  2.5031  0.068539
1.7615  2.5031  0.062520
1.8756  2.5031  0.057101
1.9897  2.5031  0.052245
2.1038  2.5031  0.047903
2.2179  2.5031  0.044022
2.3321  2.5031  0.040550
2.4462  2.5031  0.037441
2.5603  2.5031  0.034652
2.6744  2.5031  0.032144
2.7885  2.5031  0.029883
2.9026  2.5031  0.027842
3.0167  2.5031  0.025993
3.1308  2.5031  0.024315
3.2449  2.5031  0.022788
3.3590  2.5031  0.021396
3.4731  2.5031  0.020124
3.5872  2.5031  0.018959
3.7013  2.5031  0.017889
3.8154  2.5031  0.016905
3.9295  2.5031  0.015998
4.0436  2.5031  0.015160
4.1577  2.5031  0.014386
4.2718  2.5031  0.013668
4.3859  2.5031  0.013001
4.5000  2.5031  0.012381
0.0500  2.6033  -0.540298
0.1641  2.6033  -0.418332
0.2782  2.6033  -0.242935
0.3923  2.6033  -0.089148
0.5064  2.6033  0.015706
0.6205  2.6033  0.076240
0.7346  2.6033  0.106043
0.8487  2.6033  0.117158
0.9628  2.6033  0.117822
1.0769  2.6033  0.113081
1.1910  2.6033  0.105845
1.3051  2.6033  0.097722
1.4192  2.6033  0.089569
1.5333  2.6033  0.081811
1.6474  2.6033  0.074640
1.7615  2.6033  0.068119
1.8756  2.6033  0.062241
1.9897  2.6033  0.056969
2.1038  2.6033  0.052252
2.2179  2.6033  0.048032
2.3321  2.6033  0.044256
2.4462  2.6033  0.040873
2.5603  2.6033  0.037835
2.6744  2.6033  0.035103
2.7885  2.6033  0.032640
2.9026  2.6033  0.030415
3.0167  2.6033  0.028399
3.1308  2.6033  0.026569
3.2449  2.6033  0.024904
3.3590  2.6033  0.023385
3.4731  2.6033  0.021996
3.5872  2.6033  0.020724
3.7013  2.6033  0.019556
3.8154  2.6033  0.018482
3.9295  2.6033  0.017491
4.0436  2.6033  0.016577
4.1577  2.6033  0.015730
4.2718  2.6033  0.014946
4.3859  2.6033  0.014218
4.5000  2.6033  0.013541
0.0500  2.7034  -0.751142
0.1641  2.7034  -0.605314
0.2782  2.7034  -0.389079
0.3923  2.7034  -0.189442
0.5064  2.7034  -0.042996
0.6205  2.7034  0.050477
0.7346  2.7034  0.103993
0.8487  2.7034  0.130945
0.9628  2.7034  0.141465
1.0769  2.7034  0.142348
1.1910  2.7034  0.137879
1.3051  2.7034  0.130666
1.4192  2.7034  0.122254
1.5333  2.7034  0.113536
1.6474  2.7034  0.105006
1.7615  2.7034  0.096924
1.8756  2.7034  0.089409
1.9897  2.7034  0.082502
2.1038  2.7034  0.076197
2.2179  2.7034  0.070465
2.3321  2.7034  0.065264
2.4462  2.7034  0.060549
2.5603  2.7034  0.056274
2.6744  2.7034  0.052395
2.7885  2.7034  0.048871
2.9026  2.7034  0.045666
3.0167  2.7034  0.042746
3.1308  2.7034  0.040082
3.2449  2.7034  0.037645
3.3590  2.7034  0.035414
3.4731  2.7034  0.033366
3.5872  2.7034  0.031484
3.7013  2.7034  0.029751
3.8154  2.7034  0.028152
3.9295  2.7034  0.026674
4.0436  2.7034  0.025306
4.1577  2.7034  0.024038
4.2718  2.7034  0.022860
4.3859  2.7034  0.021765
4.5000  2.7034  0.020744
0.0500  2.8035  -0.876941
0.1641  2.8035  -0.720377
0.2782  2.8035  -0.484820
0.3923  2.8035  -0.261772
0.5064  2.8035  -0.092013
0.6205  2.8035  0.021920
0.7346  2.8035  0.091850
0.8487  2.8035  0.131101
0.9628  2.8035  0.150329
1.0769  2.8035  0.157048
1.1910  2.8035  0.156251
1.3051  2.8035  0.151143
1.4192  2.8035  0.143736
1.5333  2.8035  0.135270
1.6474  2.8035  0.126494
1.7615  2.8035  0.117844
1.8756  2.8035  0.109567
1.9897  2.8035  0.101787
2.1038  2.8035  0.094558
2.2179  2.8035  0.087888
2.3321  2.8035  0.081763
2.4462  2.8035  0.076152
2.5603  2.8035  0.071019
2.6744  2.8035  0.066326
2.7885  2.8035  0.062034
2.9026  2.8035  0.058107
3.0167  2.8035  0.054511
3.1308  2.8035  0.051213
3.2449  2.8035  0.048186
3.3590  2.8035  0.045404
3.4731  2.8035  0.042841
3.5872  2.8035  0.040479
3.7013  2.8035  0.038297
3.8154  2.8035  0.036280
3.9295  2.8035  0.034411
4.0436  2.8035  0.032678
4.1577  2.8035  0.031067
4.2718  2.8035  0.029569
4.3859  2.8035  0.028173
4.5000  2.8035  0.026871
0.0500  2.9036  -0.865568
0.1641  2.9036  -0.709112
0.2782  2.9036  -0.473785
0.3923  2.9036  -0.251092
0.5064  2.9036  -0.081805
0.6205  2.9036  0.031561
0.7346  2.9036  0.100862
0.8487  2.9036  0.139453
0.9628  2.9036  0.158019
1.0769  2.9036  0.164099
1.1910  2.9036  0.162698
1.3051  2.9036  0.157029
1.4192  2.9036  0.149109
1.5333  2.9036  0.140177
1.6474  2.9036  0.130979
1.7615  2.9036  0.121950
1.8756  2.9036  0.113333
1.9897  2.9036  0.105248
2.1038  2.9036  0.097745
2.2179  2.9036  0.090829
2.3321  2.9036  0.084482
2.4462  2.9036  0.078672
2.5603  2.9036  0.073359
2.6744  2.9036  0.068503
2.7885  2.9036  0.064064
2.9026  2.9036  0.060004
3.0167  2.9036  0.056286
3.1308  2.9036  0.052878
3.2449  2.9036  0.049750
3.3590  2.9036  0.046874
3.4731  2.9036  0.044227
3.5872  2.9036  0.041787
3.7013  2.9036  0.039533
3.8154  2.9036  0.037449
3.9295  2.9036  0.035519
4.0436  2.9036  0.033729
4.1577  2.9036  0.032066
4.2718  2.9036  0.030519
4.3859  2.9036  0.029078
4.5000  2.9036  0.027733
0.0500  3.0038  -0.784231
0.1641  3.0038  -0.632968
0.2782  3.0038  -0.407143
0.3923  3.0038  -0.196279
0.5064  3.0038  -0.039202
0.6205  3.0038  0.062963
0.7346  3.0038  0.122788
0.8487  3.0038  0.153813
0.9628  3.0038  0.166588
1.0769  3.0038  0.168374
1.1910  3.0038  0.163870
1.3051  3.0038  0.156011
1.4192  3.0038  0.146583
1.5333  3.0038  0.136644
1.6474  3.0038  0.126801
1.7615  3.0038  0.117387
1.8756  3.0038  0.108568
1.9897  3.0038  0.100411
2.1038  3.0038  0.092926
2.2179  3.0038  0.086090
2.3321  3.0038  0.079863
2.4462  3.0038  0.074199
2.5603  3.0038  0.069047
2.6744  3.0038  0.064361
2.7885  3.0038  0.060094
2.9026  3.0038  0.056205
3.0167  3.0038  0.052655
3.1308  3.0038  0.049409
3.2449  3.0038  0.046438
3.3590  3.0038  0.043712
3.4731  3.0038  0.041208
3.5872  3.0038  0.038904
3.7013  3.0038  0.036780
3.8154  3.0038  0.034818
3.9295  3.0038  0.033004
4.0436  3.0038  0.031323
4.1577  3.0038  0.029763
4.2718  3.0038  0.028314
4.3859  3.0038  0.026965
4.5000  3.0038  0.025708
0.0500  3.1039  -0.696365
0.1641  3.1039  -0.551442
0.2782  3.1039  -0.337038
0.3923  3.1039  -0.140051
0.5064  3.1039  0.003127
0.6205  3.1039  0.092961
0.7346  3.1039  0.142713
0.8487  3.1039  0.165974
0.9628  3.1039  0.173010
1.0769  3.1039  0.170690
1.1910  3.1039  0.163329
1.3051  3.1039  0.153536
1.4192  3.1039  0.142839
1.5333  3.1039  0.132104
1.6474  3.1039  0.121799
1.7615  3.1039  0.112154
1.8756  3.1039  0.103263
1.9897  3.1039  0.095141
2.1038  3.1039  0.087761
2.2179  3.1039  0.081075
2.3321  3.1039  0.075027
2.4462  3.1039  0.069556
2.5603  3.1039  0.064605
2.6744  3.1039  0.060120
2.7885  3.1039  0.056051
2.9026  3.1039  0.052354
3.0167  3.1039  0.048989
3.1308  3.1039  0.045921
3.2449  3.1039  0.043118
3.3590  3.1039  0.040552
3.4731  3.1039  0.038199
3.5872  3.1039  0.036037
3.7013  3.1039  0.034047
3.8154  3.1039  0.032212
3.9295  3.1039  0.030516
4.0436  3.1039  0.028948
4.1577  3.1039  0.027493
4.2718  3.1039  0.026143
4.3859  3.1039  0.024888
4.5000  3.1039  0.023719
0.0500  3.2040  -0.634303
0.1641  3.2040  -0.493980
0.2782  3.2040  -0.287771
0.3923  3.2040  -0.100581
0.5064  3.2040  0.032967
0.6205  3.2040  0.114418
0.7346  3.2040  0.157435
0.8487  3.2040  0.175572
0.9628  3.2040  0.178852
1.0769  3.2040  0.173850
1.1910  3.2040  0.164614
1.3051  3.2040  0.153532
1.4192  3.2040  0.141967
1.5333  3.2040  0.130662
1.6474  3.2040  0.119994
1.7615  3.2040  0.110132
1.8756  3.2040  0.101124
1.9897  3.2040  0.092956
2.1038  3.2040  0.085577
2.2179  3.2040  0.078924
2.3321  3.2040  0.072928
2.4462  3.2040  0.067524
2.5603  3.2040  0.062647
2.6744  3.2040  0.058240
2.7885  3.2040  0.054251
2.9026  3.2040  0.050633
3.0167  3.2040  0.047346
3.1308  3.2040  0.044352
3.2449  3.2040  0.041621
3.3590  3.2040  0.039125
3.4731  3.2040  0.036837
3.5872  3.2040  0.034738
3.7013  3.2040  0.032807
3.8154  3.2040  0.031028
3.9295  3.2040  0.029385
4.0436  3.2040  0.027866
4.1577  3.2040  0.026459
4.2718  3.2040  0.025153
4.3859  3.2040  0.023940
4.5000  3.2040  0.022810
0.0500  3.3041  -0.606903
0.1641  3.3041  -0.468116
0.2782  3.3041  -0.264671
0.3923  3.3041  -0.080842
0.5064  3.3041  0.049313
0.6205  3.3041  0.127698
0.7346  3.3041  0.168128
0.8487  3.3041  0.184169
0.9628  3.3041  0.185790
1.0769  3.3041  0.179490
1.1910  3.3041  0.169238
1.3051  3.3041  0.157362
1.4192  3.3041  0.145170
1.5333  3.3041  0.133368
1.6474  3.3041  0.122302
1.7615  3.3041  0.112119
1.8756  3.3041  0.102849
1.9897  3.3041  0.094464
2.1038  3.3041  0.086906
2.2179  3.3041  0.080103
2.3321  3.3041  0.073981
2.4462  3.3041  0.068469
2.5603  3.3041  0.063500
2.6744  3.3041  0.059013
2.7885  3.3041  0.054955
2.9026  3.3041  0.051277
3.0167  3.3041  0.047936
3.1308  3.3041  0.044896
3.2449  3.3041  0.042124
3.3590  3.3041  0.039591
3.4731  3.3041  0.037270
3.5872  3.3041  0.035141
3.7013  3.3041  0.033184
3.8154  3.3041  0.031380
3.9295  3.3041  0.029716
4.0436  3.3041  0.028177
4.1577  3.3041  0.026752
4.2718  3.3041  0.025430
4.3859  3.3041  0.024201
4.5000  3.3041  0.023058
0.0500  3.4043  -0.627953
0.1641  3.4043  -0.486242
0.2782  3.4043  -0.277703
0.3923  3.4043  -0.088016
0.5064  3.4043  0.047572
0.6205  3.4043  0.130315
0.7346  3.4043  0.173865
0.8487  3.4043  0.191916
0.9628  3.4043  0.194676
1.0769  3.4043  0.188885
1.1910  3.4043  0.178718
1.3051  3.4043  0.166654
1.4192  3.4043  0.154112
1.5333  3.4043  0.141868
1.6474  3.4043  0.130319
1.7615  3.4043  0.119643
1.8756  3.4043  0.109889
1.9897  3.4043  0.101039
2.1038  3.4043  0.093043
2.2179  3.4043  0.085830
2.3321  3.4043  0.079327
2.4462  3.4043  0.073463
2.5603  3.4043  0.068170
2.6744  3.4043  0.063385
2.7885  3.4043  0.059052
2.9026  3.4043  0.055122
3.0167  3.4043  0.051550
3.1308  3.4043  0.048296
3.2449  3.4043  0.045328
3.3590  3.4043  0.042613
3.4731  3.4043  0.040125
3.5872  3.4043  0.037841
3.7013  3.4043  0.035741
3.8154  3.4043  0.033805
3.9295  3.4043  0.032017
4.0436  3.4043  0.030364
4.1577  3.4043  0.028832
4.2718  3.4043  0.027411
4.3859  3.4043  0.026090
4.5000  3.4043  0.024860
0.0500  3.5044  -0.714513
0.1641  3.5044  -0.564808
0.2782  3.5044  -0.341997
0.3923  3.5044  -0.135234
0.5064  3.5044  0.017079
0.6205  3.5044  0.114214
0.7346  3.5044  0.169056
0.8487  3.5044  0.195352
0.9628  3.5044  0.203772
1.0769  3.5044  0.201627
1.1910  3.5044  0.193623
1.3051  3.5044  0.182674
1.4192  3.5044  0.170529
1.5333  3.5044  0.158207
1.6474  3.5044  0.146277
1.7615  3.5044  0.135031
1.8756  3.5044  0.124604
1.9897  3.5044  0.115030
2.1038  3.5044  0.106294
2.2179  3.5044  0.098350
2.3321  3.5044  0.091139
2.4462  3.5044  0.084598
2.5603  3.5044  0.078663
2.6744  3.5044  0.073275
2.7885  3.5044  0.068377
2.9026  3.5044  0.063919
3.0167  3.5044  0.059854
3.1308  3.5044  0.056143
3.2449  3.5044  0.052747
3.3590  3.5044  0.049636
3.4731  3.5044  0.046779
3.5872  3.5044  0.044152
3.7013  3.5044  0.041731
3.8154  3.5044  0.039497
3.9295  3.5044  0.037432
4.0436  3.5044  0.035519
4.1577  3.5044  0.033745
4.2718  3.5044  0.032097
4.3859  3.5044  0.030564
4.5000  3.5044  0.029135
0.0500  3.6045  -0.833353
0.1641  3.6045  -0.674928
0.2782  3.6045  -0.436137
0.3923  3.6045  -0.209449
0.5064  3.6045  -0.036562
0.6205  3.6045  0.079393
0.7346  3.6045  0.150029
0.8487  3.6045  0.188746
0.9628  3.6045  0.206436
1.0769  3.6045  0.210898
1.1910  3.6045  0.207389
1.3051  3.6045  0.199328
1.4192  3.6045  0.188890
1.5333  3.6045  0.177428
1.6474  3.6045  0.165761
1.7615  3.6045  0.154371
1.8756  3.6045  0.143528
1.9897  3.6045  0.133364
2.1038  3.6045  0.123933
2.2179  3.6045  0.115237
2.3321  3.6045  0.107251
2.4462  3.6045  0.099935
2.5603  3.6045  0.093239
2.6744  3.6045  0.087114
2.7885  3.6045  0.081510
2.9026  3.6045  0.076380
3.0167  3.6045  0.071678
3.1308  3.6045  0.067366
3.2449  3.6045  0.063404
3.3590  3.6045  0.059760
3.4731  3.6045  0.056403
3.5872  3.6045  0.053307
3.7013  3.6045  0.050447
3.8154  3.6045  0.047800
3.9295  3.6045  0.045347
4.0436  3.6045  0.043071
4.1577  3.6045  0.040956
4.2718  3.6045  0.038988
4.3859  3.6045  0.037153
4.5000  3.6045  0.035441
0.0500  3.7046  -0.877408
0.1641  3.7046  -0.716037
0.2782  3.7046  -0.471749
0.3923  3.7046  -0.238016
0.5064  3.7046  -0.057599
0.6205  3.7046  0.065517
0.7346  3.7046  0.142409
0.8487  3.7046  0.186250
0.9628  3.7046  0.207920
1.0769  3.7046  0.215335
1.1910  3.7046  0.213918
1.3051  3.7046  0.207266
1.4192  3.7046  0.197711
1.5333  3.7046  0.186738
1.6474  3.7046  0.175276
1.7615  3.7046  0.163887
1.8756  3.7046  0.152903
1.9897  3.7046  0.142503
2.1038  3.7046  0.132774
2.2179  3.7046  0.123743
2.3321  3.7046  0.115403
2.4462  3.7046  0.107725
2.5603  3.7046  0.100670
2.6744  3.7046  0.094192
2.7885  3.7046  0.088247
2.9026  3.7046  0.082789
3.0167  3.7046  0.077775
3.1308  3.7046  0.073164
3.2449  3.7046  0.068921
3.3590  3.7046  0.065011
3.4731  3.7046  0.061404
3.5872  3.7046  0.058071
3.7013  3.7046  0.054988
3.8154  3.7046  0.052132
3.9295  3.7046  0.049482
4.0436  3.7046  0.047021
4.1577  3.7046  0.044731
4.2718  3.7046  0.042598
4.3859  3.7046  0.040609
4.5000  3.7046  0.038752
0.0500  3.8048  -0.708233
0.1641  3.8048  -0.557288
0.2782  3.8048  -0.332307
0.3923  3.8048  -0.123059
0.5064  3.8048  0.031500
0.6205  3.8048  0.130306
0.7346  3.8048  0.186134
0.8487  3.8048  0.212786
0.9628  3.8048  0.221058
1.0769  3.8048  0.218405
1.1910  3.8048  0.209663
1.3051  3.8048  0.197845
1.4192  3.8048  0.184773
1.5333  3.8048  0.171516
1.6474  3.8048  0.158673
1.7615  3.8048  0.146558
1.8756  3.8048  0.135313
1.9897  3.8048  0.124979
2.1038  3.8048  0.115541
2.2179  3.8048  0.106951
2.3321  3.8048  0.099148
2.4462  3.8048  0.092064
2.5603  3.8048  0.085633
2.6744  3.8048  0.079790
2.7885  3.8048  0.074477
2.9026  3.8048  0.069637
3.0167  3.8048  0.065224
3.1308  3.8048  0.061191
3.2449  3.8048  0.057501
3.3590  3.8048  0.054118
3.4731  3.8048  0.051011
3.5872  3.8048  0.048153
3.7013  3.8048  0.045519
3.8154  3.8048  0.043088
3.9295  3.8048  0.040839
4.0436  3.8048  0.038756
4.1577  3.8048  0.036824
4.2718  3.8048  0.035029
4.3859  3.8048  0.033358
4.5000  3.8048  0.031801
0.0500  3.9049  -0.378009
0.1641  3.9049  -0.257399
0.2782  3.9049  -0.085671
0.3923  3.9049  0.061378
0.5064  3.9049  0.156601
0.6205  3.9049  0.205572
0.7346  3.9049  0.223041
0.8487  3.9049  0.221989
0.9628  3.9049  0.211250
1.0769  3.9049  0.196166
1.1910  3.9049  0.179736
1.3051  3.9049  0.163540
1.4192  3.9049  0.148343
1.5333  3.9049  0.134458
1.6474  3.9049  0.121959
1.7615  3.9049  0.110800
1.8756  3.9049  0.100877
1.9897  3.9049  0.092066
2.1038  3.9049  0.084243
2.2179  3.9049  0.077289
2.3321  3.9049  0.071096
2.4462  3.9049  0.065569
2.5603  3.9049  0.060624
2.6744  3.9049  0.056189
2.7885  3.9049  0.052201
2.9026  3.9049  0.048604
3.0167  3.9049  0.045352
3.1308  3.9049  0.042403
3.2449  3.9049  0.039724
3.3590  3.9049  0.037284
3.4731  3.9049  0.035055
3.5872  3.9049  0.033015
3.7013  3.9049  0.031143
3.8154  3.9049  0.029423
3.9295  3.9049  0.027839
4.0436  3.9049  0.026376
4.1577  3.9049  0.025024
4.2718  3.9049  0.023771
4.3859  3.9049  0.022608
4.5000  3.9049  0.021527
0.0500  4.0551  -0.827168
0.1641  4.0551  -0.667477
0.2782  4.0551  -0.426385
0.3923  4.0551  -0.196887
0.5064  4.0551  -0.021213
0.6205  4.0551  0.097108
0.7346  4.0551  0.169478
0.8487  4.0551  0.209255
0.9628  4.0551  0.227391
1.0769  4.0551  0.231800
1.1910  4.0551  0.227863
1.3051  4.0551  0.219115
1.4192  4.0551  0.207825
1.5333  4.0551  0.195416
1.6474  4.0551  0.182764
1.7615  4.0551  0.170386
1.8756  4.0551  0.158577
1.9897  4.0551  0.147486
2.1038  4.0551  0.137175
2.2179  4.0551  0.127651
2.3321  4.0551  0.118891
2.4462  4.0551  0.110854
2.5603  4.0551  0.103489
2.6744  4.0551  0.096744
2.7885  4.0551  0.090566
2.9026  4.0551  0.084904
3.0167  4.0551  0.079711
3.1308  4.0551  0.074944
3.2449  4.0551  0.070561
3.3590  4.0551  0.066527
3.4731  4.0551  0.062809
3.5872  4.0551  0.059378
3.7013  4.0551  0.056205
3.8154  4.0551  0.053269
3.9295  4.0551  0.050546
4.0436  4.0551  0.048019
4.1577  4.0551  0.045669
4.2718  4.0551  0.043482
4.3859  4.0551  0.041443
4.5000  4.0551  0.039539
0.0500  4.1552  -0.652034
0.1641  4.1552  -0.503558
0.2782  4.1552  -0.283152
0.3923  4.1552  -0.079721
0.5064  4.1552  0.068645
0.6205  4.1552  0.161529
0.7346  4.1552  0.212076
0.8487  4.1552  0.234228
0.9628  4.1552  0.238773
1.0769  4.1552  0.233087
1.1910  4.1552  0.221895
1.3051  4.1552  0.208104
1.4192  4.1552  0.193442
1.5333  4.1552  0.178899
1.6474  4.1552  0.165009
1.7615  4.1552  0.152038
1.8756  4.1552  0.140087
1.9897  4.1552  0.129168
2.1038  4.1552  0.119239
2.2179  4.1552  0.110237
2.3321  4.1552  0.102084
2.4462  4.1552  0.094701
2.5603  4.1552  0.088014
2.6744  4.1552  0.081949
2.7885  4.1552  0.076443
2.9026  4.1552  0.071435
3.0167  4.1552  0.066873
3.1308  4.1552  0.062710
3.2449  4.1552  0.058904
3.3590  4.1552  0.055418
3.4731  4.1552  0.052219
3.5872  4.1552  0.049278
3.7013  4.1552  0.046569
3.8154  4.1552  0.044070
3.9295  4.1552  0.041761
4.0436  4.1552  0.039622
4.1577  4.1552  0.037640
4.2718  4.1552  0.035798
4.3859  4.1552  0.034085
4.5000  4.1552  0.032489
0.0500  4.2553  -0.438218
0.1641  4.2553  -0.308000
0.2782  4.2553  -0.120013
0.3923  4.2553  0.044901
0.5064  4.2553  0.155778
0.6205  4.2553  0.216498
0.7346  4.2553  0.241748
0.8487  4.2553  0.245224
0.9628  4.2553  0.236651
1.0769  4.2553  0.222150
1.1910  4.2553  0.205311
1.3051  4.2553  0.188125
1.4192  4.2553  0.171630
1.5333  4.2553  0.156313
1.6474  4.2553  0.142354
1.7615  4.2553  0.129768
1.8756  4.2553  0.118489
1.9897  4.2553  0.108409
2.1038  4.2553  0.099410
2.2179  4.2553  0.091374
2.3321  4.2553  0.084190
2.4462  4.2553  0.077756
2.5603  4.2553  0.071983
2.6744  4.2553  0.066792
2.7885  4.2553  0.062112
2.9026  4.2553  0.057883
3.0167  4.2553  0.054053
3.1308  4.2553  0.050576
3.2449  4.2553  0.047411
3.3590  4.2553  0.044524
3.4731  4.2553  0.041885
3.5872  4.2553  0.039467
3.7013  4.2553  0.037246
3.8154  4.2553  0.035203
3.9295  4.2553  0.033320
4.0436  4.2553  0.031580
4.1577  4.2553  0.029970
4.2718  4.2553  0.028478
4.3859  4.2553  0.027092
4.5000  4.2553  0.025804
0.0500  4.3554  -0.814958
0.1641  4.3554  -0.654948
0.2782  4.3554  -0.413294
0.3923  4.3554  -0.183154
0.5064  4.3554  -0.006922
0.6205  4.3554  0.111758
0.7346  4.3554  0.184236
0.8487  4.3554  0.223870
0.9628  4.3554  0.241650
1.0769  4.3554  0.245541
1.1910  4.3554  0.240976
1.3051  4.3554  0.231536
1.4192  4.3554  0.219524
1.5333  4.3554  0.206394
1.6474  4.3554  0.193037
1.7615  4.3554  0.179984
1.8756  4.3554  0.167536
1.9897  4.3554  0.155847
2.1038  4.3554  0.144978
2.2179  4.3554  0.134938
2.3321  4.3554  0.125701
2.4462  4.3554  0.117223
2.5603  4.3554  0.109453
2.6744  4.3554  0.102335
2.7885  4.3554  0.095814
2.9026  4.3554  0.089836
3.0167  4.3554  0.084352
3.1308  4.3554  0.079316
3.2449  4.3554  0.074686
3.3590  4.3554  0.070423
3.4731  4.3554  0.066493
3.5872  4.3554  0.062866
3.7013  4.3554  0.059512
3.8154  4.3554  0.056407
3.9295  4.3554  0.053528
4.0436  4.3554  0.050854
4.1577  4.3554  0.048369
4.2718  4.3554  0.046055
4.3859  4.3554  0.043897
4.5000  4.3554  0.041883
0.0500  4.4556  -0.338643
0.1641  4.4556  -0.217198
0.2782  4.4556  -0.044431
0.3923  4.4556  0.103007
0.5064  4.4556  0.197523
0.6205  4.4556  0.244727
0.7346  4.4556  0.259680
0.8487  4.4556  0.255722
0.9628  4.4556  0.241975
1.0769  4.4556  0.223971
1.1910  4.4556  0.204816
1.3051  4.4556  0.186137
1.4192  4.4556  0.168713
1.5333  4.4556  0.152847
1.6474  4.4556  0.138596
1.7615  4.4556  0.125889
1.8756  4.4556  0.114599
1.9897  4.4556  0.104581
2.1038  4.4556  0.095689
2.2179  4.4556  0.087788
2.3321  4.4556  0.080752
2.4462  4.4556  0.074475
2.5603  4.4556  0.068859
2.6744  4.4556  0.063821
2.7885  4.4556  0.059291
2.9026  4.4556  0.055207
3.0167  4.4556  0.051513
3.1308  4.4556  0.048165
3.2449  4.4556  0.045123
3.3590  4.4556  0.042351
3.4731  4.4556  0.039820
3.5872  4.4556  0.037503
3.7013  4.4556  0.035378
3.8154  4.4556  0.033424
3.9295  4.4556  0.031624
4.0436  4.4556  0.029963
4.1577  4.4556  0.028427
4.2718  4.4556  0.027004
4.3859  4.4556  0.025683
4.5000  4.4556  0.024456
0.0500  4.5557  -0.791128
0.1641  4.5557  -0.631760
0.2782  4.5557  -0.391340
0.3923  4.5557  -0.162855
0.5064  4.5557  0.011487
0.6205  4.5557  0.128215
0.7346  4.5557  0.198802
0.8487  4.5557  0.236686
0.9628  4.5557  0.252896
1.0769  4.5557  0.255405
1.1910  4.5557  0.249641
1.3051  4.5557  0.239168
1.4192  4.5557  0.226270
1.5333  4.5557  0.212379
1.6474  4.5557  0.198370
1.7615  4.5557  0.184757
1.8756  4.5557  0.171825
1.9897  4.5557  0.159717
2.1038  4.5557  0.148484
2.2179  4.5557  0.138127
2.3321  4.5557  0.128611
2.4462  4.5557  0.119889
2.5603  4.5557  0.111902
2.6744  4.5557  0.104592
2.7885  4.5557  0.097900
2.9026  4.5557  0.091770
3.0167  4.5557  0.086149
3.1308  4.5557  0.080990
3.2449  4.5557  0.076248
3.3590  4.5557  0.071885
3.4731  4.5557  0.067864
3.5872  4.5557  0.064153
3.7013  4.5557  0.060723
3.8154  4.5557  0.057549
3.9295  4.5557  0.054606
4.0436  4.5557  0.051874
4.1577  4.5557  0.049334
4.2718  4.5557  0.046970
4.3859  4.5557  0.044767
4.5000  4.5557  0.042709
0.0500  4.6558  -0.368808
0.1641  4.6558  -0.242343
0.2782  4.6558  -0.061078
0.3923  4.6558  0.095701
0.5064  4.6558  0.198394
0.6205  4.6558  0.251717
0.7346  4.6558  0.270695
0.8487  4.6558  0.269044
0.9628  4.6558  0.256357
1.0769  4.6558  0.238579
1.1910  4.6558  0.219130
1.3051  4.6558  0.199857
1.4192  4.6558  0.181681
1.5333  4.6558  0.165000
1.6474  4.6558  0.149923
1.7615  4.6558  0.136415
1.8756  4.6558  0.124366
1.9897  4.6558  0.113639
2.1038  4.6558  0.104092
2.2179  4.6558  0.095588
2.3321  4.6558  0.088001
2.4462  4.6558  0.081219
2.5603  4.6558  0.075144
2.6744  4.6558  0.069687
2.7885  4.6558  0.064774
2.9026  4.6558  0.060339
3.0167  4.6558  0.056325
3.1308  4.6558  0.052684
3.2449  4.6558  0.049372
3.3590  4.6558  0.046354
3.4731  4.6558  0.043595
3.5872  4.6558  0.041069
3.7013  4.6558  0.038750
3.8154  4.6558  0.036618
3.9295  4.6558  0.034653
4.0436  4.6558  0.032838
4.1577  4.6558  0.031160
4.2718  4.6558  0.029605
4.3859  4.6558  0.028161
4.5000  4.6558  0.026818
0.0500  4.7559  -0.720086
0.1641  4.7559  -0.564283
0.2782  4.7559  -0.330544
0.3923  4.7559  -0.110698
0.5064  4.7559  0.054287
0.6205  4.7559  0.161949
0.7346  4.7559  0.224408
0.8487  4.7559  0.255401
0.9628  4.7559  0.266006
1.0769  4.7559  0.264095
1.1910  4.7559  0.254927
1.3051  4.7559  0.241881
1.4192  4.7559  0.227071
1.5333  4.7559  0.211781
1.6474  4.7559  0.196765
1.7615  4.7559  0.182442
1.8756  4.7559  0.169024
1.9897  4.7559  0.156596
2.1038  4.7559  0.145167
2.2179  4.7559  0.134703
2.3321  4.7559  0.125149
2.4462  4.7559  0.116435
2.5603  4.7559  0.108493
2.6744  4.7559  0.101251
2.7885  4.7559  0.094643
2.9026  4.7559  0.088608
3.0167  4.7559  0.083089
3.1308  4.7559  0.078035
3.2449  4.7559  0.073400
3.3590  4.7559  0.069143
3.4731  4.7559  0.065227
3.5872  4.7559  0.061618
3.7013  4.7559  0.058287
3.8154  4.7559  0.055208
3.9295  4.7559  0.052357
4.0436  4.7559  0.049714
4.1577  4.7559  0.047259
4.2718  4.7559  0.044975
4.3859  4.7559  0.042848
4.5000  4.7559  0.040865
0.0500  4.8561  -0.597197
0.1641  4.8561  -0.449499
0.2782  4.8561  -0.230670
0.3923  4.8561  -0.029535
0.5064  4.8561  0.115959
0.6205  4.8561  0.205584
0.7346  4.8561  0.252685
0.8487  4.8561  0.271379
0.9628  4.8561  0.272584
1.0769  4.8561  0.263760
1.1910  4.8561  0.249680
1.3051  4.8561  0.233268
1.4192  4.8561  0.216248
1.5333  4.8561  0.199596
1.6474  4.8561  0.183829
1.7615  4.8561  0.169186
1.8756  4.8561  0.155750
1.9897  4.8561  0.143509
2.1038  4.8561  0.132403
2.2179  4.8561  0.122350
2.3321  4.8561  0.113257
2.4462  4.8561  0.105033
2.5603  4.8561  0.097589
2.6744  4.8561  0.090844
2.7885  4.8561  0.084723
2.9026  4.8561  0.079159
3.0167  4.8561  0.074093
3.1308  4.8561  0.069472
3.2449  4.8561  0.065248
3.3590  4.8561  0.061380
3.4731  4.8561  0.057832
3.5872  4.8561  0.054570
3.7013  4.8561  0.051567
3.8154  4.8561  0.048796
3.9295  4.8561  0.046236
4.0436  4.8561  0.043867
4.1577  4.8561  0.041669
4.2718  4.8561  0.039629
4.3859  4.8561  0.037731
4.5000  4.8561  0.035963
0.0500  4.9562  -0.470786
0.1641  4.9562  -0.333206
0.2782  4.9562  -0.132561
0.3923  4.9562  0.046573
0.5064  4.9562  0.170181
0.6205  4.9562  0.240584
0.7346  4.9562  0.272208
0.8487  4.9562  0.279209
0.9628  4.9562  0.272014
1.0769  4.9562  0.257416
1.1910  4.9562  0.239541
1.3051  4.9562  0.220774
1.4192  4.9562  0.202419
1.5333  4.9562  0.185137
1.6474  4.9562  0.169217
1.7615  4.9562  0.154740
1.8756  4.9562  0.141672
1.9897  4.9562  0.129924
2.1038  4.9562  0.119383
2.2179  4.9562  0.109929
2.3321  4.9562  0.101445
2.4462  4.9562  0.093823
2.5603  4.9562  0.086964
2.6744  4.9562  0.080781
2.7885  4.9562  0.075195
2.9026  4.9562  0.070137
3.0167  4.9562  0.065548
3.1308  4.9562  0.061375
3.2449  4.9562  0.057572
3.3590  4.9562  0.054098
3.4731  4.9562  0.050918
3.5872  4.9562  0.048002
3.7013  4.9562  0.045321
3.8154  4.9562  0.042853
3.9295  4.9562  0.040575
4.0436  4.9562  0.038470
4.1577  4.9562  0.036521
4.2718  4.9562  0.034713
4.3859  4.9562  0.033033
4.5000  4.9562  0.031470
0.0500  5.0563  -0.731244
0.1641  5.0563  -0.574410
0.2782  5.0563  -0.338764
0.3923  5.0563  -0.116512
0.5064  5.0563  0.050989
0.6205  5.0563  0.160974
0.7346  5.0563  0.225389
0.8487  5.0563  0.257910
0.9628  5.0563  0.269629
1.0769  5.0563  0.268474
1.1910  5.0563  0.259773
1.3051  5.0563  0.246974
1.4192  5.0563  0.232248
1.5333  5.0563  0.216927
1.6474  5.0563  0.201802
1.7615  5.0563  0.187319
1.8756  5.0563  0.173709
1.9897  5.0563  0.161072
2.1038  5.0563  0.149427
2.2179  5.0563  0.138748
2.3321  5.0563  0.128981
2.4462  5.0563  0.120063
2.5603  5.0563  0.111925
2.6744  5.0563  0.104497
2.7885  5.0563  0.097714
2.9026  5.0563  0.091513
3.0167  5.0563  0.085840
3.1308  5.0563  0.080641
3.2449  5.0563  0.075870
3.3590  5.0563  0.071486
3.4731  5.0563  0.067451
3.5872  5.0563  0.063731
3.7013  5.0563  0.060297
3.8154  5.0563  0.057121
3.9295  5.0563  0.054179
4.0436  5.0563  0.051451
4.1577  5.0563  0.048916
4.2718  5.0563  0.046558
4.3859  5.0563  0.044361
4.5000  5.0563  0.042312
0.0500  5.1564  -0.720577
0.1641  5.1564  -0.564485
0.2782  5.1564  -0.330219
0.3923  5.1564  -0.109725
0.5064  5.1564  0.055913
0.6205  5.1564  0.164145
0.7346  5.1564  0.227045
0.8487  5.1564  0.258340
0.9628  5.1564  0.269119
1.0769  5.1564  0.267277
1.1910  5.1564  0.258097
1.3051  5.1564  0.244982
1.4192  5.1564  0.230066
1.5333  5.1564  0.214646
1.6474  5.1564  0.199487
1.7615  5.1564  0.185017
1.8756  5.1564  0.171451
1.9897  5.1564  0.158879
2.1038  5.1564  0.147312
2.2179  5.1564  0.136718
2.3321  5.1564  0.127041
2.4462  5.1564  0.118213
2.5603  5.1564  0.110163
2.6744  5.1564  0.102821
2.7885  5.1564  0.096121
2.9026  5.1564  0.090000
3.0167  5.1564  0.084401
3.1308  5.1564  0.079274
3.2449  5.1564  0.074571
3.3590  5.1564  0.070250
3.4731  5.1564  0.066275
3.5872  5.1564  0.062612
3.7013  5.1564  0.059230
3.8154  5.1564  0.056104
3.9295  5.1564  0.053209
4.0436  5.1564  0.050524
4.1577  5.1564  0.048031
4.2718  5.1564  0.045712
4.3859  5.1564  0.043552
4.5000  5.1564  0.041537
0.0500  5.2566  -0.615627
0.1641  5.2566  -0.466786
0.2782  5.2566  -0.245865
0.3923  5.2566  -0.042125
0.5064  5.2566  0.106062
0.6205  5.2566  0.198162
0.7346  5.2566  0.247363
0.8487  5.2566  0.267740
0.9628  5.2566  0.270242
1.0769  5.2566  0.262388
1.1910  5.2566  0.249017
1.3051  5.2566  0.233112
1.4192  5.2566  0.216450
1.5333  5.2566  0.200044
1.6474  5.2566  0.184442
1.7615  5.2566  0.169906
1.8756  5.2566  0.156534
1.9897  5.2566  0.144327
2.1038  5.2566  0.133235
2.2179  5.2566  0.123180
2.3321  5.2566  0.114076
2.4462  5.2566  0.105833
2.5603  5.2566  0.098365
2.6744  5.2566  0.091594
2.7885  5.2566  0.085445
2.9026  5.2566  0.079853
3.0167  5.2566  0.074759
3.1308  5.2566  0.070109
3.2449  5.2566  0.065858
3.3590  5.2566  0.061964
3.4731  5.2566  0.058390
3.5872  5.2566  0.055105
3.7013  5.2566  0.052078
3.8154  5.2566  0.049286
3.9295  5.2566  0.046705
4.0436  5.2566  0.044315
4.1577  5.2566  0.042099
4.2718  5.2566  0.040041
4.3859  5.2566  0.038126
4.5000  5.2566  0.036342
0.0500  5.3567  -0.643328
0.1641  5.3567  -0.492842
0.2782  5.3567  -0.268898
0.3923  5.3567  -0.061371
0.5064  5.3567  0.090759
0.6205  5.3567  0.186515
0.7346  5.3567  0.238847
0.8487  5.3567  0.261759
0.9628  5.3567  0.266235
1.0769  5.3567  0.259873
1.1910  5.3567  0.247606
1.3051  5.3567  0.232505
1.4192  5.3567  0.216417
1.5333  5.3567  0.200417
1.6474  5.3567  0.185094
1.7615  5.3567  0.170747
1.8756  5.3567  0.157496
1.9897  5.3567  0.145363
2.1038  5.3567  0.134309
2.2179  5.3567  0.124268
2.3321  5.3567  0.115160
2.4462  5.3567  0.106902
2.5603  5.3567  0.099411
2.6744  5.3567  0.092610
2.7885  5.3567  0.086429
2.9026  5.3567  0.080802
3.0167  5.3567  0.075672
3.1308  5.3567  0.070987
3.2449  5.3567  0.066700
3.3590  5.3567  0.062772
3.4731  5.3567  0.059164
3.5872  5.3567  0.055846
3.7013  5.3567  0.052789
3.8154  5.3567  0.049967
3.9295  5.3567  0.047358
4.0436  5.3567  0.044941
4.1577  5.3567  0.042699
4.2718  5.3567  0.040616
4.3859  5.3567  0.038678
4.5000  5.3567  0.036872
0.0500  5.4568  -0.740888
0.1641  5.4568  -0.584332
0.2782  5.4568  -0.349172
0.3923  5.4568  -0.127466
0.5064  5.4568  0.039576
0.6205  5.4568  0.149283
0.7346  5.4568  0.213641
0.8487  5.4568  0.246315
0.9628  5.4568  0.258362
1.0769  5.4568  0.257662
1.1910  5.4568  0.249498
1.3051  5.4568  0.237280
1.4192  5.4568  0.223150
1.5333  5.4568  0.208420
1.6474  5.4568  0.193865
1.7615  5.4568  0.179924
1.8756  5.4568  0.166824
1.9897  5.4568  0.154662
2.1038  5.4568  0.143457
2.2179  5.4568  0.133183
2.3321  5.4568  0.123789
2.4462  5.4568  0.115214
2.5603  5.4568  0.107390
2.6744  5.4568  0.100251
2.7885  5.4568  0.093733
2.9026  5.4568  0.087776
3.0167  5.4568  0.082326
3.1308  5.4568  0.077333
3.2449  5.4568  0.072752
3.3590  5.4568  0.068543
3.4731  5.4568  0.064670
3.5872  5.4568  0.061099
3.7013  5.4568  0.057803
3.8154  5.4568  0.054756
3.9295  5.4568  0.051933
4.0436  5.4568  0.049315
4.1577  5.4568  0.046884
4.2718  5.4568  0.044622
4.3859  5.4568  0.042515
4.5000  5.4568  0.040549
0.0500  5.5569  -0.816260
0.1641  5.5569  -0.655664
0.2782  5.5569  -0.412929
0.3923  5.5569  -0.181426
0.5064  5.5569  -0.003780
0.6205  5.5569  0.116186
0.7346  5.5569  0.189710
0.8487  5.5569  0.230112
0.9628  5.5569  0.248390
1.0769  5.5569  0.252543
1.1910  5.5569  0.248052
1.3051  5.5569  0.238544
1.4192  5.5569  0.226365
1.5333  5.5569  0.212999
1.6474  5.5569  0.199365
1.7615  5.5569  0.186012
1.8756  5.5569  0.173255
1.9897  5.5569  0.161257
2.1038  5.5569  0.150087
2.2179  5.5569  0.139757
2.3321  5.5569  0.130244
2.4462  5.5569  0.121505
2.5603  5.5569  0.113489
2.6744  5.5569  0.106141
2.7885  5.5569  0.099404
2.9026  5.5569  0.093226
3.0167  5.5569  0.087555
3.1308  5.5569  0.082345
3.2449  5.5569  0.077552
3.3590  5.5569  0.073139
3.4731  5.5569  0.069068
3.5872  5.5569  0.065310
3.7013  5.5569  0.061834
3.8154  5.5569  0.058615
3.9295  5.5569  0.055629
4.0436  5.5569  0.052857
4.1577  5.5569  0.050279
4.2718  5.5569  0.047877
4.3859  5.5569  0.045638
4.5000  5.5569  0.043547
0.0500  5.6571  -0.861653
0.1641  5.6571  -0.698934
0.2782  5.6571  -0.452178
0.3923  5.6571  -0.215394
0.5064  5.6571  -0.031911
0.6205  5.6571  0.093836
0.7346  5.6571  0.172666
0.8487  5.6571  0.217668
0.9628  5.6571  0.239767
1.0769  5.6571  0.246992
1.1910  5.6571  0.244907
1.3051  5.6571  0.237243
1.4192  5.6571  0.226449
1.5333  5.6571  0.214104
1.6474  5.6571  0.201208
1.7615  5.6571  0.188376
1.8756  5.6571  0.175973
1.9897  5.6571  0.164203
2.1038  5.6571  0.153168
2.2179  5.6571  0.142903
2.3321  5.6571  0.133403
2.4462  5.6571  0.124641
2.5603  5.6571  0.116575
2.6744  5.6571  0.109158
2.7885  5.6571  0.102341
2.9026  5.6571  0.096073
3.0167  5.6571  0.090308
3.1308  5.6571  0.085001
3.2449  5.6571  0.080112
3.3590  5.6571  0.075602
3.4731  5.6571  0.071437
3.5872  5.6571  0.067587
3.7013  5.6571  0.064022
3.8154  5.6571  0.060717
3.9295  5.6571  0.057649
4.0436  5.6571  0.054797
4.1577  5.6571  0.052143
4.2718  5.6571  0.049669
4.3859  5.6571  0.047361
4.5000  5.6571  0.045204
0.0500  5.7572  -0.889537
0.1641  5.7572  -0.725647
0.2782  5.7572  -0.476662
0.3923  5.7572  -0.236922
0.5064  5.7572  -0.050131
0.6205  5.7572  0.078943
0.7346  5.7572  0.160878
0.8487  5.7572  0.208623
0.9628  5.7572  0.233047
1.0769  5.7572  0.242182
1.1910  5.7572  0.241627
1.3051  5.7572  0.235167
1.4192  5.7572  0.225306
1.5333  5.7572  0.213674
1.6474  5.7572  0.201315
1.7615  5.7572  0.188882
1.8756  5.7572  0.176771
1.9897  5.7572  0.165212
2.1038  5.7572  0.154323
2.2179  5.7572  0.144155
2.3321  5.7572  0.134717
2.4462  5.7572  0.125988
2.5603  5.7572  0.117934
2.6744  5.7572  0.110514
2.7885  5.7572  0.103682
2.9026  5.7572  0.097391
3.0167  5.7572  0.091597
3.1308  5.7572  0.086257
3.2449  5.7572  0.081332
3.3590  5.7572  0.076785
3.4731  5.7572  0.072583
3.5872  5.7572  0.068694
3.7013  5.7572  0.065091
3.8154  5.7572  0.061748
3.9295  5.7572  0.058644
4.0436  5.7572  0.055757
4.1577  5.7572  0.053068
4.2718  5.7572  0.050561
4.3859  5.7572  0.048221
4.5000  5.7572  0.046034
0.0500  5.8573  -0.906968
0.1641  5.8573  -0.742412
0.2782  5.8573  -0.492154
0.3923  5.8573  -0.250714
0.5064  5.8573  -0.062005
0.6205  5.8573  0.069019
0.7346  5.8573  0.152796
0.8487  5.8573  0.202189
0.9628  5.8573  0.228032
1.0769  5.8573  0.238352
1.1910  5.8573  0.238765
1.3051  5.8573  0.233082
1.4192  5.8573  0.223837
1.5333  5.8573  0.212688
1.6474  5.8573  0.200704
1.7615  5.8573  0.188561
1.8756  5.8573  0.176673
1.9897  5.8573  0.165283
2.1038  5.8573  0.154522
2.2179  5.8573  0.144449
2.3321  5.8573  0.135080
2.4462  5.8573  0.126402
2.5603  5.8573  0.118383
2.6744  5.8573  0.110986
2.7885  5.8573  0.104167
2.9026  5.8573  0.097884
3.0167  5.8573  0.092091
3.1308  5.8573  0.086749
3.2449  5.8573  0.081819
3.3590  5.8573  0.077264
3.4731  5.8573  0.073052
3.5872  5.8573  0.069152
3.7013  5.8573  0.065538
3.8154  5.8573  0.062184
3.9295  5.8573  0.059067
4.0436  5.8573  0.056167
4.1577  5.8573  0.053466
4.2718  5.8573  0.050947
4.3859  5.8573  0.048595
4.5000  5.8573  0.046396
0.0500  5.9574  -0.915844
0.1641  5.9574  -0.751001
0.2782  5.9574  -0.500193
0.3923  5.9574  -0.258012
0.5064  5.9574  -0.068459
0.6205  5.9574  0.063436
0.7346  5.9574  0.148049
0.8487  5.9574  0.198207
0.9628  5.9574  0.224722
1.0769  5.9574  0.235618
1.1910  5.9574  0.236515
1.3051  5.9574  0.231234
1.4192  5.9574  0.222319
1.5333  5.9574  0.211441
1.6474  5.9574  0.199678
1.7615  5.9574  0.187715
1.8756  5.9574  0.175974
1.9897  5.9574  0.164703
2.1038  5.9574  0.154040
2.2179  5.9574  0.144048
2.3321  5.9574  0.134745
2.4462  5.9574  0.126121
2.5603  5.9574  0.118148
2.6744  5.9574  0.110788
2.7885  5.9574  0.104001
2.9026  5.9574  0.097744
3.0167  5.9574  0.091973
3.1308  5.9574  0.086650
3.2449  5.9574  0.081735
3.3590  5.9574  0.077193
3.4731  5.9574  0.072992
3.5872  5.9574  0.069103
3.7013  5.9574  0.065496
3.8154  5.9574  0.062149
3.9295  5.9574  0.059038
4.0436  5.9574  0.056144
4.1577  5.9574  0.053447
4.2718  5.9574  0.050932
4.3859  5.9574  0.048583
4.5000  5.9574  0.046386
0.0500  6.0576  -1.000000
0.1641  6.0576  -0.831626
0.2782  6.0576  -0.574035
0.3923  6.0576  -0.322746
0.5064  6.0576  -0.122836
0.6205  6.0576  0.019662
0.7346  6.0576  0.114350
0.8487  6.0576  0.173559
0.9628  6.0576  0.207858
1.0769  6.0576  0.225219
1.1910  6.0576  0.231335
1.3051  6.0576  0.230164
1.4192  6.0576  0.224416
1.5333  6.0576  0.215924
1.6474  6.0576  0.205917
1.7615  6.0576  0.195210
1.8756  6.0576  0.184332
1.9897  6.0576  0.173622
2.1038  6.0576  0.163286
2.2179  6.0576  0.153446
2.3321  6.0576  0.144164
2.4462  6.0576  0.135462
2.5603  6.0576  0.127340
2.6744  6.0576  0.119781
2.7885  6.0576  0.112759
2.9026  6.0576  0.106244
3.0167  6.0576  0.100202
3.1308  6.0576  0.094599
3.2449  6.0576  0.089404
3.3590  6.0576  0.084583
3.4731  6.0576  0.080107
3.5872  6.0576  0.075949
3.7013  6.0576  0.072082
3.8154  6.0576  0.068483
3.9295  6.0576  0.065129
4.0436  6.0576  0.062002
4.1577  6.0576  0.059081
4.2718  6.0576  0.056352
4.3859  6.0576  0.053798
4.5000  6.0576  0.051406
0.0500  6.1577  -0.989134
0.1641  6.1577  -0.821250
0.2782  6.1577  -0.564604
0.3923  6.1577  -0.314589
0.5064  6.1577  -0.116138
0.6205  6.1577  0.024857
0.7346  6.1577  0.118107
0.8487  6.1577  0.176018
0.9628  6.1577  0.209198
1.0769  6.1577  0.225631
1.1910  6.1577  0.231001
1.3051  6.1577  0.229249
1.4192  6.1577  0.223061
1.5333  6.1577  0.214247
1.6474  6.1577  0.204014
1.7615  6.1577  0.193155
1.8756  6.1577  0.182186
1.9897  6.1577  0.171429
2.1038  6.1577  0.161082
2.2179  6.1577  0.151257
2.3321  6.1577  0.142007
2.4462  6.1577  0.133351
2.5603  6.1577  0.125285
2.6744  6.1577  0.117788
2.7885  6.1577  0.110832
2.9026  6.1577  0.104385
3.0167  6.1577  0.098412
3.1308  6.1577  0.092877
3.2449  6.1577  0.087749
3.3590  6.1577  0.082993
3.4731  6.1577  0.078581
3.5872  6.1577  0.074484
3.7013  6.1577  0.070676
3.8154  6.1577  0.067133
3.9295  6.1577  0.063833
4.0436  6.1577  0.060757
4.1577  6.1577  0.057886
4.2718  6.1577  0.055203
4.3859  6.1577  0.052694
4.5000  6.1577  0.050345
0.0500  6.2578  -0.989059
0.1641  6.2578  -0.821218
0.2782  6.2578  -0.564652
0.3923  6.2578  -0.314746
0.5064  6.2578  -0.116413
0.6205  6.2578  0.024464
0.7346  6.2578  0.117610
0.8487  6.2578  0.175434
0.9628  6.2578  0.208548
1.0769  6.2578  0.224934
1.1910  6.2578  0.230276
1.3051  6.2578  0.228512
1.4192  6.2578  0.222323
1.5333  6.2578  0.213518
1.6474  6.2578  0.203301
1.7615  6.2578  0.192465
1.8756  6.2578  0.181520
1.9897  6.2578  0.170790
2.1038  6.2578  0.160470
2.2179  6.2578  0.150673
2.3321  6.2578  0.141450
2.4462  6.2578  0.132822
2.5603  6.2578  0.124782
2.6744  6.2578  0.117310
2.7885  6.2578  0.110378
2.9026  6.2578  0.103953
3.0167  6.2578  0.098001
3.1308  6.2578  0.092487
3.2449  6.2578  0.087377
3.3590  6.2578  0.082640
3.4731  6.2578  0.078244
3.5872  6.2578  0.074163
3.7013  6.2578  0.070370
3.8154  6.2578  0.066841
3.9295  6.2578  0.063555
4.0436  6.2578  0.060491
4.1577  6.2578  0.057631
4.2718  6.2578  0.054960
4.3859  6.2578  0.052461
4.5000  6.2578  0.050122
0.0500  6.3579  -0.995743
0.1641  6.3579  -0.827658
0.2782  6.3579  -0.570622
0.3923  6.3579  -0.320076
0.5064  6.3579  -0.121008
0.6205  6.3579  0.020634
0.7346  6.3579  0.114519
0.8487  6.3579  0.173020
0.9628  6.3579  0.206729
1.0769  6.3579  0.223621
1.1910  6.3579  0.229383
1.3051  6.3579  0.227958
1.4192  6.3579  0.222040
1.5333  6.3579  0.213447
1.6474  6.3579  0.203394
1.7615  6.3579  0.192681
1.8756  6.3579  0.181829
1.9897  6.3579  0.171167
2.1038  6.3579  0.160896
2.2179  6.3579  0.151130
2.3321  6.3579  0.141929
2.4462  6.3579  0.133312
2.5603  6.3579  0.125277
2.6744  6.3579  0.117804
2.7885  6.3579  0.110868
2.9026  6.3579  0.104435
3.0167  6.3579  0.098473
3.1308  6.3579  0.092948
3.2449  6.3579  0.087826
3.3590  6.3579  0.083076
3.4731  6.3579  0.078667
3.5872  6.3579  0.074572
3.7013  6.3579  0.070766
3.8154  6.3579  0.067224
3.9295  6.3579  0.063924
4.0436  6.3579  0.060848
4.1577  6.3579  0.057976
4.2718  6.3579  0.055292
4.3859  6.3579  0.052782
4.5000  6.3579  0.050431
0.0500  6.4581  -0.991346
0.1641  6.4581  -0.823454
0.2782  6.4581  -0.566791
0.3923  6.4581  -0.316749
0.5064  6.4581  -0.118257
0.6205  6.4581  0.022791
0.7346  6.4581  0.116109
0.8487  6.4581  0.174098
0.9628  6.4581  0.207365
1.0769  6.4581  0.223890
1.1910  6.4581  0.229356
1.3051  6.4581  0.227700
1.4192  6.4581  0.221606
1.5333  6.4581  0.212883
1.6474  6.4581  0.202737
1.7615  6.4581  0.191961
1.8756  6.4581  0.181069
1.9897  6.4581  0.170385
2.1038  6.4581  0.160106
2.2179  6.4581  0.150343
2.3321  6.4581  0.141151
2.4462  6.4581  0.132549
2.5603  6.4581  0.124532
2.6744  6.4581  0.117081
2.7885  6.4581  0.110167
2.9026  6.4581  0.103759
3.0167  6.4581  0.097821
3.1308  6.4581  0.092320
3.2449  6.4581  0.087222
3.3590  6.4581  0.082495
3.4731  6.4581  0.078110
3.5872  6.4581  0.074037
3.7013  6.4581  0.070251
3.8154  6.4581  0.066730
3.9295  6.4581  0.063450
4.0436  6.4581  0.060392
4.1577  6.4581  0.057538
4.2718  6.4581  0.054872
4.3859  6.4581  0.052378
4.5000  6.4581  0.050042
0.0500  6.5582  -0.977435
0.1641  6.5582  -0.810127
0.2782  6.5582  -0.554587
0.3923  6.5582  -0.306059
0.5064  6.5582  -0.109298
0.6205  6.5582  0.029967
0.7346  6.5582  0.121581
0.8487  6.5582  0.178030
0.9628  6.5582  0.209966
1.0769  6.5582  0.225381
1.1910  6.5582  0.229948
1.3051  6.5582  0.227583
1.4192  6.5582  0.220943
1.5333  6.5582  0.211810
1.6474  6.5582  0.201364
1.7615  6.5582  0.190375
1.8756  6.5582  0.179340
1.9897  6.5582  0.168566
2.1038  6.5582  0.158238
2.2179  6.5582  0.148457
2.3321  6.5582  0.139270
2.4462  6.5582  0.130691
2.5603  6.5582  0.122709
2.6744  6.5582  0.115301
2.7885  6.5582  0.108437
2.9026  6.5582  0.102082
3.0167  6.5582  0.096200
3.1308  6.5582  0.090756
3.2449  6.5582  0.085714
3.3590  6.5582  0.081043
3.4731  6.5582  0.076712
3.5872  6.5582  0.072693
3.7013  6.5582  0.068959
3.8154  6.5582  0.065487
3.9295  6.5582  0.062256
4.0436  6.5582  0.059244
4.1577  6.5582  0.056434
4.2718  6.5582  0.053810
4.3859  6.5582  0.051356
4.5000  6.5582  0.049059
0.0500  6.6583  -0.977174
0.1641  6.6583  -0.809883
0.2782  6.6583  -0.554375
0.3923  6.6583  -0.305891
0.5064  6.6583  -0.109178
0.6205  6.6583  0.030038
0.7346  6.6583  0.121606
0.8487  6.6583  0.178016
0.9628  6.6583  0.209919
1.0769  6.6583  0.225308
1.1910  6.6583  0.229855
1.3051  6.6583  0.227476
1.4192  6.6583  0.220827
1.5333  6.6583  0.211688
1.6474  6.6583  0.201239
1.7615  6.6583  0.190250
1.8756  6.6583  0.179216
1.9897  6.6583  0.168444
2.1038  6.6583  0.158119
2.2179  6.6583  0.148342
2.3321  6.6583  0.139159
2.4462  6.6583  0.130584
2.5603  6.6583  0.122607
2.6744  6.6583  0.115203
2.7885  6.6583  0.108344
2.9026  6.6583  0.101993
3.0167  6.6583  0.096115
3.1308  6.6583  0.090674
3.2449  6.6583  0.085636
3.3590  6.6583  0.080969
3.4731  6.6583  0.076641
3.5872  6.6583  0.072625
3.7013  6.6583  0.068894
3.8154  6.6583  0.065425
3.9295  6.6583  0.062196
4.0436  6.6583  0.059187
4.1577  6.6583  0.056380
4.2718  6.6583  0.053757
4.3859  6.6583  0.051306
4.5000  6.6583  0.049011
0.0500  6.7584  -0.975588
0.1641  6.7584  -0.808366
0.2782  6.7584  -0.552993
0.3923  6.7584  -0.304689
0.5064  6.7584  -0.108182
0.6205  6.7584  0.030824
0.7346  6.7584  0.122191
0.8487  6.7584  0.178421
0.9628  6.7584  0.210170
1.0769  6.7584  0.225431
1.1910  6.7584  0.229876
1.3051  6.7584  0.227417
1.4192  6.7584  0.220707
1.5333  6.7584  0.211523
1.6474  6.7584  0.201042
1.7615  6.7584  0.190031
1.8756  6.7584  0.178983
1.9897  6.7584  0.168204
2.1038  6.7584  0.157875
2.2179  6.7584  0.148097
2.3321  6.7584  0.138918
2.4462  6.7584  0.130347
2.5603  6.7584  0.122375
2.6744  6.7584  0.114978
2.7885  6.7584  0.108125
2.9026  6.7584  0.101782
3.0167  6.7584  0.095911
3.1308  6.7584  0.090478
3.2449  6.7584  0.085448
3.3590  6.7584  0.080787
3.4731  6.7584  0.076467
3.5872  6.7584  0.072458
3.7013  6.7584  0.068734
3.8154  6.7584  0.065271
3.9295  6.7584  0.062048
4.0436  6.7584  0.059045
4.1577  6.7584  0.056243
4.2718  6.7584  0.053626
4.3859  6.7584  0.051180
4.5000  6.7584  0.048889
0.0500  6.8586  -0.967922
0.1641  6.8586  -0.801027
0.2782  6.8586  -0.546282
0.3923  6.8586  -0.298823
0.5064  6.8586  -0.103277
0.6205  6.8586  0.034743
0.7346  6.8586  0.125173
0.8487  6.8586  0.180561
0.9628  6.8586  0.211585
1.0769  6.8586  0.226245
1.1910  6.8586  0.230206
1.3051  6.8586  0.227367
1.4192  6.8586  0.220365
1.5333  6.8586  0.210963
1.6474  6.8586  0.200323
1.7615  6.8586  0.189201
1.8756  6.8586  0.178078
1.9897  6.8586  0.167251
2.1038  6.8586  0.156898
2.2179  6.8586  0.147112
2.3321  6.8586  0.137935
2.4462  6.8586  0.129377
2.5603  6.8586  0.121424
2.6744  6.8586  0.114050
2.7885  6.8586  0.107224
2.9026  6.8586  0.100908
3.0167  6.8586  0.095067
3.1308  6.8586  0.089664
3.2449  6.8586  0.084663
3.3590  6.8586  0.080032
3.4731  6.8586  0.075741
3.5872  6.8586  0.071759
3.7013  6.8586  0.068062
3.8154  6.8586  0.064626
3.9295  6.8586  0.061428
4.0436  6.8586  0.058449
4.1577  6.8586  0.055670
4.2718  6.8586  0.053075
4.3859  6.8586  0.050650
4.5000  6.8586  0.048380
0.0500  6.9587  -0.969030
0.1641  6.9587  -0.802089
0.2782  6.9587  -0.547254
0.3923  6.9587  -0.299675
0.5064  6.9587  -0.103993
0.6205  6.9587  0.034167
0.7346  6.9587  0.124730
0.8487  6.9587  0.180237
0.9628  6.9587  0.211364
1.0769  6.9587  0.226110
1.1910  6.9587  0.230140
1.3051  6.9587  0.227356
1.4192  6.9587  0.220396
1.5333  6.9587  0.211026
1.6474  6.9587  0.200409
1.7615  6.9587  0.189303
1.8756  6.9587  0.178191
1.9897  6.9587  0.167372
2.1038  6.9587  0.157023
2.2179  6.9587  0.147239
2.3321  6.9587  0.138062
2.4462  6.9587  0.129503
2.5603  6.9587  0.121548
2.6744  6.9587  0.114171
2.7885  6.9587  0.107342
2.9026  6.9587  0.101023
3.0167  6.9587  0.095178
3.1308  6.9587  0.089771
3.2449  6.9587  0.084766
3.3590  6.9587  0.080132
3.4731  6.9587  0.075836
3.5872  6.9587  0.071851
3.7013  6.9587  0.068151
3.8154  6.9587  0.064711
3.9295  6.9587  0.061510
4.0436  6.9587  0.058527
4.1577  6.9587  0.055746
4.2718  6.9587  0.053148
4.3859  6.9587  0.050720
4.5000  6.9587  0.048447
0.0500  7.0588  -0.963641
0.1641  7.0588  -0.796931
0.2782  7.0588  -0.542541
0.3923  7.0588  -0.295560
0.5064  7.0588  -0.100557
0.6205  7.0588  0.036909
0.7346  7.0588  0.126813
0.8487  7.0588  0.181729
0.9628  7.0588  0.212349
1.0769  7.0588  0.226675
1.1910  7.0588  0.230367
1.3051  7.0588  0.227318
1.4192  7.0588  0.220157
1.5333  7.0588  0.210635
1.6474  7.0588  0.199909
1.7615  7.0588  0.188726
1.8756  7.0588  0.177563
1.9897  7.0588  0.166712
2.1038  7.0588  0.156346
2.2179  7.0588  0.146556
2.3321  7.0588  0.137383
2.4462  7.0588  0.128832
2.5603  7.0588  0.120890
2.6744  7.0588  0.113530
2.7885  7.0588  0.106719
2.9026  7.0588  0.100420
3.0167  7.0588  0.094595
3.1308  7.0588  0.089209
3.2449  7.0588  0.084225
3.3590  7.0588  0.079611
3.4731  7.0588  0.075335
3.5872  7.0588  0.071370
3.7013  7.0588  0.067688
3.8154  7.0588  0.064266
3.9295  7.0588  0.061083
4.0436  7.0588  0.058117
4.1577  7.0588  0.055351
4.2718  7.0588  0.052769
4.3859  7.0588  0.050355
4.5000  7.0588  0.048096
0.0500  7.1589  -0.963865
0.1641  7.1589  -0.797146
0.2782  7.1589  -0.542738
0.3923  7.1589  -0.295732
0.5064  7.1589  -0.100701
0.6205  7.1589  0.036793
0.7346  7.1589  0.126724
0.8487  7.1589  0.181664
0.9628  7.1589  0.212305
1.0769  7.1589  0.226648
1.1910  7.1589  0.230354
1.3051  7.1589  0.227316
1.4192  7.1589  0.220163
1.5333  7.1589  0.210648
1.6474  7.1589  0.199926
1.7615  7.1589  0.188747
1.8756  7.1589  0.177586
1.9897  7.1589  0.166736
2.1038  7.1589  0.156371
2.2179  7.1589  0.146582
2.3321  7.1589  0.137408
2.4462  7.1589  0.128857
2.5603  7.1589  0.120915
2.6744  7.1589  0.113554
2.7885  7.1589  0.106743
2.9026  7.1589  0.100443
3.0167  7.1589  0.094618
3.1308  7.1589  0.089230
3.2449  7.1589  0.084246
3.3590  7.1589  0.079631
3.4731  7.1589  0.075355
3.5872  7.1589  0.071388
3.7013  7.1589  0.067706
3.8154  7.1589  0.064283
3.9295  7.1589  0.061099
4.0436  7.1589  0.058133
4.1577  7.1589  0.055366
4.2718  7.1589  0.052783
4.3859  7.1589  0.050369
4.5000  7.1589  0.048109
0.0500  7.2591  -0.960831
0.1641  7.2591  -0.794244
0.2782  7.2591  -0.540088
0.3923  7.2591  -0.293420
0.5064  7.2591  -0.098773
0.6205  7.2591  0.038329
0.7346  7.2591  0.127888
0.8487  7.2591  0.182496
0.9628  7.2591  0.212852
1.0769  7.2591  0.226960
1.1910  7.2591  0.230477
1.3051  7.2591  0.227291
1.4192  7.2591  0.220026
1.5333  7.2591  0.210427
1.6474  7.2591  0.199644
1.7615  7.2591  0.188422
1.8756  7.2591  0.177233
1.9897  7.2591  0.166366
2.1038  7.2591  0.155992
2.2179  7.2591  0.146200
2.3321  7.2591  0.137028
2.4462  7.2591  0.128482
2.5603  7.2591  0.120548
2.6744  7.2591  0.113196
2.7885  7.2591  0.106395
2.9026  7.2591  0.100106
3.0167  7.2591  0.094292
3.1308  7.2591  0.088917
3.2449  7.2591  0.083944
3.3590  7.2591  0.079340
3.4731  7.2591  0.075075
3.5872  7.2591  0.071120
3.7013  7.2591  0.067448
3.8154  7.2591  0.064036
3.9295  7.2591  0.060861
4.0436  7.2591  0.057904
4.1577  7.2591  0.055146
4.2718  7.2591  0.052572
4.3859  7.2591  0.050165
4.5000  7.2591  0.047914
0.0500  7.3592  -0.959990
0.1641  7.3592  -0.793439
0.2782  7.3592  -0.539353
0.3923  7.3592  -0.292779
0.5064  7.3592  -0.098240
0.6205  7.3592  0.038753
0.7346  7.3592  0.128210
0.8487  7.3592  0.182725
0.9628  7.3592  0.213002
1.0769  7.3592  0.227045
1.1910  7.3592  0.230510
1.3051  7.3592  0.227284
1.4192  7.3592  0.219986
1.5333  7.3592  0.210365
1.6474  7.3592  0.199565
1.7615  7.3592  0.188332
1.8756  7.3592  0.177135
1.9897  7.3592  0.166263
2.1038  7.3592  0.155886
2.2179  7.3592  0.146093
2.3321  7.3592  0.136922
2.4462  7.3592  0.128378
2.5603  7.3592  0.120446
2.6744  7.3592  0.113097
2.7885  7.3592  0.106298
2.9026  7.3592  0.100013
3.0167  7.3592  0.094202
3.1308  7.3592  0.088830
3.2449  7.3592  0.083860
3.3590  7.3592  0.079260
3.4731  7.3592  0.074998
3.5872  7.3592  0.071046
3.7013  7.3592  0.067377
3.8154  7.3592  0.063967
3.9295  7.3592  0.060795
4.0436  7.3592  0.057840
4.1577  7.3592  0.055085
4.2718  7.3592  0.052513
4.3859  7.3592  0.050109
4.5000  7.3592  0.047860
0.0500  7.4593  -0.959161
0.1641  7.4593  -0.792646
0.2782  7.4593  -0.538630
0.3923  7.4593  -0.292149
0.5064  7.4593  -0.097714
0.6205  7.4593  0.039171
0.7346  7.4593  0.128526
0.8487  7.4593  0.182950
0.9628  7.4593  0.213150
1.0769  7.4593  0.227128
1.1910  7.4593  0.230542
1.3051  7.4593  0.227276
1.4192  7.4593  0.219948
1.5333  7.4593  0.210303
1.6474  7.4593  0.199488
1.7615  7.4593  0.188243
1.8756  7.4593  0.177038
1.9897  7.4593  0.166162
2.1038  7.4593  0.155783
2.2179  7.4593  0.145989
2.3321  7.4593  0.136819
2.4462  7.4593  0.128276
2.5603  7.4593  0.120345
2.6744  7.4593  0.112999
2.7885  7.4593  0.106204
2.9026  7.4593  0.099921
3.0167  7.4593  0.094114
3.1308  7.4593  0.088745
3.2449  7.4593  0.083778
3.3590  7.4593  0.079181
3.4731  7.4593  0.074922
3.5872  7.4593  0.070973
3.7013  7.4593  0.067306
3.8154  7.4593  0.063900
3.9295  7.4593  0.060730
4.0436  7.4593  0.057778
4.1577  7.4593  0.055025
4.2718  7.4593  0.052456
4.3859  7.4593  0.050054
4.5000  7.4593  0.047807
0.0500  7.5594  -0.957759
0.1641  7.5594  -0.791305
0.2782  7.5594  -0.537406
0.3923  7.5594  -0.291083
0.5064  7.5594  -0.096826
0.6205  7.5594  0.039877
0.7346  7.5594  0.129060
0.8487  7.5594  0.183331
0.9628  7.5594  0.213399
1.0769  7.5594  0.227269
1.1910  7.5594  0.230596
1.3051  7.5594  0.227262
1.4192  7.5594  0.219883
1.5333  7.5594  0.210200
1.6474  7.5594  0.199357
1.7615  7.5594  0.188092
1.8756  7.5594  0.176875
1.9897  7.5594  0.165991
2.1038  7.5594  0.155608
2.2179  7.5594  0.145813
2.3321  7.5594  0.136643
2.4462  7.5594  0.128103
2.5603  7.5594  0.120176
2.6744  7.5594  0.112835
2.7885  7.5594  0.106044
2.9026  7.5594  0.099766
3.0167  7.5594  0.093965
3.1308  7.5594  0.088601
3.2449  7.5594  0.083640
3.3590  7.5594  0.079048
3.4731  7.5594  0.074794
3.5872  7.5594  0.070849
3.7013  7.5594  0.067188
3.8154  7.5594  0.063786
3.9295  7.5594  0.060621
4.0436  7.5594  0.057673
4.1577  7.5594  0.054925
4.2718  7.5594  0.052359
4.3859  7.5594  0.049961
4.5000  7.5594  0.047717
0.0500  7.6596  -0.957113
0.1641  7.6596  -0.790687
0.2782  7.6596  -0.536843
0.3923  7.6596  -0.290592
0.5064  7.6596  -0.096418
0.6205  7.6596  0.040202
0.7346  7.6596  0.129306
0.8487  7.6596  0.183505
0.9628  7.6596  0.213513
1.0769  7.6596  0.227333
1.1910  7.6596  0.230621
1.3051  7.6596  0.227255
1.4192  7.6596  0.219852
1.5333  7.6596  0.210152
1.6474  7.6596  0.199296
1.7615  7.6596  0.188023
1.8756  7.6596  0.176799
1.9897  7.6596  0.165912
2.1038  7.6596  0.155527
2.2179  7.6596  0.145732
2.3321  7.6596  0.136563
2.4462  7.6596  0.128024
2.5603  7.6596  0.120098
2.6744  7.6596  0.112759
2.7885  7.6596  0.105970
2.9026  7.6596  0.099695
3.0167  7.6596  0.093896
3.1308  7.6596  0.088534
3.2449  7.6596  0.083576
3.3590  7.6596  0.078986
3.4731  7.6596  0.074735
3.5872  7.6596  0.070793
3.7013  7.6596  0.067134
3.8154  7.6596  0.063734
3.9295  7.6596  0.060571
4.0436  7.6596  0.057625
4.1577  7.6596  0.054878
4.2718  7.6596  0.052314
4.3859  7.6596  0.049918
4.5000  7.6596  0.047676
0.0500  7.7597  -0.956686
0.1641  7.7597  -0.790279
0.2782  7.7597  -0.536470
0.3923  7.7597  -0.290267
0.5064  7.7597  -0.096147
0.6205  7.7597  0.040417
0.7346  7.7597  0.129468
0.8487  7.7597  0.183621
0.9628  7.7597  0.213588
1.0769  7.7597  0.227376
1.1910  7.7597  0.230637
1.3051  7.7597  0.227251
1.4192  7.7597  0.219832
1.5333  7.7597  0.210120
1.6474  7.7597  0.199256
1.7615  7.7597  0.187977
1.8756  7.7597  0.176750
1.9897  7.7597  0.165860
2.1038  7.7597  0.155474
2.2179  7.7597  0.145678
2.3321  7.7597  0.136509
2.4462  7.7597  0.127971
2.5603  7.7597  0.120047
2.6744  7.7597  0.112709
2.7885  7.7597  0.105922
2.9026  7.7597  0.099648
3.0167  7.7597  0.093850
3.1308  7.7597  0.088491
3.2449  7.7597  0.083534
3.3590  7.7597  0.078946
3.4731  7.7597  0.074696
3.5872  7.7597  0.070755
3.7013  7.7597  0.067098
3.8154  7.7597  0.063699
3.9295  7.7597  0.060538
4.0436  7.7597  0.057593
4.1577  7.7597  0.054848
4.2718  7.7597  0.052285
4.3859  7.7597  0.049890
4.5000  7.7597  0.047648
0.0500  7.8598  -0.956176
0.1641  7.8598  -0.789792
0.2782  7.8598  -0.536026
0.3923  7.8598  -0.289880
0.5064  7.8598  -0.095825
0.6205  7.8598  0.040673
0.7346  7.8598  0.129661
0.8487  7.8598  0.183758
0.9628  7.8598  0.213678
1.0769  7.8598  0.227426
1.1910  7.8598  0.230656
1.3051  7.8598  0.227245
1.4192  7.8598  0.219808
1.5333  7.8598  0.210082
1.6474  7.8598  0.199208
1.7615  7.8598  0.187922
1.8756  7.8598  0.176690
1.9897  7.8598  0.165798
2.1038  7.8598  0.155410
2.2179  7.8598  0.145614
2.3321  7.8598  0.136446
2.4462  7.8598  0.127909
2.5603  7.8598  0.119986
2.6744  7.8598  0.112649
2.7885  7.8598  0.105864
2.9026  7.8598  0.099592
3.0167  7.8598  0.093796
3.1308  7.8598  0.088439
3.2449  7.8598  0.083483
3.3590  7.8598  0.078897
3.4731  7.8598  0.074649
3.5872  7.8598  0.070711
3.7013  7.8598  0.067055
3.8154  7.8598  0.063658
3.9295  7.8598  0.060498
4.0436  7.8598  0.057555
4.1577  7.8598  0.054811
4.2718  7.8598  0.052250
4.3859  7.8598  0.049856
4.5000  7.8598  0.047616
0.0500  7.9599  -0.955706
0.1641  7.9599  -0.789343
0.2782  7.9599  -0.535616
0.3923  7.9599  -0.289523
0.5064  7.9599  -0.095528
0.6205  7.9599  0.040909
0.7346  7.9599  0.129839
0.8487  7.9599  0.183885
0.9628  7.9599  0.213761
1.0769  7.9599  0.227473
1.1910  7.9599  0.230673
1.3051  7.9599  0.227240
1.4192  7.9599  0.219786
1.5333  7.9599  0.210047
1.6474  7.9599  0.199164
1.7615  7.9599  0.187871
1.8756  7.9599  0.176635
1.9897  7.9599  0.165740
2.1038  7.9599  0.155351
2.2179  7.9599  0.145555
2.3321  7.9599  0.136387
2.4462  7.9599  0.127851
2.5603  7.9599  0.119929
2.6744  7.9599  0.112594
2.7885  7.9599  0.105810
2.9026  7.9599  0.099540
3.0167  7.9599  0.093746
3.1308  7.9599  0.088390
3.2449  7.9599  0.083437
3.3590  7.9599  0.078853
3.4731  7.9599  0.074607
3.5872  7.9599  0.070670
3.7013  7.9599  0.067015
3.8154  7.9599  0.063620
3.9295  7.9599  0.060462
4.0436  7.9599  0.057520
4.1577  7.9599  0.054778
4.2718  7.9599  0.052217
4.3859  7.9599  0.049825
4.5000  7.9599  0.047586


==> fig3/lorentz_sigma_rec.dat <==
freq_THz  time_ps  dsigma
0.0500  0.0000  0.000000
0.1641  0.0000  0.000000
0.2782  0.0000  0.000000
0.3923  0.0000  0.000000
0.5064  0.0000  0.000000
0.6205  0.0000  0.000000
0.7346  0.0000  0.000000
0.8487  0.0000  0.000000
0.9628  0.0000  0.000000
1.0769  0.0000  0.000000
1.1910  0.0000  0.000000
1.3051  0.0000  0.000000
1.4192  0.0000  0.000000
1.5333  0.0000  0.000000
1.6474  0.0000  0.000000
1.7615  0.0000  0.000000
1.8756  0.0000  0.000000
1.9897  0.0000  0.000000
2.1038  0.0000  0.000000
2.2179  0.0000  0.000000
2.3321  0.0000  0.000000
2.4462  0.0000  0.000000
2.5603  0.0000  0.000000
2.6744  0.0000  0.000000
2.7885  0.0000  0.000000
2.9026  0.0000  0.000000
3.0167  0.0000  0.000000
3.1308  0.0000  0.000000
3.2449  0.0000  0.000000
3.3590  0.0000  0.000000
3.4731  0.0000  0.000000
3.5872  0.0000  0.000000
3.7013  0.0000  0.000000
3.8154  0.0000  0.000000
3.9295  0.0000  0.000000
4.0436  0.0000  0.000000
4.1577  0.0000  0.000000
4.2718  0.0000  0.000000
4.3859  0.0000  0.000000
4.5000  0.0000  0.000000
0.0500  0.3002  0.000000
0.1641  0.3002  0.000000
0.2782  0.3002  0.000000
0.3923  0.3002  0.000000
0.5064  0.3002  0.000000
0.6205  0.3002  0.000000
0.7346  0.3002  0.000000
0.8487  0.3002  0.000000
0.9628  0.3002  0.000000
1.0769  0.3002  0.000000
1.1910  0.3002  0.000000
1.3051  0.3002  0.000000
1.4192  0.3002  0.000000
1.5333  0.3002  0.000000
1.6474  0.3002  0.000000
1.7615  0.3002  0.000000
1.8756  0.3002  0.000000
1.9897  0.3002  0.000000
2.1038  0.3002  0.000000
2.2179  0.3002  0.000000
2.3321  0.3002  0.000000
2.4462  0.3002  0.000000
2.5603  0.3002  0.000000
2.6744  0.3002  0.000000
2.7885  0.3002  0.000000
2.9026  0.3002  0.000000
3.0167  0.3002  0.000000
3.1308  0.3002  0.000000
3.2449  0.3002  0.000000
3.3590  0.3002  0.000000
3.4731  0.3002  0.000000
3.5872  0.3002  0.000000
3.7013  0.3002  0.000000
3.8154  0.3002  0.000000
3.9295  0.3002  0.000000
4.0436  0.3002  0.000000
4.1577  0.3002  0.000000
4.2718  0.3002  0.000000
4.3859  0.3002  0.000000
4.5000  0.3002  0.000000
0.0500  0.4503  0.000000
0.1641  0.4503  0.000000
0.2782  0.4503  0.000000
0.3923  0.4503  0.000000
0.5064  0.4503  0.000000
0.6205  0.4503  0.000000
0.7346  0.4503  0.000000
0.8487  0.4503  0.000000
0.9628  0.4503  0.000000
1.0769  0.4503  0.000000
1.1910  0.4503  0.000000
1.3051  0.4503  0.000000
1.4192  0.4503  0.000000
1.5333  0.4503  0.000000
1.6474  0.4503  0.000000
1.7615  0.4503  0.000000
1.8756  0.4503  0.000000
1.9897  0.4503  0.000000
2.1038  0.4503  0.000000
2.2179  0.4503  0.000000
2.3321  0.4503  0.000000
2.4462  0.4503  0.000000
2.5603  0.4503  0.000000
2.6744  0.4503  0.000000
2.7885  0.4503  0.000000
2.9026  0.4503  0.000000
3.0167  0.4503  0.000000
3.1308  0.4503  0.000000
3.2449  0.4503  0.000000
3.3590  0.4503  0.000000
3.4731  0.4503  0.000000
3.5872  0.4503  0.000000
3.7013  0.4503  0.000000
3.8154  0.4503  0.000000
3.9295  0.4503  0.000000
4.0436  0.4503  0.000000
4.1577  0.4503  0.000000
4.2718  0.4503  0.000000
4.3859  0.4503  0.000000
4.5000  0.4503  0.000000
0.0500  0.7504  0.000000
0.1641  0.7504  0.000000
0.2782  0.7504  0.000000
0.3923  0.7504  0.000000
0.5064  0.7504  0.000000
0.6205  0.7504  0.000000
0.7346  0.7504  0.000000
0.8487  0.7504  0.000000
0.9628  0.7504  0.000000
1.0769  0.7504  0.000000
1.1910  0.7504  0.000000
1.3051  0.7504  0.000000
1.4192  0.7504  0.000000
1.5333  0.7504  0.000000
1.6474  0.7504  0.000000
1.7615  0.7504  0.000000
1.8756  0.7504  0.000000
1.9897  0.7504  0.000000
2.1038  0.7504  0.000000
2.2179  0.7504  0.000000
2.3321  0.7504  0.000000
2.4462  0.7504  0.000000
2.5603  0.7504  0.000000
2.6744  0.7504  0.000000
2.7885  0.7504  0.000000
2.9026  0.7504  0.000000
3.0167  0.7504  0.000000
3.1308  0.7504  0.000000
3.2449  0.7504  0.000000
3.3590  0.7504  0.000000
3.4731  0.7504  0.000000
3.5872  0.7504  0.000000
3.7013  0.7504  0.000000
3.8154  0.7504  0.000000
3.9295  0.7504  0.000000
4.0436  0.7504  0.000000
4.1577  0.7504  0.000000
4.2718  0.7504  0.000000
4.3859  0.7504  0.000000
4.5000  0.7504  0.000000
0.0500  0.9005  0.000000
0.1641  0.9005  0.000000
0.2782  0.9005  0.000000
0.3923  0.9005  0.000000
0.5064  0.9005  0.000000
0.6205  0.9005  0.000000
0.7346  0.9005  0.000000
0.8487  0.9005  0.000000
0.9628  0.9005  0.000000
1.0769  0.9005  0.000000
1.1910  0.9005  0.000000
1.3051  0.9005  0.000000
1.4192  0.9005  0.000000
1.5333  0.9005  0.000000
1.6474  0.9005  0.000000
1.7615  0.9005  0.000000
1.8756  0.9005  0.000000
1.9897  0.9005  0.000000
2.1038  0.9005  0.000000
2.2179  0.9005  0.000000
2.3321  0.9005  0.000000
2.4462  0.9005  0.000000
2.5603  0.9005  0.000000
2.6744  0.9005  0.000000
2.7885  0.9005  0.000000
2.9026  0.9005  0.000000
3.0167  0.9005  0.000000
3.1308  0.9005  0.000000
3.2449  0.9005  0.000000
3.3590  0.9005  0.000000
3.4731  0.9005  0.000000
3.5872  0.9005  0.000000
3.7013  0.9005  0.000000
3.8154  0.9005  0.000000
3.9295  0.9005  0.000000
4.0436  0.9005  0.000000
4.1577  0.9005  0.000000
4.2718  0.9005  0.000000
4.3859  0.9005  0.000000
4.5000  0.9005  0.000000
0.0500  1.2007  0.000000
0.1641  1.2007  0.000000
0.2782  1.2007  0.000000
0.3923  1.2007  0.000000
0.5064  1.2007  0.000000
0.6205  1.2007  0.000000
0.7346  1.2007  0.000000
0.8487  1.2007  0.000000
0.9628  1.2007  0.000000
1.0769  1.2007  0.000000
1.1910  1.2007  0.000000
1.3051  1.2007  0.000000
1.4192  1.2007  0.000000
1.5333  1.2007  0.000000
1.6474  1.2007  0.000000
1.7615  1.2007  0.000000
1.8756  1.2007  0.000000
1.9897  1.2007  0.000000
2.1038  1.2007  0.000000
2.2179  1.2007  0.000000
2.3321  1.2007  0.000000
2.4462  1.2007  0.000000
2.5603  1.2007  0.000000
2.6744  1.2007  0.000000
2.7885  1.2007  0.000000
2.9026  1.2007  0.000000
3.0167  1.2007  0.000000
3.1308  1.2007  0.000000
3.2449  1.2007  0.000000
3.3590  1.2007  0.000000
3.4731  1.2007  0.000000
3.5872  1.2007  0.000000
3.7013  1.2007  0.000000
3.8154  1.2007  0.000000
3.9295  1.2007  0.000000
4.0436  1.2007  0.000000
4.1577  1.2007  0.000000
4.2718  1.2007  0.000000
4.3859  1.2007  0.000000
4.5000  1.2007  0.000000
0.0500  1.3508  -0.000000
0.1641  1.3508  -0.000000
0.2782  1.3508  -0.000000
0.3923  1.3508  -0.000000
0.5064  1.3508  0.000000
0.6205  1.3508  0.000000
0.7346  1.3508  0.000000
0.8487  1.3508  0.000000
0.9628  1.3508  0.000000
1.0769  1.3508  0.000000
1.1910  1.3508  0.000000
1.3051  1.3508  0.000000
1.4192  1.3508  0.000000
1.5333  1.3508  0.000000
1.6474  1.3508  0.000000
1.7615  1.3508  0.000000
1.8756  1.3508  0.000000
1.9897  1.3508  0.000000
2.1038  1.3508  0.000000
2.2179  1.3508  0.000000
2.3321  1.3508  0.000000
2.4462  1.3508  0.000000
2.5603  1.3508  0.000000
2.6744  1.3508  0.000000
2.7885  1.3508  0.000000
2.9026  1.3508  0.000000
3.0167  1.3508  0.000000
3.1308  1.3508  0.000000
3.2449  1.3508  0.000000
3.3590  1.3508  0.000000
3.4731  1.3508  0.000000
3.5872  1.3508  0.000000
3.7013  1.3508  0.000000
3.8154  1.3508  0.000000
3.9295  1.3508  0.000000
4.0436  1.3508  0.000000
4.1577  1.3508  0.000000
4.2718  1.3508  0.000000
4.3859  1.3508  0.000000
4.5000  1.3508  0.000000
0.0500  1.6509  -0.000000
0.1641  1.6509  -0.000000
0.2782  1.6509  -0.000000
0.3923  1.6509  -0.000000
0.5064  1.6509  0.000000
0.6205  1.6509  0.000000
0.7346  1.6509  0.000000
0.8487  1.6509  0.000000
0.9628  1.6509  0.000000
1.0769  1.6509  0.000000
1.1910  1.6509  0.000000
1.3051  1.6509  0.000000
1.4192  1.6509  0.000000
1.5333  1.6509  0.000000
1.6474  1.6509  0.000000
1.7615  1.6509  0.000000
1.8756  1.6509  0.000000
1.9897  1.6509  0.000000
2.1038  1.6509  0.000000
2.2179  1.6509  0.000000
2.3321  1.6509  0.000000
2.4462  1.6509  0.000000
2.5603  1.6509  0.000000
2.6744  1.6509  0.000000
2.7885  1.6509  0.000000
2.9026  1.6509  0.000000
3.0167  1.6509  0.000000
3.1308  1.6509  0.000000
3.2449  1.6509  0.000000
3.3590  1.6509  0.000000
3.4731  1.6509  0.000000
3.5872  1.6509  0.000000
3.7013  1.6509  0.000000
3.8154  1.6509  0.000000
3.9295  1.6509  0.000000
4.0436  1.6509  0.000000
4.1577  1.6509  0.000000
4.2718  1.6509  0.000000
4.3859  1.6509  0.000000
4.5000  1.6509  0.000000
0.0500  1.8010  -0.000000
0.1641  1.8010  -0.000000
0.2782  1.8010  -0.000000
0.3923  1.8010  -0.000000
0.5064  1.8010  0.000000
0.6205  1.8010  0.000000
0.7346  1.8010  0.000000
0.8487  1.8010  0.000000
0.9628  1.8010  0.000000
1.0769  1.8010  0.000000
1.1910  1.8010  0.000000
1.3051  1.8010  0.000000
1.4192  1.8010  0.000000
1.5333  1.8010  0.000000
1.6474  1.8010  0.000000
1.7615  1.8010  0.000000
1.8756  1.8010  0.000000
1.9897  1.8010  0.000000
2.1038  1.8010  0.000000
2.2179  1.8010  0.000000
2.3321  1.8010  0.000000
2.4462  1.8010  0.000000
2.5603  1.8010  0.000000
2.6744  1.8010  0.000000
2.7885  1.8010  0.000000
2.9026  1.8010  0.000000
3.0167  1.8010  0.000000
3.1308  1.8010  0.000000
3.2449  1.8010  0.000000
3.3590  1.8010  0.000000
3.4731  1.8010  0.000000
3.5872  1.8010  0.000000
3.7013  1.8010  0.000000
3.8154  1.8010  0.000000
3.9295  1.8010  0.000000
4.0436  1.8010  0.000000
4.1577  1.8010  0.000000
4.2718  1.8010  0.000000
4.3859  1.8010  0.000000
4.5000  1.8010  0.000000
0.0500  2.1012  -0.000000
0.1641  2.1012  -0.000000
0.2782  2.1012  -0.000000
0.3923  2.1012  -0.000000
0.5064  2.1012  0.000000
0.6205  2.1012  0.000000
0.7346  2.1012  0.000000
0.8487  2.1012  0.000000
0.9628  2.1012  0.000000
1.0769  2.1012  0.000000
1.1910  2.1012  0.000000
1.3051  2.1012  0.000000
1.4192  2.1012  0.000000
1.5333  2.1012  0.000000
1.6474  2.1012  0.000000
1.7615  2.1012  0.000000
1.8756  2.1012  0.000000
1.9897  2.1012  0.000000
2.1038  2.1012  0.000000
2.2179  2.1012  0.000000
2.3321  2.1012  0.000000
2.4462  2.1012  0.000000
2.5603  2.1012  0.000000
2.6744  2.1012  0.000000
2.7885  2.1012  0.000000
2.9026  2.1012  0.000000
3.0167  2.1012  0.000000
3.1308  2.1012  0.000000
3.2449  2.1012  0.000000
3.3590  2.1012  0.000000
3.4731  2.1012  0.000000
3.5872  2.1012  0.000000
3.7013  2.1012  0.000000
3.8154  2.1012  0.000000
3.9295  2.1012  0.000000
4.0436  2.1012  0.000000
4.1577  2.1012  0.000000
4.2718  2.1012  0.000000
4.3859  2.1012  0.000000
4.5000  2.1012  0.000000
0.0500  2.2513  -0.000000
0.1641  2.2513  -0.000000
0.2782  2.2513  -0.000000
0.3923  2.2513  -0.000000
0.5064  2.2513  0.000000
0.6205  2.2513  0.000000
0.7346  2.2513  0.000000
0.8487  2.2513  0.000000
0.9628  2.2513  0.000000
1.0769  2.2513  0.000000
1.1910  2.2513  0.000000
1.3051  2.2513  0.000000
1.4192  2.2513  0.000000
1.5333  2.2513  0.000000
1.6474  2.2513  0.000000
1.7615  2.2513  0.000000
1.8756  2.2513  0.000000
1.9897  2.2513  0.000000
2.1038  2.2513  0.000000
2.2179  2.2513  0.000000
2.3321  2.2513  0.000000
2.4462  2.2513  0.000000
2.5603  2.2513  0.000000
2.6744  2.2513  0.000000
2.7885  2.2513  0.000000
2.9026  2.2513  0.000000
3.0167  2.2513  0.000000
3.1308  2.2513  0.000000
3.2449  2.2513  0.000000
3.3590  2.2513  0.000000
3.4731  2.2513  0.000000
3.5872  2.2513  0.000000
3.7013  2.2513  0.000000
3.8154  2.2513  0.000000
3.9295  2.2513  0.000000
4.0436  2.2513  0.000000
4.1577  2.2513  0.000000
4.2718  2.2513  0.000000
4.3859  2.2513  0.000000
4.5000  2.2513  0.000000
0.0500  2.5514  -0.000000
0.1641  2.5514  -0.000000
0.2782  2.5514  -0.000000
0.3923  2.5514  -0.000000
0.5064  2.5514  0.000000
0.6205  2.5514  0.000000
0.7346  2.5514  0.000000
0.8487  2.5514  0.000000
0.9628  2.5514  0.000000
1.0769  2.5514  0.000000
1.1910  2.5514  0.000000
1.3051  2.5514  0.000000
1.4192  2.5514  0.000000
1.5333  2.5514  0.000000
1.6474  2.5514  0.000000
1.7615  2.5514  0.000000
1.8756  2.5514  0.000000
1.9897  2.5514  0.000000
2.1038  2.5514  0.000000
2.2179  2.5514  0.000000
2.3321  2.5514  0.000000
2.4462  2.5514  0.000000
2.5603  2.5514  0.000000
2.6744  2.5514  0.000000
2.7885  2.5514  0.000000
2.9026  2.5514  0.000000
3.0167  2.5514  0.000000
3.1308  2.5514  0.000000
3.2449  2.5514  0.000000
3.3590  2.5514  0.000000
3.4731  2.5514  0.000000
3.5872  2.5514  0.000000
3.7013  2.5514  0.000000
3.8154  2.5514  0.000000
3.9295  2.5514  0.000000
4.0436  2.5514  0.000000
4.1577  2.5514  0.000000
4.2718  2.5514  0.000000
4.3859  2.5514  0.000000
4.5000  2.5514  0.000000
0.0500  2.7015  -0.000000
0.1641  2.7015  -0.000000
0.2782  2.7015  -0.000000
0.3923  2.7015  -0.000000
0.5064  2.7015  0.000000
0.6205  2.7015  0.000000
0.7346  2.7015  0.000000
0.8487  2.7015  0.000000
0.9628  2.7015  0.000000
1.0769  2.7015  0.000000
1.1910  2.7015  0.000000
1.3051  2.7015  0.000000
1.4192  2.7015  0.000000
1.5333  2.7015  0.000000
1.6474  2.7015  0.000000
1.7615  2.7015  0.000000
1.8756  2.7015  0.000000
1.9897  2.7015  0.000000
2.1038  2.7015  0.000000
2.2179  2.7015  0.000000
2.3321  2.7015  0.000000
2.4462  2.7015  0.000000
2.5603  2.7015  0.000000
2.6744  2.7015  0.000000
2.7885  2.7015  0.000000
2.9026  2.7015  0.000000
3.0167  2.7015  0.000000
3.1308  2.7015  0.000000
3.2449  2.7015  0.000000
3.3590  2.7015  0.000000
3.4731  2.7015  0.000000
3.5872  2.7015  0.000000
3.7013  2.7015  0.000000
3.8154  2.7015  0.000000
3.9295  2.7015  0.000000
4.0436  2.7015  0.000000
4.1577  2.7015  0.000000
4.2718  2.7015  0.000000
4.3859  2.7015  0.000000
4.5000  2.7015  0.000000
0.0500  3.0017  -0.000000
0.1641  3.0017  -0.000000
0.2782  3.0017  -0.000000
0.3923  3.0017  -0.000000
0.5064  3.0017  0.000000
0.6205  3.0017  0.000000
0.7346  3.0017  0.000000
0.8487  3.0017  0.000000
0.9628  3.0017  0.000000
1.0769  3.0017  0.000000
1.1910  3.0017  0.000000
1.3051  3.0017  0.000000
1.4192  3.0017  0.000000
1.5333  3.0017  0.000000
1.6474  3.0017  0.000000
1.7615  3.0017  0.000000
1.8756  3.0017  0.000000
1.9897  3.0017  0.000000
2.1038  3.0017  0.000000
2.2179  3.0017  0.000000
2.3321  3.0017  0.000000
2.4462  3.0017  0.000000
2.5603  3.0017  0.000000
2.6744  3.0017  0.000000
2.7885  3.0017  0.000000
2.9026  3.0017  0.000000
3.0167  3.0017  0.000000
3.1308  3.0017  0.000000
3.2449  3.0017  0.000000
3.3590  3.0017  0.000000
3.4731  3.0017  0.000000
3.5872  3.0017  0.000000
3.7013  3.0017  0.000000
3.8154  3.0017  0.000000
3.9295  3.0017  0.000000
4.0436  3.0017  0.000000
4.1577  3.0017  0.000000
4.2718  3.0017  0.000000
4.3859  3.0017  0.000000
4.5000  3.0017  0.000000
0.0500  3.1518  -0.000000
0.1641  3.1518  -0.000000
0.2782  3.1518  -0.000000
0.3923  3.1518  -0.000000
0.5064  3.1518  0.000000
0.6205  3.1518  0.000000
0.7346  3.1518  0.000000
0.8487  3.1518  0.000000
0.9628  3.1518  0.000000
1.0769  3.1518  0.000000
1.1910  3.1518  0.000000
1.3051  3.1518  0.000000
1.4192  3.1518  0.000000
1.5333  3.1518  0.000000
1.6474  3.1518  0.000000
1.7615  3.1518  0.000000
1.8756  3.1518  0.000000
1.9897  3.1518  0.000000
2.1038  3.1518  0.000000
2.2179  3.1518  0.000000
2.3321  3.1518  0.000000
2.4462  3.1518  0.000000
2.5603  3.1518  0.000000
2.6744  3.1518  0.000000
2.7885  3.1518  0.000000
2.9026  3.1518  0.000000
3.0167  3.1518  0.000000
3.1308  3.1518  0.000000
3.2449  3.1518  0.000000
3.3590  3.1518  0.000000
3.4731  3.1518  0.000000
3.5872  3.1518  0.000000
3.7013  3.1518  0.000000
3.8154  3.1518  0.000000
3.9295  3.1518  0.000000
4.0436  3.1518  0.000000
4.1577  3.1518  0.000000
4.2718  3.1518  0.000000
4.3859  3.1518  0.000000
4.5000  3.1518  0.000000
0.0500  3.4519  0.000001
0.1641  3.4519  0.000001
0.2782  3.4519  0.000000
0.3923  3.4519  0.000000
0.5064  3.4519  -0.000000
0.6205  3.4519  -0.000000
0.7346  3.4519  -0.000000
0.8487  3.4519  -0.000000
0.9628  3.4519  -0.000000
1.0769  3.4519  -0.000000
1.1910  3.4519  -0.000000
1.3051  3.4519  -0.000000
1.4192  3.4519  -0.000000
1.5333  3.4519  -0.000000
1.6474  3.4519  -0.000000
1.7615  3.4519  -0.000000
1.8756  3.4519  -0.000000
1.9897  3.4519  -0.000000
2.1038  3.4519  -0.000000
2.2179  3.4519  -0.000000
2.3321  3.4519  -0.000000
2.4462  3.4519  -0.000000
2.5603  3.4519  -0.000000
2.6744  3.4519  -0.000000
2.7885  3.4519  -0.000000
2.9026  3.4519  -0.000000
3.0167  3.4519  -0.000000
3.1308  3.4519  -0.000000
3.2449  3.4519  -0.000000
3.3590  3.4519  -0.000000
3.4731  3.4519  -0.000000
3.5872  3.4519  -0.000000
3.7013  3.4519  -0.000000
3.8154  3.4519  -0.000000
3.9295  3.4519  -0.000000
4.0436  3.4519  -0.000000
4.1577  3.4519  -0.000000
4.2718  3.4519  -0.000000
4.3859  3.4519  -0.000000
4.5000  3.4519  -0.000000
0.0500  3.6020  0.000006
0.1641  3.6020  0.000005
0.2782  3.6020  0.000002
0.3923  3.6020  0.000001
0.5064  3.6020  -0.000000
0.6205  3.6020  -0.000001
0.7346  3.6020  -0.000001
0.8487  3.6020  -0.000001
0.9628  3.6020  -0.000001
1.0769  3.6020  -0.000001
1.1910  3.6020  -0.000001
1.3051  3.6020  -0.000001
1.4192  3.6020  -0.000001
1.5333  3.6020  -0.000000
1.6474  3.6020  -0.000000
1.7615  3.6020  -0.000000
1.8756  3.6020  -0.000000
1.9897  3.6020  -0.000000
2.1038  3.6020  -0.000000
2.2179  3.6020  -0.000000
2.3321  3.6020  -0.000000
2.4462  3.6020  -0.000000
2.5603  3.6020  -0.000000
2.6744  3.6020  -0.000000
2.7885  3.6020  -0.000000
2.9026  3.6020  -0.000000
3.0167  3.6020  -0.000000
3.1308  3.6020  -0.000000
3.2449  3.6020  -0.000000
3.3590  3.6020  -0.000000
3.4731  3.6020  -0.000000
3.5872  3.6020  -0.000000
3.7013  3.6020  -0.000000
3.8154  3.6020  -0.000000
3.9295  3.6020  -0.000000
4.0436  3.6020  -0.000000
4.1577  3.6020  -0.000000
4.2718  3.6020  -0.000000
4.3859  3.6020  -0.000000
4.5000  3.6020  -0.000000
0.0500  3.9022  0.000076
0.1641  3.9022  0.000055
0.2782  3.9022  0.000029
0.3923  3.9022  0.000009
0.5064  3.9022  -0.000002
0.6205  3.9022  -0.000007
0.7346  3.9022  -0.000009
0.8487  3.9022  -0.000010
0.9628  3.9022  -0.000009
1.0769  3.9022  -0.000009
1.1910  3.9022  -0.000008
1.3051  3.9022  -0.000007
1.4192  3.9022  -0.000006
1.5333  3.9022  -0.000006
1.6474  3.9022  -0.000005
1.7615  3.9022  -0.000005
1.8756  3.9022  -0.000004
1.9897  3.9022  -0.000004
2.1038  3.9022  -0.000003
2.2179  3.9022  -0.000003
2.3321  3.9022  -0.000003
2.4462  3.9022  -0.000003
2.5603  3.9022  -0.000002
2.6744  3.9022  -0.000002
2.7885  3.9022  -0.000002
2.9026  3.9022  -0.000002
3.0167  3.9022  -0.000002
3.1308  3.9022  -0.000002
3.2449  3.9022  -0.000002
3.3590  3.9022  -0.000001
3.4731  3.9022  -0.000001
3.5872  3.9022  -0.000001
3.7013  3.9022  -0.000001
3.8154  3.9022  -0.000001
3.9295  3.9022  -0.000001
4.0436  3.9022  -0.000001
4.1577  3.9022  -0.000001
4.2718  3.9022  -0.000001
4.3859  3.9022  -0.000001
4.5000  3.9022  -0.000001
0.0500  4.0523  0.000208
0.1641  4.0523  0.000152
0.2782  4.0523  0.000079
0.3923  4.0523  0.000025
0.5064  4.0523  -0.000006
0.6205  4.0523  -0.000021
0.7346  4.0523  -0.000026
0.8487  4.0523  -0.000027
0.9628  4.0523  -0.000026
1.0769  4.0523  -0.000024
1.1910  4.0523  -0.000022
1.3051  4.0523  -0.000019
1.4192  4.0523  -0.000017
1.5333  4.0523  -0.000016
1.6474  4.0523  -0.000014
1.7615  4.0523  -0.000013
1.8756  4.0523  -0.000011
1.9897  4.0523  -0.000010
2.1038  4.0523  -0.000009
2.2179  4.0523  -0.000009
2.3321  4.0523  -0.000008
2.4462  4.0523  -0.000007
2.5603  4.0523  -0.000007
2.6744  4.0523  -0.000006
2.7885  4.0523  -0.000006
2.9026  4.0523  -0.000005
3.0167  4.0523  -0.000005
3.1308  4.0523  -0.000005
3.2449  4.0523  -0.000004
3.3590  4.0523  -0.000004
3.4731  4.0523  -0.000004
3.5872  4.0523  -0.000004
3.7013  4.0523  -0.000003
3.8154  4.0523  -0.000003
3.9295  4.0523  -0.000003
4.0436  4.0523  -0.000003
4.1577  4.0523  -0.000003
4.2718  4.0523  -0.000003
4.3859  4.0523  -0.000002
4.5000  4.0523  -0.000002
0.0500  4.3524  0.001140
0.1641  4.3524  0.000829
0.2782  4.3524  0.000431
0.3923  4.3524  0.000134
0.5064  4.3524  -0.000034
0.6205  4.3524  -0.000113
0.7346  4.3524  -0.000142
0.8487  4.3524  -0.000147
0.9628  4.3524  -0.000140
1.0769  4.3524  -0.000130
1.1910  4.3524  -0.000118
1.3051  4.3524  -0.000106
1.4192  4.3524  -0.000095
1.5333  4.3524  -0.000085
1.6474  4.3524  -0.000077
1.7615  4.3524  -0.000069
1.8756  4.3524  -0.000063
1.9897  4.3524  -0.000057
2.1038  4.3524  -0.000052
2.2179  4.3524  -0.000047
2.3321  4.3524  -0.000043
2.4462  4.3524  -0.000040
2.5603  4.3524  -0.000037
2.6744  4.3524  -0.000034
2.7885  4.3524  -0.000031
2.9026  4.3524  -0.000029
3.0167  4.3524  -0.000027
3.1308  4.3524  -0.000025
3.2449  4.3524  -0.000024
3.3590  4.3524  -0.000022
3.4731  4.3524  -0.000021
3.5872  4.3524  -0.000020
3.7013  4.3524  -0.000019
3.8154  4.3524  -0.000017
3.9295  4.3524  -0.000017
4.0436  4.3524  -0.000016
4.1577  4.3524  -0.000015
4.2718  4.3524  -0.000014
4.3859  4.3524  -0.000013
4.5000  4.3524  -0.000013
0.0500  4.5025  0.002321
0.1641  4.5025  0.001685
0.2782  4.5025  0.000872
0.3923  4.5025  0.000268
0.5064  4.5025  -0.000072
0.6205  4.5025  -0.000231
0.7346  4.5025  -0.000290
0.8487  4.5025  -0.000299
0.9628  4.5025  -0.000285
1.0769  4.5025  -0.000263
1.1910  4.5025  -0.000238
1.3051  4.5025  -0.000214
1.4192  4.5025  -0.000192
1.5333  4.5025  -0.000173
1.6474  4.5025  -0.000155
1.7615  4.5025  -0.000140
1.8756  4.5025  -0.000127
1.9897  4.5025  -0.000115
2.1038  4.5025  -0.000105
2.2179  4.5025  -0.000096
2.3321  4.5025  -0.000088
2.4462  4.5025  -0.000081
2.5603  4.5025  -0.000074
2.6744  4.5025  -0.000069
2.7885  4.5025  -0.000064
2.9026  4.5025  -0.000059
3.0167  4.5025  -0.000055
3.1308  4.5025  -0.000051
3.2449  4.5025  -0.000048
3.3590  4.5025  -0.000045
3.4731  4.5025  -0.000042
3.5872  4.5025  -0.000040
3.7013  4.5025  -0.000037
3.8154  4.5025  -0.000035
3.9295  4.5025  -0.000033
4.0436  4.5025  -0.000032
4.1577  4.5025  -0.000030
4.2718  4.5025  -0.000028
4.3859  4.5025  -0.000027
4.5000  4.5025  -0.000026
0.0500  4.8027  0.007779
0.1641  4.8027  0.005601
0.2782  4.8027  0.002851
0.3923  4.8027  0.000841
0.5064  4.8027  -0.000272
0.6205  4.8027  -0.000781
0.7346  4.8027  -0.000962
0.8487  4.8027  -0.000983
0.9628  4.8027  -0.000934
1.0769  4.8027  -0.000858
1.1910  4.8027  -0.000775
1.3051  4.8027  -0.000696
1.4192  4.8027  -0.000624
1.5333  4.8027  -0.000560
1.6474  4.8027  -0.000503
1.7615  4.8027  -0.000453
1.8756  4.8027  -0.000410
1.9897  4.8027  -0.000372
2.1038  4.8027  -0.000338
2.2179  4.8027  -0.000309
2.3321  4.8027  -0.000283
2.4462  4.8027  -0.000260
2.5603  4.8027  -0.000240
2.6744  4.8027  -0.000221
2.7885  4.8027  -0.000205
2.9026  4.8027  -0.000191
3.0167  4.8027  -0.000177
3.1308  4.8027  -0.000166
3.2449  4.8027  -0.000155
3.3590  4.8027  -0.000145
3.4731  4.8027  -0.000136
3.5872  4.8027  -0.000128
3.7013  4.8027  -0.000121
3.8154  4.8027  -0.000114
3.9295  4.8027  -0.000108
4.0436  4.8027  -0.000102
4.1577  4.8027  -0.000097
4.2718  4.8027  -0.000092
4.3859  4.8027  -0.000087
4.5000  4.8027  -0.000083
0.0500  4.9528  0.014261
0.1641  4.9528  0.010332
0.2782  4.9528  0.005412
0.3923  4.9528  0.001843
0.5064  4.9528  -0.000136
0.6205  4.9528  -0.001057
0.7346  4.9528  -0.001405
0.8487  4.9528  -0.001474
0.9628  4.9528  -0.001418
1.0769  4.9528  -0.001311
1.1910  4.9528  -0.001191
1.3051  4.9528  -0.001072
1.4192  4.9528  -0.000963
1.5333  4.9528  -0.000865
1.6474  4.9528  -0.000778
1.7615  4.9528  -0.000702
1.8756  4.9528  -0.000635
1.9897  4.9528  -0.000576
2.1038  4.9528  -0.000525
2.2179  4.9528  -0.000479
2.3321  4.9528  -0.000439
2.4462  4.9528  -0.000404
2.5603  4.9528  -0.000372
2.6744  4.9528  -0.000344
2.7885  4.9528  -0.000319
2.9026  4.9528  -0.000296
3.0167  4.9528  -0.000276
3.1308  4.9528  -0.000257
3.2449  4.9528  -0.000241
3.3590  4.9528  -0.000226
3.4731  4.9528  -0.000212
3.5872  4.9528  -0.000199
3.7013  4.9528  -0.000188
3.8154  4.9528  -0.000177
3.9295  4.9528  -0.000167
4.0436  4.9528  -0.000158
4.1577  4.9528  -0.000150
4.2718  4.9528  -0.000143
4.3859  4.9528  -0.000136
4.5000  4.9528  -0.000129
0.0500  5.2529  0.043375
0.1641  5.2529  0.030020
0.2782  5.2529  0.014396
0.3923  5.2529  0.003965
0.5064  5.2529  -0.001345
0.6205  5.2529  -0.003583
0.7346  5.2529  -0.004290
0.8487  5.2529  -0.004303
0.9628  5.2529  -0.004034
1.0769  5.2529  -0.003669
1.1910  5.2529  -0.003293
1.3051  5.2529  -0.002940
1.4192  5.2529  -0.002623
1.5333  5.2529  -0.002344
1.6474  5.2529  -0.002100
1.7615  5.2529  -0.001888
1.8756  5.2529  -0.001703
1.9897  5.2529  -0.001542
2.1038  5.2529  -0.001401
2.2179  5.2529  -0.001278
2.3321  5.2529  -0.001169
2.4462  5.2529  -0.001073
2.5603  5.2529  -0.000988
2.6744  5.2529  -0.000913
2.7885  5.2529  -0.000845
2.9026  5.2529  -0.000785
3.0167  5.2529  -0.000730
3.1308  5.2529  -0.000681
3.2449  5.2529  -0.000637
3.3590  5.2529  -0.000596
3.4731  5.2529  -0.000560
3.5872  5.2529  -0.000526
3.7013  5.2529  -0.000496
3.8154  5.2529  -0.000468
3.9295  5.2529  -0.000442
4.0436  5.2529  -0.000418
4.1577  5.2529  -0.000396
4.2718  5.2529  -0.000376
4.3859  5.2529  -0.000358
4.5000  5.2529  -0.000340
0.0500  5.4030  0.163943
0.1641  5.4030  0.120153
0.2782  5.4030  0.071171
0.3923  5.4030  0.038557
0.5064  5.4030  0.020463
0.6205  5.4030  0.010918
0.7346  5.4030  0.005872
0.8487  5.4030  0.003148
0.9628  5.4030  0.001639
1.0769  5.4030  0.000785
1.1910  5.4030  0.000293
1.3051  5.4030  0.000007
1.4192  5.4030  -0.000157
1.5333  5.4030  -0.000251
1.6474  5.4030  -0.000300
1.7615  5.4030  -0.000324
1.8756  5.4030  -0.000331
1.9897  5.4030  -0.000329
2.1038  5.4030  -0.000321
2.2179  5.4030  -0.000309
2.3321  5.4030  -0.000296
2.4462  5.4030  -0.000282
2.5603  5.4030  -0.000267
2.6744  5.4030  -0.000253
2.7885  5.4030  -0.000240
2.9026  5.4030  -0.000227
3.0167  5.4030  -0.000215
3.1308  5.4030  -0.000203
3.2449  5.4030  -0.000192
3.3590  5.4030  -0.000182
3.4731  5.4030  -0.000173
3.5872  5.4030  -0.000164
3.7013  5.4030  -0.000156
3.8154  5.4030  -0.000148
3.9295  5.4030  -0.000141
4.0436  5.4030  -0.000134
4.1577  5.4030  -0.000128
4.2718  5.4030  -0.000122
4.3859  5.4030  -0.000116
4.5000  5.4030  -0.000111
0.0500  5.7032  -0.077155
0.1641  5.7032  -0.089368
0.2782  5.7032  -0.089688
0.3923  5.7032  -0.079044
0.5064  5.7032  -0.065642
0.6205  5.7032  -0.053451
0.7346  5.7032  -0.043481
0.8487  5.7032  -0.035626
0.9628  5.7032  -0.029495
1.0769  5.7032  -0.024695
1.1910  5.7032  -0.020905
1.3051  5.7032  -0.017882
1.4192  5.7032  -0.015442
1.5333  5.7032  -0.013453
1.6474  5.7032  -0.011812
1.7615  5.7032  -0.010447
1.8756  5.7032  -0.009300
1.9897  5.7032  -0.008328
2.1038  5.7032  -0.007498
2.2179  5.7032  -0.006784
2.3321  5.7032  -0.006166
2.4462  5.7032  -0.005628
2.5603  5.7032  -0.005156
2.6744  5.7032  -0.004740
2.7885  5.7032  -0.004373
2.9026  5.7032  -0.004046
3.0167  5.7032  -0.003754
3.1308  5.7032  -0.003492
3.2449  5.7032  -0.003257
3.3590  5.7032  -0.003044
3.4731  5.7032  -0.002851
3.5872  5.7032  -0.002676
3.7013  5.7032  -0.002517
3.8154  5.7032  -0.002371
3.9295  5.7032  -0.002238
4.0436  5.7032  -0.002115
4.1577  5.7032  -0.002002
4.2718  5.7032  -0.001898
4.3859  5.7032  -0.001802
4.5000  5.7032  -0.001713
0.0500  5.8533  0.110968
0.1641  5.8533  0.058805
0.2782  5.8533  0.012601
0.3923  5.8533  -0.009649
0.5064  5.8533  -0.017199
0.6205  5.8533  -0.018325
0.7346  5.8533  -0.017085
0.8487  5.8533  -0.015172
0.9628  5.8533  -0.013230
1.0769  5.8533  -0.011478
1.1910  5.8533  -0.009968
1.3051  5.8533  -0.008689
1.4192  5.8533  -0.007613
1.5333  5.8533  -0.006707
1.6474  5.8533  -0.005943
1.7615  5.8533  -0.005294
1.8756  5.8533  -0.004741
1.9897  5.8533  -0.004267
2.1038  5.8533  -0.003857
2.2179  5.8533  -0.003503
2.3321  5.8533  -0.003193
2.4462  5.8533  -0.002922
2.5603  5.8533  -0.002683
2.6744  5.8533  -0.002472
2.7885  5.8533  -0.002284
2.9026  5.8533  -0.002116
3.0167  5.8533  -0.001966
3.1308  5.8533  -0.001832
3.2449  5.8533  -0.001710
3.3590  5.8533  -0.001600
3.4731  5.8533  -0.001500
3.5872  5.8533  -0.001409
3.7013  5.8533  -0.001326
3.8154  5.8533  -0.001250
3.9295  5.8533  -0.001180
4.0436  5.8533  -0.001116
4.1577  5.8533  -0.001057
4.2718  5.8533  -0.001003
4.3859  5.8533  -0.000953
4.5000  5.8533  -0.000906
0.0500  6.1534  0.134053
0.1641  6.1534  0.110442
0.2782  6.1534  0.079467
0.3923  6.1534  0.054349
0.5064  6.1534  0.037297
0.6205  6.1534  0.026305
0.7346  6.1534  0.019194
0.8487  6.1534  0.014476
0.9628  6.1534  0.011243
1.0769  6.1534  0.008956
1.1910  6.1534  0.007289
1.3051  6.1534  0.006042
1.4192  6.1534  0.005087
1.5333  6.1534  0.004340
1.6474  6.1534  0.003746
1.7615  6.1534  0.003266
1.8756  6.1534  0.002872
1.9897  6.1534  0.002546
2.1038  6.1534  0.002272
2.2179  6.1534  0.002040
2.3321  6.1534  0.001842
2.4462  6.1534  0.001672
2.5603  6.1534  0.001524
2.6744  6.1534  0.001395
2.7885  6.1534  0.001282
2.9026  6.1534  0.001182
3.0167  6.1534  0.001093
3.1308  6.1534  0.001014
3.2449  6.1534  0.000943
3.3590  6.1534  0.000880
3.4731  6.1534  0.000822
3.5872  6.1534  0.000770
3.7013  6.1534  0.000723
3.8154  6.1534  0.000680
3.9295  6.1534  0.000641
4.0436  6.1534  0.000605
4.1577  6.1534  0.000572
4.2718  6.1534  0.000542
4.3859  6.1534  0.000514
4.5000  6.1534  0.000488
0.0500  6.3035  0.328947
0.1641  6.3035  0.217769
0.2782  6.3035  0.114322
0.3923  6.3035  0.056065
0.5064  6.3035  0.027344
0.6205  6.3035  0.013395
0.7346  6.3035  0.006475
0.8487  6.3035  0.002943
0.9628  6.3035  0.001096
1.0769  6.3035  0.000117
1.1910  6.3035  -0.000400
1.3051  6.3035  -0.000666
1.4192  6.3035  -0.000791
1.5333  6.3035  -0.000838
1.6474  6.3035  -0.000841
1.7615  6.3035  -0.000820
1.8756  6.3035  -0.000786
1.9897  6.3035  -0.000745
2.1038  6.3035  -0.000703
2.2179  6.3035  -0.000660
2.3321  6.3035  -0.000619
2.4462  6.3035  -0.000580
2.5603  6.3035  -0.000543
2.6744  6.3035  -0.000509
2.7885  6.3035  -0.000477
2.9026  6.3035  -0.000448
3.0167  6.3035  -0.000421
3.1308  6.3035  -0.000396
3.2449  6.3035  -0.000373
3.3590  6.3035  -0.000352
3.4731  6.3035  -0.000332
3.5872  6.3035  -0.000314
3.7013  6.3035  -0.000297
3.8154  6.3035  -0.000282
3.9295  6.3035  -0.000267
4.0436  6.3035  -0.000254
4.1577  6.3035  -0.000241
4.2718  6.3035  -0.000230
4.3859  6.3035  -0.000219
4.5000  6.3035  -0.000209
0.0500  6.6037  0.179263
0.1641  6.6037  0.158322
0.2782  6.6037  0.127404
0.3923  6.6037  0.098169
0.5064  6.6037  0.074996
0.6205  6.6037  0.057827
0.7346  6.6037  0.045324
0.8487  6.6037  0.036175
0.9628  6.6037  0.029383
1.0769  6.6037  0.024254
1.1910  6.6037  0.020310
1.3051  6.6037  0.017227
1.4192  6.6037  0.014778
1.5333  6.6037  0.012805
1.6474  6.6037  0.011194
1.7615  6.6037  0.009865
1.8756  6.6037  0.008755
1.9897  6.6037  0.007820
2.1038  6.6037  0.007026
2.2179  6.6037  0.006345
2.3321  6.6037  0.005758
2.4462  6.6037  0.005248
2.5603  6.6037  0.004802
2.6744  6.6037  0.004411
2.7885  6.6037  0.004065
2.9026  6.6037  0.003758
3.0167  6.6037  0.003484
3.1308  6.6037  0.003239
3.2449  6.6037  0.003019
3.3590  6.6037  0.002820
3.4731  6.6037  0.002640
3.5872  6.6037  0.002477
3.7013  6.6037  0.002329
3.8154  6.6037  0.002193
3.9295  6.6037  0.002069
4.0436  6.6037  0.001955
4.1577  6.6037  0.001850
4.2718  6.6037  0.001754
4.3859  6.6037  0.001664
4.5000  6.6037  0.001582
0.0500  6.7538  0.268179
0.1641  6.7538  0.214642
0.2782  6.7538  0.148703
0.3923  6.7538  0.098637
0.5064  6.7538  0.066322
0.6205  6.7538  0.046188
0.7346  6.7538  0.033445
0.8487  6.7538  0.025107
0.9628  6.7538  0.019445
1.0769  6.7538  0.015462
1.1910  6.7538  0.012571
1.3051  6.7538  0.010413
1.4192  6.7538  0.008762
1.5333  6.7538  0.007474
1.6474  6.7538  0.006450
1.7615  6.7538  0.005622
1.8756  6.7538  0.004945
1.9897  6.7538  0.004382
2.1038  6.7538  0.003911
2.2179  6.7538  0.003512
2.3321  6.7538  0.003171
2.4462  6.7538  0.002878
2.5603  6.7538  0.002623
2.6744  6.7538  0.002401
2.7885  6.7538  0.002206
2.9026  6.7538  0.002034
3.0167  6.7538  0.001882
3.1308  6.7538  0.001746
3.2449  6.7538  0.001624
3.3590  6.7538  0.001514
3.4731  6.7538  0.001416
3.5872  6.7538  0.001326
3.7013  6.7538  0.001245
3.8154  6.7538  0.001171
3.9295  6.7538  0.001104
4.0436  6.7538  0.001042
4.1577  6.7538  0.000985
4.2718  6.7538  0.000933
4.3859  6.7538  0.000885
4.5000  6.7538  0.000840
0.0500  7.0539  0.317130
0.1641  7.0539  0.251062
0.2782  7.0539  0.171545
0.3923  7.0539  0.112551
0.5064  7.0539  0.075123
0.6205  7.0539  0.052071
0.7346  7.0539  0.037591
0.8487  7.0539  0.028163
0.9628  7.0539  0.021782
1.0769  7.0539  0.017304
1.1910  7.0539  0.014059
1.3051  7.0539  0.011640
1.4192  7.0539  0.009792
1.5333  7.0539  0.008350
1.6474  7.0539  0.007204
1.7615  7.0539  0.006278
1.8756  7.0539  0.005521
1.9897  7.0539  0.004892
2.1038  7.0539  0.004366
2.2179  7.0539  0.003920
2.3321  7.0539  0.003539
2.4462  7.0539  0.003212
2.5603  7.0539  0.002928
2.6744  7.0539  0.002680
2.7885  7.0539  0.002462
2.9026  7.0539  0.002270
3.0167  7.0539  0.002100
3.1308  7.0539  0.001948
3.2449  7.0539  0.001812
3.3590  7.0539  0.001690
3.4731  7.0539  0.001580
3.5872  7.0539  0.001480
3.7013  7.0539  0.001389
3.8154  7.0539  0.001307
3.9295  7.0539  0.001231
4.0436  7.0539  0.001162
4.1577  7.0539  0.001099
4.2718  7.0539  0.001041
4.3859  7.0539  0.000987
4.5000  7.0539  0.000937
0.0500  7.2040  0.361829
0.1641  7.2040  0.281897
0.2782  7.2040  0.188597
0.3923  7.2040  0.121518
0.5064  7.2040  0.080000
0.6205  7.2040  0.054888
0.7346  7.2040  0.039324
0.8487  7.2040  0.029292
0.9628  7.2040  0.022555
1.0769  7.2040  0.017857
1.1910  7.2040  0.014469
1.3051  7.2040  0.011953
1.4192  7.2040  0.010037
1.5333  7.2040  0.008546
1.6474  7.2040  0.007365
1.7615  7.2040  0.006412
1.8756  7.2040  0.005634
1.9897  7.2040  0.004989
2.1038  7.2040  0.004449
2.2179  7.2040  0.003993
2.3321  7.2040  0.003603
2.4462  7.2040  0.003269
2.5603  7.2040  0.002978
2.6744  7.2040  0.002725
2.7885  7.2040  0.002503
2.9026  7.2040  0.002307
3.0167  7.2040  0.002134
3.1308  7.2040  0.001979
3.2449  7.2040  0.001841
3.3590  7.2040  0.001716
3.4731  7.2040  0.001604
3.5872  7.2040  0.001503
3.7013  7.2040  0.001411
3.8154  7.2040  0.001327
3.9295  7.2040  0.001250
4.0436  7.2040  0.001180
4.1577  7.2040  0.001116
4.2718  7.2040  0.001056
4.3859  7.2040  0.001002
4.5000  7.2040  0.000951
0.0500  7.5042  0.652635
0.1641  7.5042  0.524585
0.2782  7.5042  0.369367
0.3923  7.5042  0.251820
0.5064  7.5042  0.174802
0.6205  7.5042  0.125543
0.7346  7.5042  0.093410
0.8487  7.5042  0.071745
0.9628  7.5042  0.056625
1.0769  7.5042  0.045729
1.1910  7.5042  0.037651
1.3051  7.5042  0.031513
1.4192  7.5042  0.026748
1.5333  7.5042  0.022979
1.6474  7.5042  0.019948
1.7615  7.5042  0.017477
1.8756  7.5042  0.015436
1.9897  7.5042  0.013731
2.1038  7.5042  0.012293
2.2179  7.5042  0.011069
2.3321  7.5042  0.010019
2.4462  7.5042  0.009111
2.5603  7.5042  0.008321
2.6744  7.5042  0.007629
2.7885  7.5042  0.007020
2.9026  7.5042  0.006481
3.0167  7.5042  0.006001
3.1308  7.5042  0.005573
3.2449  7.5042  0.005189
3.3590  7.5042  0.004843
3.4731  7.5042  0.004531
3.5872  7.5042  0.004248
3.7013  7.5042  0.003991
3.8154  7.5042  0.003756
3.9295  7.5042  0.003542
4.0436  7.5042  0.003345
4.1577  7.5042  0.003164
4.2718  7.5042  0.002998
4.3859  7.5042  0.002844
4.5000  7.5042  0.002702
0.0500  7.6543  0.833855
0.1641  7.6543  0.695657
0.2782  7.6543  0.516071
0.3923  7.6543  0.369094
0.5064  7.6543  0.266118
0.6205  7.6543  0.196676
0.7346  7.6543  0.149493
0.8487  7.6543  0.116670
0.9628  7.6543  0.093202
1.0769  7.6543  0.075971
1.1910  7.6543  0.063006
1.3051  7.6543  0.053038
1.4192  7.6543  0.045225
1.5333  7.6543  0.038997
1.6474  7.6543  0.033959
1.7615  7.6543  0.029828
1.8756  7.6543  0.026401
1.9897  7.6543  0.023527
2.1038  7.6543  0.021096
2.2179  7.6543  0.019021
2.3321  7.6543  0.017235
2.4462  7.6543  0.015689
2.5603  7.6543  0.014341
2.6744  7.6543  0.013158
2.7885  7.6543  0.012116
2.9026  7.6543  0.011192
3.0167  7.6543  0.010370
3.1308  7.6543  0.009635
3.2449  7.6543  0.008975
3.3590  7.6543  0.008380
3.4731  7.6543  0.007843
3.5872  7.6543  0.007355
3.7013  7.6543  0.006912
3.8154  7.6543  0.006507
3.9295  7.6543  0.006137
4.0436  7.6543  0.005797
4.1577  7.6543  0.005485
4.2718  7.6543  0.005197
4.3859  7.6543  0.004932
4.5000  7.6543  0.004686
0.0500  7.9544  0.190109
0.1641  7.9544  0.196953
0.2782  7.9544  0.204119
0.3923  7.9544  0.205262
0.5064  7.9544  0.199018
0.6205  7.9544  0.187222
0.7346  7.9544  0.172396
0.8487  7.9544  0.156566
0.9628  7.9544  0.141039
1.0769  7.9544  0.126528
1.1910  7.9544  0.113351
1.3051  7.9544  0.101588
1.4192  7.9544  0.091191
1.5333  7.9544  0.082049
1.6474  7.9544  0.074029
1.7615  7.9544  0.066996
1.8756  7.9544  0.060820
1.9897  7.9544  0.055388
2.1038  7.9544  0.050598
2.2179  7.9544  0.046362
2.3321  7.9544  0.042604
2.4462  7.9544  0.039262
2.5603  7.9544  0.036278
2.6744  7.9544  0.033607
2.7885  7.9544  0.031209
2.9026  7.9544  0.029049
3.0167  7.9544  0.027098
3.1308  7.9544  0.025331
3.2449  7.9544  0.023726
3.3590  7.9544  0.022265
3.4731  7.9544  0.020932
3.5872  7.9544  0.019711
3.7013  7.9544  0.018592
3.8154  7.9544  0.017564
3.9295  7.9544  0.016617
4.0436  7.9544  0.015743
4.1577  7.9544  0.014935
4.2718  7.9544  0.014187
4.3859  7.9544  0.013493
4.5000  7.9544  0.012847
0.0500  8.1045  0.242390
0.1641  8.1045  0.241109
0.2782  8.1045  0.234454
0.3923  8.1045  0.220263
0.5064  8.1045  0.200399
0.6205  8.1045  0.178193
0.7346  8.1045  0.156306
0.8487  8.1045  0.136226
0.9628  8.1045  0.118537
1.0769  8.1045  0.103297
1.1910  8.1045  0.090314
1.3051  8.1045  0.079305
1.4192  8.1045  0.069973
1.5333  8.1045  0.062048
1.6474  8.1045  0.055293
1.7615  8.1045  0.049512
1.8756  8.1045  0.044540
1.9897  8.1045  0.040244
2.1038  8.1045  0.036512
2.2179  8.1045  0.033256
2.3321  8.1045  0.030401
2.4462  8.1045  0.027887
2.5603  8.1045  0.025663
2.6744  8.1045  0.023687
2.7885  8.1045  0.021926
2.9026  8.1045  0.020349
3.0167  8.1045  0.018933
3.1308  8.1045  0.017657
3.2449  8.1045  0.016503
3.3590  8.1045  0.015457
3.4731  8.1045  0.014506
3.5872  8.1045  0.013638
3.7013  8.1045  0.012845
3.8154  8.1045  0.012119
3.9295  8.1045  0.011451
4.0436  8.1045  0.010837
4.1577  8.1045  0.010270
4.2718  8.1045  0.009746
4.3859  8.1045  0.009260
4.5000  8.1045  0.008810
0.0500  8.4047  0.214424
0.1641  8.4047  0.219377
0.2782  8.4047  0.223167
0.3923  8.4047  0.220259
0.5064  8.4047  0.210022
0.6205  8.4047  0.194748
0.7346  8.4047  0.177136
0.8487  8.4047  0.159204
0.9628  8.4047  0.142157
1.0769  8.4047  0.126586
1.1910  8.4047  0.112693
1.3051  8.4047  0.100463
1.4192  8.4047  0.089775
1.5333  8.4047  0.080465
1.6474  8.4047  0.072362
1.7615  8.4047  0.065302
1.8756  8.4047  0.059138
1.9897  8.4047  0.053742
2.1038  8.4047  0.049003
2.2179  8.4047  0.044828
2.3321  8.4047  0.041137
2.4462  8.4047  0.037862
2.5603  8.4047  0.034946
2.6744  8.4047  0.032341
2.7885  8.4047  0.030006
2.9026  8.4047  0.027907
3.0167  8.4047  0.026014
3.1308  8.4047  0.024302
3.2449  8.4047  0.022749
3.3590  8.4047  0.021337
3.4731  8.4047  0.020049
3.5872  8.4047  0.018872
3.7013  8.4047  0.017794
3.8154  8.4047  0.016803
3.9295  8.4047  0.015892
4.0436  8.4047  0.015052
4.1577  8.4047  0.014275
4.2718  8.4047  0.013556
4.3859  8.4047  0.012889
4.5000  8.4047  0.012270
0.0500  8.5548  0.287753
0.1641  8.5548  0.285594
0.2782  8.5548  0.277102
0.3923  8.5548  0.260200
0.5064  8.5548  0.237007
0.6205  8.5548  0.211188
0.7346  8.5548  0.185703
0.8487  8.5548  0.162240
0.9628  8.5548  0.141490
1.0769  8.5548  0.123543
1.1910  8.5548  0.108202
1.3051  8.5548  0.095152
1.4192  8.5548  0.084062
1.5333  8.5548  0.074621
1.6474  8.5548  0.066559
1.7615  8.5548  0.059647
1.8756  8.5548  0.053695
1.9897  8.5548  0.048544
2.1038  8.5548  0.044066
2.2179  8.5548  0.040154
2.3321  8.5548  0.036722
2.4462  8.5548  0.033696
2.5603  8.5548  0.031019
2.6744  8.5548  0.028639
2.7885  8.5548  0.026515
2.9026  8.5548  0.024614
3.0167  8.5548  0.022906
3.1308  8.5548  0.021366
3.2449  8.5548  0.019973
3.3590  8.5548  0.018710
3.4731  8.5548  0.017560
3.5872  8.5548  0.016512
3.7013  8.5548  0.015554
3.8154  8.5548  0.014675
3.9295  8.5548  0.013868
4.0436  8.5548  0.013125
4.1577  8.5548  0.012440
4.2718  8.5548  0.011806
4.3859  8.5548  0.011219
4.5000  8.5548  0.010674
0.0500  8.8549  0.225956
0.1641  8.8549  0.226416
0.2782  8.8549  0.222690
0.3923  8.8549  0.211709
0.5064  8.8549  0.194688
0.6205  8.8549  0.174694
0.7346  8.8549  0.154392
0.8487  8.8549  0.135386
0.9628  8.8549  0.118396
1.0769  8.8549  0.103596
1.1910  8.8549  0.090878
1.3051  8.8549  0.080019
1.4192  8.8549  0.070764
1.5333  8.8549  0.062868
1.6474  8.8549  0.056113
1.7615  8.8549  0.050314
1.8756  8.8549  0.045314
1.9897  8.8549  0.040983
2.1038  8.8549  0.037215
2.2179  8.8549  0.033921
2.3321  8.8549  0.031029
2.4462  8.8549  0.028479
2.5603  8.8549  0.026221
2.6744  8.8549  0.024213
2.7885  8.8549  0.022421
2.9026  8.8549  0.020816
3.0167  8.8549  0.019374
3.1308  8.8549  0.018073
3.2449  8.8549  0.016896
3.3590  8.8549  0.015829
3.4731  8.8549  0.014858
3.5872  8.8549  0.013972
3.7013  8.8549  0.013162
3.8154  8.8549  0.012419
3.9295  8.8549  0.011737
4.0436  8.8549  0.011109
4.1577  8.8549  0.010529
4.2718  8.8549  0.009993
4.3859  8.8549  0.009496
4.5000  8.8549  0.009035
0.0500  9.0050  0.230481
0.1641  9.0050  0.229755
0.2782  9.0050  0.224097
0.3923  9.0050  0.211123
0.5064  9.0050  0.192504
0.6205  9.0050  0.171451
0.7346  9.0050  0.150571
0.8487  9.0050  0.131344
0.9628  9.0050  0.114364
1.0769  9.0050  0.099712
1.1910  9.0050  0.087214
1.3051  9.0050  0.076607
1.4192  9.0050  0.067609
1.5333  9.0050  0.059964
1.6474  9.0050  0.053445
1.7615  9.0050  0.047864
1.8756  9.0050  0.043062
1.9897  9.0050  0.038912
2.1038  9.0050  0.035308
2.2179  9.0050  0.032161
2.3321  9.0050  0.029402
2.4462  9.0050  0.026972
2.5603  9.0050  0.024822
2.6744  9.0050  0.022912
2.7885  9.0050  0.021209
2.9026  9.0050  0.019685
3.0167  9.0050  0.018315
3.1308  9.0050  0.017081
3.2449  9.0050  0.015966
3.3590  9.0050  0.014954
3.4731  9.0050  0.014034
3.5872  9.0050  0.013195
3.7013  9.0050  0.012428
3.8154  9.0050  0.011725
3.9295  9.0050  0.011079
4.0436  9.0050  0.010485
4.1577  9.0050  0.009936
4.2718  9.0050  0.009429
4.3859  9.0050  0.008960
4.5000  9.0050  0.008524
0.0500  9.3052  0.312627
0.1641  9.3052  0.304175
0.2782  9.3052  0.285646
0.3923  9.3052  0.258698
0.5064  9.3052  0.227726
0.6205  9.3052  0.196944
0.7346  9.3052  0.168879
0.8487  9.3052  0.144516
0.9628  9.3052  0.123914
1.0769  9.3052  0.106709
1.1910  9.3052  0.092405
1.3051  9.3052  0.080506
1.4192  9.3052  0.070575
1.5333  9.3052  0.062247
1.6474  9.3052  0.055222
1.7615  9.3052  0.049262
1.8756  9.3052  0.044174
1.9897  9.3052  0.039803
2.1038  9.3052  0.036028
2.2179  9.3052  0.032748
2.3321  9.3052  0.029883
2.4462  9.3052  0.027369
2.5603  9.3052  0.025152
2.6744  9.3052  0.023187
2.7885  9.3052  0.021440
2.9026  9.3052  0.019879
3.0167  9.3052  0.018480
3.1308  9.3052  0.017221
3.2449  9.3052  0.016084
3.3590  9.3052  0.015055
3.4731  9.3052  0.014121
3.5872  9.3052  0.013269
3.7013  9.3052  0.012492
3.8154  9.3052  0.011780
3.9295  9.3052  0.011127
4.0436  9.3052  0.010526
4.1577  9.3052  0.009972
4.2718  9.3052  0.009460
4.3859  9.3052  0.008986
4.5000  9.3052  0.008547
0.0500  9.4553  0.293997
0.1641  9.4553  0.287969
0.2782  9.4553  0.273357
0.3923  9.4553  0.250453
0.5064  9.4553  0.222818
0.6205  9.4553  0.194443
0.7346  9.4553  0.167971
0.8487  9.4553  0.144599
0.9628  9.4553  0.124581
1.0769  9.4553  0.107699
1.1910  9.4553  0.093555
1.3051  9.4553  0.081716
1.4192  9.4553  0.071786
1.5333  9.4553  0.063425
1.6474  9.4553  0.056350
1.7615  9.4553  0.050329
1.8756  9.4553  0.045177
1.9897  9.4553  0.040744
2.1038  9.4553  0.036907
2.2179  9.4553  0.033569
2.3321  9.4553  0.030650
2.4462  9.4553  0.028086
2.5603  9.4553  0.025822
2.6744  9.4553  0.023814
2.7885  9.4553  0.022027
2.9026  9.4553  0.020430
3.0167  9.4553  0.018997
3.1308  9.4553  0.017707
3.2449  9.4553  0.016543
3.3590  9.4553  0.015487
3.4731  9.4553  0.014528
3.5872  9.4553  0.013655
3.7013  9.4553  0.012857
3.8154  9.4553  0.012126
3.9295  9.4553  0.011455
4.0436  9.4553  0.010837
4.1577  9.4553  0.010268
4.2718  9.4553  0.009742
4.3859  9.4553  0.009255
4.5000  9.4553  0.008804
0.0500  9.7554  0.311947
0.1641  9.7554  0.299191
0.2782  9.7554  0.274396
0.3923  9.7554  0.242119
0.5064  9.7554  0.208036
0.6205  9.7554  0.176231
0.7346  9.7554  0.148574
0.8487  9.7554  0.125412
0.9628  9.7554  0.106361
1.0769  9.7554  0.090792
1.1910  9.7554  0.078065
1.3051  9.7554  0.067622
1.4192  9.7554  0.059001
1.5333  9.7554  0.051836
1.6474  9.7554  0.045837
1.7615  9.7554  0.040778
1.8756  9.7554  0.036481
1.9897  9.7554  0.032807
2.1038  9.7554  0.029645
2.2179  9.7554  0.026906
2.3321  9.7554  0.024522
2.4462  9.7554  0.022433
2.5603  9.7554  0.020596
2.6744  9.7554  0.018971
2.7885  9.7554  0.017528
2.9026  9.7554  0.016240
3.0167  9.7554  0.015088
3.1308  9.7554  0.014052
3.2449  9.7554  0.013119
3.3590  9.7554  0.012274
3.4731  9.7554  0.011507
3.5872  9.7554  0.010809
3.7013  9.7554  0.010172
3.8154  9.7554  0.009590
3.9295  9.7554  0.009055
4.0436  9.7554  0.008564
4.1577  9.7554  0.008111
4.2718  9.7554  0.007693
4.3859  9.7554  0.007307
4.5000  9.7554  0.006948
0.0500  9.9055  0.296811
0.1641  9.9055  0.287216
0.2782  9.9055  0.267234
0.3923  9.9055  0.239478
0.5064  9.9055  0.208681
0.6205  9.9055  0.178873
0.7346  9.9055  0.152244
0.8487  9.9055  0.129488
0.9628  9.9055  0.110480
1.0769  9.9055  0.094761
1.1910  9.9055  0.081791
1.3051  9.9055  0.071070
1.4192  9.9055  0.062167
1.5333  9.9055  0.054731
1.6474  9.9055  0.048482
1.7615  9.9055  0.043193
1.8756  9.9055  0.038690
1.9897  9.9055  0.034830
2.1038  9.9055  0.031501
2.2179  9.9055  0.028613
2.3321  9.9055  0.026095
2.4462  9.9055  0.023887
2.5603  9.9055  0.021941
2.6744  9.9055  0.020219
2.7885  9.9055  0.018689
2.9026  9.9055  0.017323
3.0167  9.9055  0.016099
3.1308  9.9055  0.014998
3.2449  9.9055  0.014005
3.3590  9.9055  0.013106
3.4731  9.9055  0.012290
3.5872  9.9055  0.011547
3.7013  9.9055  0.010869
3.8154  9.9055  0.010248
3.9295  9.9055  0.009678
4.0436  9.9055  0.009154
4.1577  9.9055  0.008672
4.2718  9.9055  0.008226
4.3859  9.9055  0.007813
4.5000  9.9055  0.007430
0.0500  10.2057  0.369082
0.1641  10.2057  0.349494
0.2782  10.2057  0.314038
0.3923  10.2057  0.271173
0.5064  10.2057  0.228568
0.6205  10.2057  0.190596
0.7346  10.2057  0.158689
0.8487  10.2057  0.132645
0.9628  10.2057  0.111636
1.0769  10.2057  0.094721
1.1910  10.2057  0.081053
1.3051  10.2057  0.069940
1.4192  10.2057  0.060832
1.5333  10.2057  0.053308
1.6474  10.2057  0.047038
1.7615  10.2057  0.041772
1.8756  10.2057  0.037315
1.9897  10.2057  0.033514
2.1038  10.2057  0.030250
2.2179  10.2057  0.027430
2.3321  10.2057  0.024979
2.4462  10.2057  0.022835
2.5603  10.2057  0.020952
2.6744  10.2057  0.019288
2.7885  10.2057  0.017812
2.9026  10.2057  0.016497
3.0167  10.2057  0.015320
3.1308  10.2057  0.014264
3.2449  10.2057  0.013312
3.3590  10.2057  0.012451
3.4731  10.2057  0.011670
3.5872  10.2057  0.010960
3.7013  10.2057  0.010312
3.8154  10.2057  0.009719
3.9295  10.2057  0.009176
4.0436  10.2057  0.008677
4.1577  10.2057  0.008217
4.2718  10.2057  0.007792
4.3859  10.2057  0.007400
4.5000  10.2057  0.007036
0.0500  10.3558  0.345408
0.1641  10.3558  0.329236
0.2782  10.3558  0.298992
0.3923  10.3558  0.261113
0.5064  10.3558  0.222321
0.6205  10.3558  0.186935
0.7346  10.3558  0.156672
0.8487  10.3558  0.131640
0.9628  10.3558  0.111241
1.0769  10.3558  0.094688
1.1910  10.3558  0.081232
1.3051  10.3558  0.070237
1.4192  10.3558  0.061193
1.5333  10.3558  0.053696
1.6474  10.3558  0.047435
1.7615  10.3558  0.042164
1.8756  10.3558  0.037695
1.9897  10.3558  0.033878
2.1038  10.3558  0.030597
2.2179  10.3558  0.027758
2.3321  10.3558  0.025288
2.4462  10.3558  0.023127
2.5603  10.3558  0.021226
2.6744  10.3558  0.019546
2.7885  10.3558  0.018055
2.9026  10.3558  0.016726
3.0167  10.3558  0.015536
3.1308  10.3558  0.014468
3.2449  10.3558  0.013504
3.3590  10.3558  0.012633
3.4731  10.3558  0.011842
3.5872  10.3558  0.011123
3.7013  10.3558  0.010467
3.8154  10.3558  0.009866
3.9295  10.3558  0.009316
4.0436  10.3558  0.008809
4.1577  10.3558  0.008343
4.2718  10.3558  0.007913
4.3859  10.3558  0.007515
4.5000  10.3558  0.007145
0.0500  10.6559  0.360395
0.1641  10.6559  0.339055
0.2782  10.6559  0.301442
0.3923  10.6559  0.257338
0.5064  10.6559  0.214685
0.6205  10.6559  0.177501
0.7346  10.6559  0.146787
0.8487  10.6559  0.122046
0.9628  10.6559  0.102289
1.0769  10.6559  0.086505
1.1910  10.6559  0.073830
1.3051  10.6559  0.063573
1.4192  10.6559  0.055201
1.5333  10.6559  0.048306
1.6474  10.6559  0.042575
1.7615  10.6559  0.037773
1.8756  10.6559  0.033715
1.9897  10.6559  0.030260
2.1038  10.6559  0.027297
2.2179  10.6559  0.024740
2.3321  10.6559  0.022519
2.4462  10.6559  0.020578
2.5603  10.6559  0.018874
2.6744  10.6559  0.017371
2.7885  10.6559  0.016037
2.9026  10.6559  0.014849
3.0167  10.6559  0.013787
3.1308  10.6559  0.012834
3.2449  10.6559  0.011975
3.3590  10.6559  0.011199
3.4731  10.6559  0.010496
3.5872  10.6559  0.009856
3.7013  10.6559  0.009272
3.8154  10.6559  0.008738
3.9295  10.6559  0.008249
4.0436  10.6559  0.007800
4.1577  10.6559  0.007386
4.2718  10.6559  0.007003
4.3859  10.6559  0.006650
4.5000  10.6559  0.006323
0.0500  10.8060  0.365673
0.1641  10.8060  0.344357
0.2782  10.8060  0.306647
0.3923  10.8060  0.262237
0.5064  10.8060  0.219116
0.6205  10.8060  0.181401
0.7346  10.8060  0.150169
0.8487  10.8060  0.124960
0.9628  10.8060  0.104798
1.0769  10.8060  0.088671
1.1910  10.8060  0.075709
1.3051  10.8060  0.065213
1.4192  10.8060  0.056639
1.5333  10.8060  0.049575
1.6474  10.8060  0.043702
1.7615  10.8060  0.038778
1.8756  10.8060  0.034616
1.9897  10.8060  0.031072
2.1038  10.8060  0.028032
2.2179  10.8060  0.025408
2.3321  10.8060  0.023128
2.4462  10.8060  0.021137
2.5603  10.8060  0.019388
2.6744  10.8060  0.017844
2.7885  10.8060  0.016475
2.9026  10.8060  0.015255
3.0167  10.8060  0.014165
3.1308  10.8060  0.013186
3.2449  10.8060  0.012304
3.3590  10.8060  0.011507
3.4731  10.8060  0.010784
3.5872  10.8060  0.010126
3.7013  10.8060  0.009527
3.8154  10.8060  0.008979
3.9295  10.8060  0.008476
4.0436  10.8060  0.008014
4.1577  10.8060  0.007589
4.2718  10.8060  0.007196
4.3859  10.8060  0.006833
4.5000  10.8060  0.006497
0.0500  11.1062  0.388883
0.1641  11.1062  0.364216
0.2782  11.1062  0.321497
0.3923  11.1062  0.272406
0.5064  11.1062  0.225764
0.6205  11.1062  0.185670
0.7346  11.1062  0.152906
0.8487  11.1062  0.126725
0.9628  11.1062  0.105946
1.0769  11.1062  0.089423
1.1910  11.1062  0.076204
1.3051  11.1062  0.065537
1.4192  11.1062  0.056850
1.5333  11.1062  0.049708
1.6474  11.1062  0.043782
1.7615  11.1062  0.038822
1.8756  11.1062  0.034635
1.9897  11.1062  0.031073
2.1038  11.1062  0.028021
2.2179  11.1062  0.025389
2.3321  11.1062  0.023103
2.4462  11.1062  0.021108
2.5603  11.1062  0.019357
2.6744  11.1062  0.017811
2.7885  11.1062  0.016441
2.9026  11.1062  0.015222
3.0167  11.1062  0.014132
3.1308  11.1062  0.013153
3.2449  11.1062  0.012272
3.3590  11.1062  0.011476
3.4731  11.1062  0.010754
3.5872  11.1062  0.010097
3.7013  11.1062  0.009499
3.8154  11.1062  0.008951
3.9295  11.1062  0.008450
4.0436  11.1062  0.007989
4.1577  11.1062  0.007564
4.2718  11.1062  0.007173
4.3859  11.1062  0.006811
4.5000  11.1062  0.006475
0.0500  11.2563  0.372374
0.1641  11.2563  0.350215
0.2782  11.2563  0.311219
0.3923  11.2563  0.265569
0.5064  11.2563  0.221475
0.6205  11.2563  0.183069
0.7346  11.2563  0.151365
0.8487  11.2563  0.125836
0.9628  11.2563  0.105455
1.0769  11.2563  0.089176
1.1910  11.2563  0.076106
1.3051  11.2563  0.065530
1.4192  11.2563  0.056898
1.5333  11.2563  0.049790
1.6474  11.2563  0.043882
1.7615  11.2563  0.038931
1.8756  11.2563  0.034748
1.9897  11.2563  0.031187
2.1038  11.2563  0.028133
2.2179  11.2563  0.025497
2.3321  11.2563  0.023208
2.4462  11.2563  0.021208
2.5603  11.2563  0.019452
2.6744  11.2563  0.017902
2.7885  11.2563  0.016528
2.9026  11.2563  0.015304
3.0167  11.2563  0.014209
3.1308  11.2563  0.013227
3.2449  11.2563  0.012342
3.3590  11.2563  0.011542
3.4731  11.2563  0.010817
3.5872  11.2563  0.010157
3.7013  11.2563  0.009555
3.8154  11.2563  0.009005
3.9295  11.2563  0.008501
4.0436  11.2563  0.008038
4.1577  11.2563  0.007611
4.2718  11.2563  0.007217
4.3859  11.2563  0.006853
4.5000  11.2563  0.006516
0.0500  11.5564  0.392746
0.1641  11.5564  0.365411
0.2782  11.5564  0.319139
0.3923  11.5564  0.267388
0.5064  11.5564  0.219420
0.6205  11.5564  0.179008
0.7346  11.5564  0.146494
0.8487  11.5564  0.120821
0.9628  11.5564  0.100629
1.0769  11.5564  0.084685
1.1910  11.5564  0.071998
1.3051  11.5564  0.061805
1.4192  11.5564  0.053532
1.5333  11.5564  0.046750
1.6474  11.5564  0.041135
1.7615  11.5564  0.036444
1.8756  11.5564  0.032490
1.9897  11.5564  0.029131
2.1038  11.5564  0.026257
2.2179  11.5564  0.023779
2.3321  11.5564  0.021631
2.4462  11.5564  0.019756
2.5603  11.5564  0.018111
2.6744  11.5564  0.016661
2.7885  11.5564  0.015376
2.9026  11.5564  0.014233
3.0167  11.5564  0.013211
3.1308  11.5564  0.012294
3.2449  11.5564  0.011469
3.3590  11.5564  0.010723
3.4731  11.5564  0.010047
3.5872  11.5564  0.009433
3.7013  11.5564  0.008873
3.8154  11.5564  0.008361
3.9295  11.5564  0.007892
4.0436  11.5564  0.007461
4.1577  11.5564  0.007064
4.2718  11.5564  0.006698
4.3859  11.5564  0.006359
4.5000  11.5564  0.006046
0.0500  11.7065  0.513747
0.1641  11.7065  0.454600
0.2782  11.7065  0.367081
0.3923  11.7065  0.283989
0.5064  11.7065  0.217785
0.6205  11.7065  0.168475
0.7346  11.7065  0.132399
0.8487  11.7065  0.105892
0.9628  11.7065  0.086153
1.0769  11.7065  0.071204
1.1910  11.7065  0.059688
1.3051  11.7065  0.050667
1.4192  11.7065  0.043493
1.5333  11.7065  0.037707
1.6474  11.7065  0.032980
1.7615  11.7065  0.029074
1.8756  11.7065  0.025812
1.9897  11.7065  0.023062
2.1038  11.7065  0.020724
2.2179  11.7065  0.018720
2.3321  11.7065  0.016990
2.4462  11.7065  0.015488
2.5603  11.7065  0.014174
2.6744  11.7065  0.013020
2.7885  11.7065  0.012000
2.9026  11.7065  0.011094
3.0167  11.7065  0.010287
3.1308  11.7065  0.009564
3.2449  11.7065  0.008914
3.3590  11.7065  0.008328
3.4731  11.7065  0.007798
3.5872  11.7065  0.007317
3.7013  11.7065  0.006878
3.8154  11.7065  0.006478
3.9295  11.7065  0.006112
4.0436  11.7065  0.005775
4.1577  11.7065  0.005466
4.2718  11.7065  0.005181
4.3859  11.7065  0.004917
4.5000  11.7065  0.004673
0.0500  12.0067  0.622422
0.1641  12.0067  0.506233
0.2782  12.0067  0.362083
0.3923  12.0067  0.250221
0.5064  12.0067  0.175472
0.6205  12.0067  0.126962
0.7346  12.0067  0.094975
0.8487  12.0067  0.073236
0.9628  12.0067  0.057973
1.0769  12.0067  0.046923
1.1910  12.0067  0.038701
1.3051  12.0067  0.032437
1.4192  12.0067  0.027562
1.5333  12.0067  0.023699
1.6474  12.0067  0.020589
1.7615  12.0067  0.018049
1.8756  12.0067  0.015949
1.9897  12.0067  0.014194
2.1038  12.0067  0.012712
2.2179  12.0067  0.011450
2.3321  12.0067  0.010366
2.4462  12.0067  0.009429
2.5603  12.0067  0.008613
2.6744  12.0067  0.007898
2.7885  12.0067  0.007268
2.9026  12.0067  0.006711
3.0167  12.0067  0.006216
3.1308  12.0067  0.005773
3.2449  12.0067  0.005376
3.3590  12.0067  0.005018
3.4731  12.0067  0.004695
3.5872  12.0067  0.004402
3.7013  12.0067  0.004136
3.8154  12.0067  0.003893
3.9295  12.0067  0.003670
4.0436  12.0067  0.003467
4.1577  12.0067  0.003280
4.2718  12.0067  0.003107
4.3859  12.0067  0.002948
4.5000  12.0067  0.002801
0.0500  12.1568  1.000000
0.1641  12.1568  0.501494
0.2782  12.1568  0.213354
0.3923  12.1568  0.094590
0.5064  12.1568  0.044639
0.6205  12.1568  0.022178
0.7346  12.1568  0.011398
0.8487  12.1568  0.005927
0.9628  12.1568  0.003023
1.0769  12.1568  0.001428
1.1910  12.1568  0.000529
1.3051  12.1568  0.000018
1.4192  12.1568  -0.000274
1.5333  12.1568  -0.000436
1.6474  12.1568  -0.000522
1.7615  12.1568  -0.000561
1.8756  12.1568  -0.000573
1.9897  12.1568  -0.000567
2.1038  12.1568  -0.000552
2.2179  12.1568  -0.000531
2.3321  12.1568  -0.000507
2.4462  12.1568  -0.000483
2.5603  12.1568  -0.000458
2.6744  12.1568  -0.000433
2.7885  12.1568  -0.000410
2.9026  12.1568  -0.000387
3.0167  12.1568  -0.000366
3.1308  12.1568  -0.000346
3.2449  12.1568  -0.000328
3.3590  12.1568  -0.000310
3.4731  12.1568  -0.000294
3.5872  12.1568  -0.000279
3.7013  12.1568  -0.000265
3.8154  12.1568  -0.000252
3.9295  12.1568  -0.000239
4.0436  12.1568  -0.000228
4.1577  12.1568  -0.000217
4.2718  12.1568  -0.000207
4.3859  12.1568  -0.000197
4.5000  12.1568  -0.000189
0.0500  12.4569  0.397506
0.1641  12.4569  0.275337
0.2782  12.4569  0.156496
0.3923  12.4569  0.085735
0.5064  12.4569  0.048497
0.6205  12.4569  0.028930
0.7346  12.4569  0.018243
0.8487  12.4569  0.012111
0.9628  12.4569  0.008414
1.0769  12.4569  0.006080
1.1910  12.4569  0.004544
1.3051  12.4569  0.003496
1.4192  12.4569  0.002757
1.5333  12.4569  0.002222
1.6474  12.4569  0.001824
1.7615  12.4569  0.001521
1.8756  12.4569  0.001286
1.9897  12.4569  0.001102
2.1038  12.4569  0.000953
2.2179  12.4569  0.000833
2.3321  12.4569  0.000734
2.4462  12.4569  0.000652
2.5603  12.4569  0.000583
2.6744  12.4569  0.000524
2.7885  12.4569  0.000474
2.9026  12.4569  0.000431
3.0167  12.4569  0.000393
3.1308  12.4569  0.000360
3.2449  12.4569  0.000332
3.3590  12.4569  0.000306
3.4731  12.4569  0.000284
3.5872  12.4569  0.000264
3.7013  12.4569  0.000246
3.8154  12.4569  0.000229
3.9295  12.4569  0.000215
4.0436  12.4569  0.000201
4.1577  12.4569  0.000189
4.2718  12.4569  0.000178
4.3859  12.4569  0.000168
4.5000  12.4569  0.000159
0.0500  12.6070  0.143159
0.1641  12.6070  0.126570
0.2782  12.6070  0.102012
0.3923  12.6070  0.078717
0.5064  12.6070  0.060202
0.6205  12.6070  0.046457
0.7346  12.6070  0.036434
0.8487  12.6070  0.029091
0.9628  12.6070  0.023636
1.0769  12.6070  0.019514
1.1910  12.6070  0.016344
1.3051  12.6070  0.013864
1.4192  12.6070  0.011895
1.5333  12.6070  0.010307
1.6474  12.6070  0.009012
1.7615  12.6070  0.007942
1.8756  12.6070  0.007049
1.9897  12.6070  0.006296
2.1038  12.6070  0.005657
2.2179  12.6070  0.005109
2.3321  12.6070  0.004636
2.4462  12.6070  0.004226
2.5603  12.6070  0.003867
2.6744  12.6070  0.003552
2.7885  12.6070  0.003273
2.9026  12.6070  0.003026
3.0167  12.6070  0.002805
3.1308  12.6070  0.002608
3.2449  12.6070  0.002431
3.3590  12.6070  0.002271
3.4731  12.6070  0.002126
3.5872  12.6070  0.001995
3.7013  12.6070  0.001875
3.8154  12.6070  0.001766
3.9295  12.6070  0.001666
4.0436  12.6070  0.001574
4.1577  12.6070  0.001490
4.2718  12.6070  0.001412
4.3859  12.6070  0.001340
4.5000  12.6070  0.001274
0.0500  12.9072  0.034907
0.1641  12.9072  0.042907
0.2782  12.9072  0.053020
0.3923  12.9072  0.059456
0.5064  12.9072  0.060859
0.6205  12.9072  0.058504
0.7346  12.9072  0.054103
0.8487  12.9072  0.048926
0.9628  12.9072  0.043720
1.0769  12.9072  0.038856
1.1910  12.9072  0.034482
1.3051  12.9072  0.030630
1.4192  12.9072  0.027273
1.5333  12.9072  0.024361
1.6474  12.9072  0.021838
1.7615  12.9072  0.019650
1.8756  12.9072  0.017749
1.9897  12.9072  0.016092
2.1038  12.9072  0.014642
2.2179  12.9072  0.013369
2.3321  12.9072  0.012248
2.4462  12.9072  0.011256
2.5603  12.9072  0.010375
2.6744  12.9072  0.009590
2.7885  12.9072  0.008888
2.9026  12.9072  0.008258
3.0167  12.9072  0.007691
3.1308  12.9072  0.007179
3.2449  12.9072  0.006715
3.3590  12.9072  0.006294
3.4731  12.9072  0.005910
3.5872  12.9072  0.005560
3.7013  12.9072  0.005240
3.8154  12.9072  0.004946
3.9295  12.9072  0.004675
4.0436  12.9072  0.004426
4.1577  12.9072  0.004196
4.2718  12.9072  0.003984
4.3859  12.9072  0.003786
4.5000  12.9072  0.003603
0.0500  13.0573  -0.059598
0.1641  13.0573  -0.046884
0.2782  13.0573  -0.028343
0.3923  13.0573  -0.011705
0.5064  13.0573  0.000011
0.6205  13.0573  0.007075
0.7346  13.0573  0.010791
0.8487  13.0573  0.012388
0.9628  13.0573  0.012749
1.0769  13.0573  0.012433
1.1910  13.0573  0.011776
1.3051  13.0573  0.010973
1.4192  13.0573  0.010131
1.5333  13.0573  0.009309
1.6474  13.0573  0.008535
1.7615  13.0573  0.007821
1.8756  13.0573  0.007171
1.9897  13.0573  0.006583
2.1038  13.0573  0.006053
2.2179  13.0573  0.005577
2.3321  13.0573  0.005148
2.4462  13.0573  0.004762
2.5603  13.0573  0.004415
2.6744  13.0573  0.004101
2.7885  13.0573  0.003818
2.9026  13.0573  0.003561
3.0167  13.0573  0.003328
3.1308  13.0573  0.003116
3.2449  13.0573  0.002923
3.3590  13.0573  0.002747
3.4731  13.0573  0.002585
3.5872  13.0573  0.002437
3.7013  13.0573  0.002301
3.8154  13.0573  0.002175
3.9295  13.0573  0.002060
4.0436  13.0573  0.001953
4.1577  13.0573  0.001854
4.2718  13.0573  0.001762
4.3859  13.0573  0.001676
4.5000  13.0573  0.001597
0.0500  13.3574  -0.148501
0.1641  13.3574  -0.132916
0.2782  13.3574  -0.108951
0.3923  13.3574  -0.085213
0.5064  13.3574  -0.065672
0.6205  13.3574  -0.050821
0.7346  13.3574  -0.039849
0.8487  13.3574  -0.031761
0.9628  13.3574  -0.025743
1.0769  13.3574  -0.021198
1.1910  13.3574  -0.017709
1.3051  13.3574  -0.014988
1.4192  13.3574  -0.012831
1.5333  13.3574  -0.011099
1.6474  13.3574  -0.009688
1.7615  13.3574  -0.008525
1.8756  13.3574  -0.007557
1.9897  13.3574  -0.006743
2.1038  13.3574  -0.006052
2.2179  13.3574  -0.005462
2.3321  13.3574  -0.004953
2.4462  13.3574  -0.004511
2.5603  13.3574  -0.004125
2.6744  13.3574  -0.003787
2.7885  13.3574  -0.003488
2.9026  13.3574  -0.003223
3.0167  13.3574  -0.002988
3.1308  13.3574  -0.002776
3.2449  13.3574  -0.002587
3.3590  13.3574  -0.002416
3.4731  13.3574  -0.002261
3.5872  13.3574  -0.002121
3.7013  13.3574  -0.001994
3.8154  13.3574  -0.001877
3.9295  13.3574  -0.001771
4.0436  13.3574  -0.001673
4.1577  13.3574  -0.001583
4.2718  13.3574  -0.001500
4.3859  13.3574  -0.001424
4.5000  13.3574  -0.001353
0.0500  13.5075  -0.152920
0.1641  13.5075  -0.137395
0.2782  13.5075  -0.113444
0.3923  13.5075  -0.089579
0.5064  13.5075  -0.069762
0.6205  13.5075  -0.054544
0.7346  13.5075  -0.043172
0.8487  13.5075  -0.034696
0.9628  13.5075  -0.028321
1.0769  13.5075  -0.023461
1.1910  13.5075  -0.019699
1.3051  13.5075  -0.016742
1.4192  13.5075  -0.014385
1.5333  13.5075  -0.012480
1.6474  13.5075  -0.010921
1.7615  13.5075  -0.009632
1.8756  13.5075  -0.008554
1.9897  13.5075  -0.007645
2.1038  13.5075  -0.006871
2.2179  13.5075  -0.006208
2.3321  13.5075  -0.005635
2.4462  13.5075  -0.005138
2.5603  13.5075  -0.004703
2.6744  13.5075  -0.004320
2.7885  13.5075  -0.003982
2.9026  13.5075  -0.003682
3.0167  13.5075  -0.003414
3.1308  13.5075  -0.003174
3.2449  13.5075  -0.002959
3.3590  13.5075  -0.002764
3.4731  13.5075  -0.002589
3.5872  13.5075  -0.002429
3.7013  13.5075  -0.002283
3.8154  13.5075  -0.002151
3.9295  13.5075  -0.002029
4.0436  13.5075  -0.001917
4.1577  13.5075  -0.001815
4.2718  13.5075  -0.001720
4.3859  13.5075  -0.001633
4.5000  13.5075  -0.001552
0.0500  13.8077  -0.079050
0.1641  13.8077  -0.069055
0.2782  13.8077  -0.054270
0.3923  13.8077  -0.040418
0.5064  13.8077  -0.029703
0.6205  13.8077  -0.022040
0.7346  13.8077  -0.016682
0.8487  13.8077  -0.012916
0.9628  13.8077  -0.010225
1.0769  13.8077  -0.008261
1.1910  13.8077  -0.006795
1.3051  13.8077  -0.005678
1.4192  13.8077  -0.004810
1.5333  13.8077  -0.004125
1.6474  13.8077  -0.003574
1.7615  13.8077  -0.003126
1.8756  13.8077  -0.002757
1.9897  13.8077  -0.002449
2.1038  13.8077  -0.002190
2.2179  13.8077  -0.001969
2.3321  13.8077  -0.001781
2.4462  13.8077  -0.001618
2.5603  13.8077  -0.001476
2.6744  13.8077  -0.001352
2.7885  13.8077  -0.001244
2.9026  13.8077  -0.001147
3.0167  13.8077  -0.001062
3.1308  13.8077  -0.000986
3.2449  13.8077  -0.000917
3.3590  13.8077  -0.000856
3.4731  13.8077  -0.000800
3.5872  13.8077  -0.000750
3.7013  13.8077  -0.000704
3.8154  13.8077  -0.000663
3.9295  13.8077  -0.000625
4.0436  13.8077  -0.000590
4.1577  13.8077  -0.000558
4.2718  13.8077  -0.000528
4.3859  13.8077  -0.000501
4.5000  13.8077  -0.000476
0.0500  13.9578  -0.039273
0.1641  13.9578  -0.032029
0.2782  13.9578  -0.021872
0.3923  13.9578  -0.013182
0.5064  13.9578  -0.007261
0.6205  13.9578  -0.003656
0.7346  13.9578  -0.001581
0.8487  13.9578  -0.000423
0.9628  13.9578  0.000207
1.0769  13.9578  0.000537
1.1910  13.9578  0.000698
1.3051  13.9578  0.000763
1.4192  13.9578  0.000775
1.5333  13.9578  0.000758
1.6474  13.9578  0.000725
1.7615  13.9578  0.000686
1.8756  13.9578  0.000644
1.9897  13.9578  0.000601
2.1038  13.9578  0.000561
2.2179  13.9578  0.000523
2.3321  13.9578  0.000487
2.4462  13.9578  0.000454
2.5603  13.9578  0.000423
2.6744  13.9578  0.000395
2.7885  13.9578  0.000370
2.9026  13.9578  0.000346
3.0167  13.9578  0.000325
3.1308  13.9578  0.000305
3.2449  13.9578  0.000287
3.3590  13.9578  0.000270
3.4731  13.9578  0.000255
3.5872  13.9578  0.000241
3.7013  13.9578  0.000227
3.8154  13.9578  0.000215
3.9295  13.9578  0.000204
4.0436  13.9578  0.000194
4.1577  13.9578  0.000184
4.2718  13.9578  0.000175
4.3859  13.9578  0.000167
4.5000  13.9578  0.000159
0.0500  14.2579  -0.080756
0.1641  14.2579  -0.070943
0.2782  14.2579  -0.056352
0.3923  14.2579  -0.042561
0.5064  14.2579  -0.031758
0.6205  14.2579  -0.023920
0.7346  14.2579  -0.018353
0.8487  14.2579  -0.014381
0.9628  14.2579  -0.011502
1.0769  14.2579  -0.009372
1.1910  14.2579  -0.007765
1.3051  14.2579  -0.006529
1.4192  14.2579  -0.005560
1.5333  14.2579  -0.004788
1.6474  14.2579  -0.004164
1.7615  14.2579  -0.003654
1.8756  14.2579  -0.003231
1.9897  14.2579  -0.002876
2.1038  14.2579  -0.002577
2.2179  14.2579  -0.002322
2.3321  14.2579  -0.002103
2.4462  14.2579  -0.001913
2.5603  14.2579  -0.001748
2.6744  14.2579  -0.001603
2.7885  14.2579  -0.001475
2.9026  14.2579  -0.001362
3.0167  14.2579  -0.001262
3.1308  14.2579  -0.001172
3.2449  14.2579  -0.001091
3.3590  14.2579  -0.001019
3.4731  14.2579  -0.000953
3.5872  14.2579  -0.000894
3.7013  14.2579  -0.000840
3.8154  14.2579  -0.000790
3.9295  14.2579  -0.000745
4.0436  14.2579  -0.000704
4.1577  14.2579  -0.000666
4.2718  14.2579  -0.000631
4.3859  14.2579  -0.000599
4.5000  14.2579  -0.000569
0.0500  14.4080  -0.157663
0.1641  14.4080  -0.142179
0.2782  14.4080  -0.118170
0.3923  14.4080  -0.094055
0.5064  14.4080  -0.073834
0.6205  14.4080  -0.058144
0.7346  14.4080  -0.046305
0.8487  14.4080  -0.037403
0.9628  14.4080  -0.030658
1.0769  14.4080  -0.025483
1.1910  14.4080  -0.021456
1.3051  14.4080  -0.018276
1.4192  14.4080  -0.015732
1.5333  14.4080  -0.013669
1.6474  14.4080  -0.011978
1.7615  14.4080  -0.010575
1.8756  14.4080  -0.009400
1.9897  14.4080  -0.008408
2.1038  14.4080  -0.007562
2.2179  14.4080  -0.006836
2.3321  14.4080  -0.006209
2.4462  14.4080  -0.005663
2.5603  14.4080  -0.005186
2.6744  14.4080  -0.004765
2.7885  14.4080  -0.004394
2.9026  14.4080  -0.004064
3.0167  14.4080  -0.003769
3.1308  14.4080  -0.003505
3.2449  14.4080  -0.003268
3.3590  14.4080  -0.003054
3.4731  14.4080  -0.002860
3.5872  14.4080  -0.002684
3.7013  14.4080  -0.002524
3.8154  14.4080  -0.002377
3.9295  14.4080  -0.002243
4.0436  14.4080  -0.002120
4.1577  14.4080  -0.002006
4.2718  14.4080  -0.001902
4.3859  14.4080  -0.001805
4.5000  14.4080  -0.001716
0.0500  14.7082  -0.125211
0.1641  14.7082  -0.112674
0.2782  14.7082  -0.093334
0.3923  14.7082  -0.074032
0.5064  14.7082  -0.057946
0.6205  14.7082  -0.045528
0.7346  14.7082  -0.036194
0.8487  14.7082  -0.029198
0.9628  14.7082  -0.023908
1.0769  14.7082  -0.019857
1.1910  14.7082  -0.016709
1.3051  14.7082  -0.014226
1.4192  14.7082  -0.012241
1.5333  14.7082  -0.010633
1.6474  14.7082  -0.009315
1.7615  14.7082  -0.008222
1.8756  14.7082  -0.007308
1.9897  14.7082  -0.006535
2.1038  14.7082  -0.005877
2.2179  14.7082  -0.005312
2.3321  14.7082  -0.004824
2.4462  14.7082  -0.004400
2.5603  14.7082  -0.004029
2.6744  14.7082  -0.003702
2.7885  14.7082  -0.003413
2.9026  14.7082  -0.003156
3.0167  14.7082  -0.002928
3.1308  14.7082  -0.002722
3.2449  14.7082  -0.002538
3.3590  14.7082  -0.002372
3.4731  14.7082  -0.002221
3.5872  14.7082  -0.002084
3.7013  14.7082  -0.001960
3.8154  14.7082  -0.001846
3.9295  14.7082  -0.001742
4.0436  14.7082  -0.001646
4.1577  14.7082  -0.001558
4.2718  14.7082  -0.001477
4.3859  14.7082  -0.001402
4.5000  14.7082  -0.001332
0.0500  14.8583  -0.082234
0.1641  14.8583  -0.073652
0.2782  14.8583  -0.060548
0.3923  14.8583  -0.047644
0.5064  14.8583  -0.037031
0.6205  14.8583  -0.028931
0.7346  14.8583  -0.022899
0.8487  14.8583  -0.018410
0.9628  14.8583  -0.015036
1.0769  14.8583  -0.012463
1.1910  14.8583  -0.010470
1.3051  14.8583  -0.008903
1.4192  14.8583  -0.007653
1.5333  14.8583  -0.006642
1.6474  14.8583  -0.005814
1.7615  14.8583  -0.005130
1.8756  14.8583  -0.004557
1.9897  14.8583  -0.004073
2.1038  14.8583  -0.003662
2.2179  14.8583  -0.003309
2.3321  14.8583  -0.003004
2.4462  14.8583  -0.002739
2.5603  14.8583  -0.002508
2.6744  14.8583  -0.002304
2.7885  14.8583  -0.002124
2.9026  14.8583  -0.001964
3.0167  14.8583  -0.001821
3.1308  14.8583  -0.001694
3.2449  14.8583  -0.001579
3.3590  14.8583  -0.001475
3.4731  14.8583  -0.001381
3.5872  14.8583  -0.001296
3.7013  14.8583  -0.001219
3.8154  14.8583  -0.001148
3.9295  14.8583  -0.001083
4.0436  14.8583  -0.001023
4.1577  14.8583  -0.000969
4.2718  14.8583  -0.000918
4.3859  14.8583  -0.000871
4.5000  14.8583  -0.000828
0.0500  15.1584  -0.036003
0.1641  15.1584  -0.032034
0.2782  15.1584  -0.026058
0.3923  15.1584  -0.020278
0.5064  15.1584  -0.015609
0.6205  15.1584  -0.012100
0.7346  15.1584  -0.009519
0.8487  15.1584  -0.007618
0.9628  15.1584  -0.006199
1.0769  15.1584  -0.005124
1.1910  15.1584  -0.004295
1.3051  15.1584  -0.003646
1.4192  15.1584  -0.003130
1.5333  15.1584  -0.002713
1.6474  15.1584  -0.002373
1.7615  15.1584  -0.002092
1.8756  15.1584  -0.001857
1.9897  15.1584  -0.001659
2.1038  15.1584  -0.001491
2.2179  15.1584  -0.001346
2.3321  15.1584  -0.001222
2.4462  15.1584  -0.001114
2.5603  15.1584  -0.001019
2.6744  15.1584  -0.000936
2.7885  15.1584  -0.000863
2.9026  15.1584  -0.000798
3.0167  15.1584  -0.000740
3.1308  15.1584  -0.000688
3.2449  15.1584  -0.000641
3.3590  15.1584  -0.000599
3.4731  15.1584  -0.000561
3.5872  15.1584  -0.000526
3.7013  15.1584  -0.000495
3.8154  15.1584  -0.000466
3.9295  15.1584  -0.000439
4.0436  15.1584  -0.000415
4.1577  15.1584  -0.000393
4.2718  15.1584  -0.000373
4.3859  15.1584  -0.000354
4.5000  15.1584  -0.000336
0.0500  15.3085  -0.030004
0.1641  15.3085  -0.026750
0.2782  15.3085  -0.021832
0.3923  15.3085  -0.017052
0.5064  15.3085  -0.013170
0.6205  15.3085  -0.010238
0.7346  15.3085  -0.008073
0.8487  15.3085  -0.006471
0.9628  15.3085  -0.005274
1.0769  15.3085  -0.004364
1.1910  15.3085  -0.003661
1.3051  15.3085  -0.003110
1.4192  15.3085  -0.002671
1.5333  15.3085  -0.002316
1.6474  15.3085  -0.002027
1.7615  15.3085  -0.001787
1.8756  15.3085  -0.001587
1.9897  15.3085  -0.001418
2.1038  15.3085  -0.001275
2.2179  15.3085  -0.001151
2.3321  15.3085  -0.001045
2.4462  15.3085  -0.000953
2.5603  15.3085  -0.000872
2.6744  15.3085  -0.000801
2.7885  15.3085  -0.000738
2.9026  15.3085  -0.000683
3.0167  15.3085  -0.000633
3.1308  15.3085  -0.000589
3.2449  15.3085  -0.000549
3.3590  15.3085  -0.000513
3.4731  15.3085  -0.000480
3.5872  15.3085  -0.000450
3.7013  15.3085  -0.000423
3.8154  15.3085  -0.000399
3.9295  15.3085  -0.000376
4.0436  15.3085  -0.000356
4.1577  15.3085  -0.000336
4.2718  15.3085  -0.000319
4.3859  15.3085  -0.000303
4.5000  15.3085  -0.000288
0.0500  15.6087  -0.011398
0.1641  15.6087  -0.010099
0.2782  15.6087  -0.008160
0.3923  15.6087  -0.006305
0.5064  15.6087  -0.004824
0.6205  15.6087  -0.003721
0.7346  15.6087  -0.002916
0.8487  15.6087  -0.002327
0.9628  15.6087  -0.001889
1.0769  15.6087  -0.001559
1.1910  15.6087  -0.001305
1.3051  15.6087  -0.001106
1.4192  15.6087  -0.000949
1.5333  15.6087  -0.000822
1.6474  15.6087  -0.000719
1.7615  15.6087  -0.000633
1.8756  15.6087  -0.000562
1.9897  15.6087  -0.000502
2.1038  15.6087  -0.000451
2.2179  15.6087  -0.000407
2.3321  15.6087  -0.000369
2.4462  15.6087  -0.000337
2.5603  15.6087  -0.000308
2.6744  15.6087  -0.000283
2.7885  15.6087  -0.000261
2.9026  15.6087  -0.000241
3.0167  15.6087  -0.000223
3.1308  15.6087  -0.000208
3.2449  15.6087  -0.000194
3.3590  15.6087  -0.000181
3.4731  15.6087  -0.000169
3.5872  15.6087  -0.000159
3.7013  15.6087  -0.000149
3.8154  15.6087  -0.000141
3.9295  15.6087  -0.000133
4.0436  15.6087  -0.000125
4.1577  15.6087  -0.000119
4.2718  15.6087  -0.000112
4.3859  15.6087  -0.000107
4.5000  15.6087  -0.000101
0.0500  15.7588  -0.009030
0.1641  15.7588  -0.008024
0.2782  15.7588  -0.006514
0.3923  15.7588  -0.005060
0.5064  15.7588  -0.003889
0.6205  15.7588  -0.003012
0.7346  15.7588  -0.002368
0.8487  15.7588  -0.001894
0.9628  15.7588  -0.001541
1.0769  15.7588  -0.001273
1.1910  15.7588  -0.001067
1.3051  15.7588  -0.000906
1.4192  15.7588  -0.000777
1.5333  15.7588  -0.000674
1.6474  15.7588  -0.000589
1.7615  15.7588  -0.000519
1.8756  15.7588  -0.000461
1.9897  15.7588  -0.000412
2.1038  15.7588  -0.000370
2.2179  15.7588  -0.000334
2.3321  15.7588  -0.000303
2.4462  15.7588  -0.000277
2.5603  15.7588  -0.000253
2.6744  15.7588  -0.000232
2.7885  15.7588  -0.000214
2.9026  15.7588  -0.000198
3.0167  15.7588  -0.000184
3.1308  15.7588  -0.000171
3.2449  15.7588  -0.000159
3.3590  15.7588  -0.000149
3.4731  15.7588  -0.000139
3.5872  15.7588  -0.000131
3.7013  15.7588  -0.000123
3.8154  15.7588  -0.000116
3.9295  15.7588  -0.000109
4.0436  15.7588  -0.000103
4.1577  15.7588  -0.000098
4.2718  15.7588  -0.000092
4.3859  15.7588  -0.000088
4.5000  15.7588  -0.000083
0.0500  16.0589  -0.002884
0.1641  16.0589  -0.002545
0.2782  16.0589  -0.002043
0.3923  16.0589  -0.001568
0.5064  16.0589  -0.001193
0.6205  16.0589  -0.000915
0.7346  16.0589  -0.000715
0.8487  16.0589  -0.000568
0.9628  16.0589  -0.000460
1.0769  16.0589  -0.000379
1.1910  16.0589  -0.000317
1.3051  16.0589  -0.000268
1.4192  16.0589  -0.000230
1.5333  16.0589  -0.000199
1.6474  16.0589  -0.000174
1.7615  16.0589  -0.000153
1.8756  16.0589  -0.000136
1.9897  16.0589  -0.000121
2.1038  16.0589  -0.000109
2.2179  16.0589  -0.000098
2.3321  16.0589  -0.000089
2.4462  16.0589  -0.000081
2.5603  16.0589  -0.000074
2.6744  16.0589  -0.000068
2.7885  16.0589  -0.000063
2.9026  16.0589  -0.000058
3.0167  16.0589  -0.000054
3.1308  16.0589  -0.000050
3.2449  16.0589  -0.000047
3.3590  16.0589  -0.000044
3.4731  16.0589  -0.000041
3.5872  16.0589  -0.000038
3.7013  16.0589  -0.000036
3.8154  16.0589  -0.000034
3.9295  16.0589  -0.000032
4.0436  16.0589  -0.000030
4.1577  16.0589  -0.000029
4.2718  16.0589  -0.000027
4.3859  16.0589  -0.000026
4.5000  16.0589  -0.000024
0.0500  16.2090  -0.001986
0.1641  16.2090  -0.001757
0.2782  16.2090  -0.001416
0.3923  16.2090  -0.001091
0.5064  16.2090  -0.000833
0.6205  16.2090  -0.000641
0.7346  16.2090  -0.000502
0.8487  16.2090  -0.000400
0.9628  16.2090  -0.000325
1.0769  16.2090  -0.000268
1.1910  16.2090  -0.000224
1.3051  16.2090  -0.000190
1.4192  16.2090  -0.000163
1.5333  16.2090  -0.000141
1.6474  16.2090  -0.000123
1.7615  16.2090  -0.000108
1.8756  16.2090  -0.000096
1.9897  16.2090  -0.000086
2.1038  16.2090  -0.000077
2.2179  16.2090  -0.000070
2.3321  16.2090  -0.000063
2.4462  16.2090  -0.000058
2.5603  16.2090  -0.000053
2.6744  16.2090  -0.000048
2.7885  16.2090  -0.000045
2.9026  16.2090  -0.000041
3.0167  16.2090  -0.000038
3.1308  16.2090  -0.000036
3.2449  16.2090  -0.000033
3.3590  16.2090  -0.000031
3.4731  16.2090  -0.000029
3.5872  16.2090  -0.000027
3.7013  16.2090  -0.000026
3.8154  16.2090  -0.000024
3.9295  16.2090  -0.000023
4.0436  16.2090  -0.000021
4.1577  16.2090  -0.000020
4.2718  16.2090  -0.000019
4.3859  16.2090  -0.000018
4.5000  16.2090  -0.000017
0.0500  16.5092  -0.000592
0.1641  16.5092  -0.000521
0.2782  16.5092  -0.000416
0.3923  16.5092  -0.000317
0.5064  16.5092  -0.000240
0.6205  16.5092  -0.000183
0.7346  16.5092  -0.000143
0.8487  16.5092  -0.000113
0.9628  16.5092  -0.000091
1.0769  16.5092  -0.000075
1.1910  16.5092  -0.000063
1.3051  16.5092  -0.000053
1.4192  16.5092  -0.000045
1.5333  16.5092  -0.000039
1.6474  16.5092  -0.000034
1.7615  16.5092  -0.000030
1.8756  16.5092  -0.000027
1.9897  16.5092  -0.000024
2.1038  16.5092  -0.000021
2.2179  16.5092  -0.000019
2.3321  16.5092  -0.000018
2.4462  16.5092  -0.000016
2.5603  16.5092  -0.000015
2.6744  16.5092  -0.000013
2.7885  16.5092  -0.000012
2.9026  16.5092  -0.000011
3.0167  16.5092  -0.000011
3.1308  16.5092  -0.000010
3.2449  16.5092  -0.000009
3.3590  16.5092  -0.000009
3.4731  16.5092  -0.000008
3.5872  16.5092  -0.000008
3.7013  16.5092  -0.000007
3.8154  16.5092  -0.000007
3.9295  16.5092  -0.000006
4.0436  16.5092  -0.000006
4.1577  16.5092  -0.000006
4.2718  16.5092  -0.000005
4.3859  16.5092  -0.000005
4.5000  16.5092  -0.000005
0.0500  16.6593  -0.000364
0.1641  16.6593  -0.000320
0.2782  16.6593  -0.000256
0.3923  16.6593  -0.000196
0.5064  16.6593  -0.000148
0.6205  16.6593  -0.000114
0.7346  16.6593  -0.000088
0.8487  16.6593  -0.000070
0.9628  16.6593  -0.000057
1.0769  16.6593  -0.000047
1.1910  16.6593  -0.000039
1.3051  16.6593  -0.000033
1.4192  16.6593  -0.000028
1.5333  16.6593  -0.000024
1.6474  16.6593  -0.000021
1.7615  16.6593  -0.000019
1.8756  16.6593  -0.000017
1.9897  16.6593  -0.000015
2.1038  16.6593  -0.000013
2.2179  16.6593  -0.000012
2.3321  16.6593  -0.000011
2.4462  16.6593  -0.000010
2.5603  16.6593  -0.000009
2.6744  16.6593  -0.000008
2.7885  16.6593  -0.000008
2.9026  16.6593  -0.000007
3.0167  16.6593  -0.000007
3.1308  16.6593  -0.000006
3.2449  16.6593  -0.000006
3.3590  16.6593  -0.000005
3.4731  16.6593  -0.000005
3.5872  16.6593  -0.000005
3.7013  16.6593  -0.000004
3.8154  16.6593  -0.000004
3.9295  16.6593  -0.000004
4.0436  16.6593  -0.000004
4.1577  16.6593  -0.000003
4.2718  16.6593  -0.000003
4.3859  16.6593  -0.000003
4.5000  16.6593  -0.000003
0.0500  16.9594  -0.000121
0.1641  16.9594  -0.000107
0.2782  16.9594  -0.000085
0.3923  16.9594  -0.000065
0.5064  16.9594  -0.000049
0.6205  16.9594  -0.000037
0.7346  16.9594  -0.000029
0.8487  16.9594  -0.000023
0.9628  16.9594  -0.000019
1.0769  16.9594  -0.000015
1.1910  16.9594  -0.000013
1.3051  16.9594  -0.000011
1.4192  16.9594  -0.000009
1.5333  16.9594  -0.000008
1.6474  16.9594  -0.000007
1.7615  16.9594  -0.000006
1.8756  16.9594  -0.000005
1.9897  16.9594  -0.000005
2.1038  16.9594  -0.000004
2.2179  16.9594  -0.000004
2.3321  16.9594  -0.000004
2.4462  16.9594  -0.000003
2.5603  16.9594  -0.000003
2.6744  16.9594  -0.000003
2.7885  16.9594  -0.000003
2.9026  16.9594  -0.000002
3.0167  16.9594  -0.000002
3.1308  16.9594  -0.000002
3.2449  16.9594  -0.000002
3.3590  16.9594  -0.000002
3.4731  16.9594  -0.000002
3.5872  16.9594  -0.000002
3.7013  16.9594  -0.000001
3.8154  16.9594  -0.000001
3.9295  16.9594  -0.000001
4.0436  16.9594  -0.000001
4.1577  16.9594  -0.000001
4.2718  16.9594  -0.000001
4.3859  16.9594  -0.000001
4.5000  16.9594  -0.000001
0.0500  17.1095  -0.000072
0.1641  17.1095  -0.000064
0.2782  17.1095  -0.000051
0.3923  17.1095  -0.000039
0.5064  17.1095  -0.000029
0.6205  17.1095  -0.000022
0.7346  17.1095  -0.000017
0.8487  17.1095  -0.000014
0.9628  17.1095  -0.000011
1.0769  17.1095  -0.000009
1.1910  17.1095  -0.000008
1.3051  17.1095  -0.000006
1.4192  17.1095  -0.000006
1.5333  17.1095  -0.000005
1.6474  17.1095  -0.000004
1.7615  17.1095  -0.000004
1.8756  17.1095  -0.000003
1.9897  17.1095  -0.000003
2.1038  17.1095  -0.000003
2.2179  17.1095  -0.000002
2.3321  17.1095  -0.000002
2.4462  17.1095  -0.000002
2.5603  17.1095  -0.000002
2.6744  17.1095  -0.000002
2.7885  17.1095  -0.000002
2.9026  17.1095  -0.000001
3.0167  17.1095  -0.000001
3.1308  17.1095  -0.000001
3.2449  17.1095  -0.000001
3.3590  17.1095  -0.000001
3.4731  17.1095  -0.000001
3.5872  17.1095  -0.000001
3.7013  17.1095  -0.000001
3.8154  17.1095  -0.000001
3.9295  17.1095  -0.000001
4.0436  17.1095  -0.000001
4.1577  17.1095  -0.000001
4.2718  17.1095  -0.000001
4.3859  17.1095  -0.000001
4.5000  17.1095  -0.000001
0.0500  17.4097  -0.000028
0.1641  17.4097  -0.000025
0.2782  17.4097  -0.000020
0.3923  17.4097  -0.000015
0.5064  17.4097  -0.000011
0.6205  17.4097  -0.000009
0.7346  17.4097  -0.000007
0.8487  17.4097  -0.000005
0.9628  17.4097  -0.000004
1.0769  17.4097  -0.000004
1.1910  17.4097  -0.000003
1.3051  17.4097  -0.000003
1.4192  17.4097  -0.000002
1.5333  17.4097  -0.000002
1.6474  17.4097  -0.000002
1.7615  17.4097  -0.000001
1.8756  17.4097  -0.000001
1.9897  17.4097  -0.000001
2.1038  17.4097  -0.000001
2.2179  17.4097  -0.000001
2.3321  17.4097  -0.000001
2.4462  17.4097  -0.000001
2.5603  17.4097  -0.000001
2.6744  17.4097  -0.000001
2.7885  17.4097  -0.000001
2.9026  17.4097  -0.000001
3.0167  17.4097  -0.000001
3.1308  17.4097  -0.000000
3.2449  17.4097  -0.000000
3.3590  17.4097  -0.000000
3.4731  17.4097  -0.000000
3.5872  17.4097  -0.000000
3.7013  17.4097  -0.000000
3.8154  17.4097  -0.000000
3.9295  17.4097  -0.000000
4.0436  17.4097  -0.000000
4.1577  17.4097  -0.000000
4.2718  17.4097  -0.000000
4.3859  17.4097  -0.000000
4.5000  17.4097  -0.000000
0.0500  17.5598  -0.000017
0.1641  17.5598  -0.000015
0.2782  17.5598  -0.000012
0.3923  17.5598  -0.000009
0.5064  17.5598  -0.000007
0.6205  17.5598  -0.000005
0.7346  17.5598  -0.000004
0.8487  17.5598  -0.000003
0.9628  17.5598  -0.000003
1.0769  17.5598  -0.000002
1.1910  17.5598  -0.000002
1.3051  17.5598  -0.000002
1.4192  17.5598  -0.000001
1.5333  17.5598  -0.000001
1.6474  17.5598  -0.000001
1.7615  17.5598  -0.000001
1.8756  17.5598  -0.000001
1.9897  17.5598  -0.000001
2.1038  17.5598  -0.000001
2.2179  17.5598  -0.000001
2.3321  17.5598  -0.000001
2.4462  17.5598  -0.000000
2.5603  17.5598  -0.000000
2.6744  17.5598  -0.000000
2.7885  17.5598  -0.000000
2.9026  17.5598  -0.000000
3.0167  17.5598  -0.000000
3.1308  17.5598  -0.000000
3.2449  17.5598  -0.000000
3.3590  17.5598  -0.000000
3.4731  17.5598  -0.000000
3.5872  17.5598  -0.000000
3.7013  17.5598  -0.000000
3.8154  17.5598  -0.000000
3.9295  17.5598  -0.000000
4.0436  17.5598  -0.000000
4.1577  17.5598  -0.000000
4.2718  17.5598  -0.000000
4.3859  17.5598  -0.000000
4.5000  17.5598  -0.000000
0.0500  17.8599  -0.000007
0.1641  17.8599  -0.000006
0.2782  17.8599  -0.000005
0.3923  17.8599  -0.000004
0.5064  17.8599  -0.000003
0.6205  17.8599  -0.000002
0.7346  17.8599  -0.000002
0.8487  17.8599  -0.000001
0.9628  17.8599  -0.000001
1.0769  17.8599  -0.000001
1.1910  17.8599  -0.000001
1.3051  17.8599  -0.000001
1.4192  17.8599  -0.000000
1.5333  17.8599  -0.000000
1.6474  17.8599  -0.000000
1.7615  17.8599  -0.000000
1.8756  17.8599  -0.000000
1.9897  17.8599  -0.000000
2.1038  17.8599  -0.000000
2.2179  17.8599  -0.000000
2.3321  17.8599  -0.000000
2.4462  17.8599  -0.000000
2.5603  17.8599  -0.000000
2.6744  17.8599  -0.000000
2.7885  17.8599  -0.000000
2.9026  17.8599  -0.000000
3.0167  17.8599  -0.000000
3.1308  17.8599  -0.000000
3.2449  17.8599  -0.000000
3.3590  17.8599  -0.000000
3.4731  17.8599  -0.000000
3.5872  17.8599  -0.000000
3.7013  17.8599  -0.000000
3.8154  17.8599  -0.000000
3.9295  17.8599  -0.000000
4.0436  17.8599  -0.000000
4.1577  17.8599  -0.000000
4.2718  17.8599  -0.000000
4.3859  17.8599  -0.000000
4.5000  17.8599  -0.000000


==> fig3/lorentz_sigma_true.dat <==
freq_THz  time_ps  dsigma
0.0500  0.0000  0.000000
0.1641  0.0000  0.000000
0.2782  0.0000  0.000000
0.3923  0.0000  0.000000
0.5064  0.0000  0.000000
0.6205  0.0000  0.000000
0.7346  0.0000  0.000000
0.8487  0.0000  0.000000
0.9628  0.0000  0.000000
1.0769  0.0000  0.000000
1.1910  0.0000  0.000000
1.3051  0.0000  0.000000
1.4192  0.0000  0.000000
1.5333  0.0000  0.000000
1.6474  0.0000  0.000000
1.7615  0.0000  0.000000
1.8756  0.0000  0.000000
1.9897  0.0000  0.000000
2.1038  0.0000  0.000000
2.2179  0.0000  0.000000
2.3321  0.0000  0.000000
2.4462  0.0000  0.000000
2.5603  0.0000  0.000000
2.6744  0.0000  0.000000
2.7885  0.0000  0.000000
2.9026  0.0000  0.000000
3.0167  0.0000  0.000000
3.1308  0.0000  0.000000
3.2449  0.0000  0.000000
3.3590  0.0000  0.000000
3.4731  0.0000  0.000000
3.5872  0.0000  0.000000
3.7013  0.0000  0.000000
3.8154  0.0000  0.000000
3.9295  0.0000  0.000000
4.0436  0.0000  0.000000
4.1577  0.0000  0.000000
4.2718  0.0000  0.000000
4.3859  0.0000  0.000000
4.5000  0.0000  0.000000
0.0500  0.3002  0.000000
0.1641  0.3002  0.000000
0.2782  0.3002  0.000000
0.3923  0.3002  0.000000
0.5064  0.3002  0.000000
0.6205  0.3002  0.000000
0.7346  0.3002  0.000000
0.8487  0.3002  0.000000
0.9628  0.3002  0.000000
1.0769  0.3002  0.000000
1.1910  0.3002  0.000000
1.3051  0.3002  0.000000
1.4192  0.3002  0.000000
1.5333  0.3002  0.000000
1.6474  0.3002  0.000000
1.7615  0.3002  0.000000
1.8756  0.3002  0.000000
1.9897  0.3002  0.000000
2.1038  0.3002  0.000000
2.2179  0.3002  0.000000
2.3321  0.3002  0.000000
2.4462  0.3002  0.000000
2.5603  0.3002  0.000000
2.6744  0.3002  0.000000
2.7885  0.3002  0.000000
2.9026  0.3002  0.000000
3.0167  0.3002  0.000000
3.1308  0.3002  0.000000
3.2449  0.3002  0.000000
3.3590  0.3002  0.000000
3.4731  0.3002  0.000000
3.5872  0.3002  0.000000
3.7013  0.3002  0.000000
3.8154  0.3002  0.000000
3.9295  0.3002  0.000000
4.0436  0.3002  0.000000
4.1577  0.3002  0.000000
4.2718  0.3002  0.000000
4.3859  0.3002  0.000000
4.5000  0.3002  0.000000
0.0500  0.4503  0.000000
0.1641  0.4503  0.000000
0.2782  0.4503  0.000000
0.3923  0.4503  0.000000
0.5064  0.4503  0.000000
0.6205  0.4503  0.000000
0.7346  0.4503  0.000000
0.8487  0.4503  0.000000
0.9628  0.4503  0.000000
1.0769  0.4503  0.000000
1.1910  0.4503  0.000000
1.3051  0.4503  0.000000
1.4192  0.4503  0.000000
1.5333  0.4503  0.000000
1.6474  0.4503  0.000000
1.7615  0.4503  0.000000
1.8756  0.4503  0.000000
1.9897  0.4503  0.000000
2.1038  0.4503  0.000000
2.2179  0.4503  0.000000
2.3321  0.4503  0.000000
2.4462  0.4503  0.000000
2.5603  0.4503  0.000000
2.6744  0.4503  0.000000
2.7885  0.4503  0.000000
2.9026  0.4503  0.000000
3.0167  0.4503  0.000000
3.1308  0.4503  0.000000
3.2449  0.4503  0.000000
3.3590  0.4503  0.000000
3.4731  0.4503  0.000000
3.5872  0.4503  0.000000
3.7013  0.4503  0.000000
3.8154  0.4503  0.000000
3.9295  0.4503  0.000000
4.0436  0.4503  0.000000
4.1577  0.4503  0.000000
4.2718  0.4503  0.000000
4.3859  0.4503  0.000000
4.5000  0.4503  0.000000
0.0500  0.7504  0.000000
0.1641  0.7504  0.000000
0.2782  0.7504  0.000000
0.3923  0.7504  0.000000
0.5064  0.7504  0.000000
0.6205  0.7504  0.000000
0.7346  0.7504  0.000000
0.8487  0.7504  0.000000
0.9628  0.7504  0.000000
1.0769  0.7504  0.000000
1.1910  0.7504  0.000000
1.3051  0.7504  0.000000
1.4192  0.7504  0.000000
1.5333  0.7504  0.000000
1.6474  0.7504  0.000000
1.7615  0.7504  0.000000
1.8756  0.7504  0.000000
1.9897  0.7504  0.000000
2.1038  0.7504  0.000000
2.2179  0.7504  0.000000
2.3321  0.7504  0.000000
2.4462  0.7504  0.000000
2.5603  0.7504  0.000000
2.6744  0.7504  0.000000
2.7885  0.7504  0.000000
2.9026  0.7504  0.000000
3.0167  0.7504  0.000000
3.1308  0.7504  0.000000
3.2449  0.7504  0.000000
3.3590  0.7504  0.000000
3.4731  0.7504  0.000000
3.5872  0.7504  0.000000
3.7013  0.7504  0.000000
3.8154  0.7504  0.000000
3.9295  0.7504  0.000000
4.0436  0.7504  0.000000
4.1577  0.7504  0.000000
4.2718  0.7504  0.000000
4.3859  0.7504  0.000000
4.5000  0.7504  0.000000
0.0500  0.9005  0.000000
0.1641  0.9005  0.000000
0.2782  0.9005  0.000000
0.3923  0.9005  0.000000
0.5064  0.9005  0.000000
0.6205  0.9005  0.000000
0.7346  0.9005  0.000000
0.8487  0.9005  0.000000
0.9628  0.9005  0.000000
1.0769  0.9005  0.000000
1.1910  0.9005  0.000000
1.3051  0.9005  0.000000
1.4192  0.9005  0.000000
1.5333  0.9005  0.000000
1.6474  0.9005  0.000000
1.7615  0.9005  0.000000
1.8756  0.9005  0.000000
1.9897  0.9005  0.000000
2.1038  0.9005  0.000000
2.2179  0.9005  0.000000
2.3321  0.9005  0.000000
2.4462  0.9005  0.000000
2.5603  0.9005  0.000000
2.6744  0.9005  0.000000
2.7885  0.9005  0.000000
2.9026  0.9005  0.000000
3.0167  0.9005  0.000000
3.1308  0.9005  0.000000
3.2449  0.9005  0.000000
3.3590  0.9005  0.000000
3.4731  0.9005  0.000000
3.5872  0.9005  0.000000
3.7013  0.9005  0.000000
3.8154  0.9005  0.000000
3.9295  0.9005  0.000000
4.0436  0.9005  0.000000
4.1577  0.9005  0.000000
4.2718  0.9005  0.000000
4.3859  0.9005  0.000000
4.5000  0.9005  0.000000
0.0500  1.2007  0.000000
0.1641  1.2007  0.000000
0.2782  1.2007  0.000000
0.3923  1.2007  0.000000
0.5064  1.2007  0.000000
0.6205  1.2007  0.000000
0.7346  1.2007  0.000000
0.8487  1.2007  0.000000
0.9628  1.2007  0.000000
1.0769  1.2007  0.000000
1.1910  1.2007  0.000000
1.3051  1.2007  0.000000
1.4192  1.2007  0.000000
1.5333  1.2007  0.000000
1.6474  1.2007  0.000000
1.7615  1.2007  0.000000
1.8756  1.2007  0.000000
1.9897  1.2007  0.000000
2.1038  1.2007  0.000000
2.2179  1.2007  0.000000
2.3321  1.2007  0.000000
2.4462  1.2007  0.000000
2.5603  1.2007  0.000000
2.6744  1.2007  0.000000
2.7885  1.2007  0.000000
2.9026  1.2007  0.000000
3.0167  1.2007  0.000000
3.1308  1.2007  0.000000
3.2449  1.2007  0.000000
3.3590  1.2007  0.000000
3.4731  1.2007  0.000000
3.5872  1.2007  0.000000
3.7013  1.2007  0.000000
3.8154  1.2007  0.000000
3.9295  1.2007  0.000000
4.0436  1.2007  0.000000
4.1577  1.2007  0.000000
4.2718  1.2007  0.000000
4.3859  1.2007  0.000000
4.5000  1.2007  0.000000
0.0500  1.3508  0.000000
0.1641  1.3508  0.000000
0.2782  1.3508  0.000000
0.3923  1.3508  0.000000
0.5064  1.3508  0.000000
0.6205  1.3508  0.000000
0.7346  1.3508  0.000000
0.8487  1.3508  0.000000
0.9628  1.3508  0.000000
1.0769  1.3508  0.000000
1.1910  1.3508  0.000000
1.3051  1.3508  0.000000
1.4192  1.3508  0.000000
1.5333  1.3508  0.000000
1.6474  1.3508  0.000000
1.7615  1.3508  0.000000
1.8756  1.3508  0.000000
1.9897  1.3508  0.000000
2.1038  1.3508  0.000000
2.2179  1.3508  0.000000
2.3321  1.3508  0.000000
2.4462  1.3508  0.000000
2.5603  1.3508  0.000000
2.6744  1.3508  0.000000
2.7885  1.3508  0.000000
2.9026  1.3508  0.000000
3.0167  1.3508  0.000000
3.1308  1.3508  0.000000
3.2449  1.3508  0.000000
3.3590  1.3508  0.000000
3.4731  1.3508  0.000000
3.5872  1.3508  0.000000
3.7013  1.3508  0.000000
3.8154  1.3508  0.000000
3.9295  1.3508  0.000000
4.0436  1.3508  0.000000
4.1577  1.3508  0.000000
4.2718  1.3508  0.000000
4.3859  1.3508  0.000000
4.5000  1.3508  0.000000
0.0500  1.6509  0.000000
0.1641  1.6509  0.000000
0.2782  1.6509  0.000000
0.3923  1.6509  0.000000
0.5064  1.6509  0.000000
0.6205  1.6509  0.000000
0.7346  1.6509  0.000000
0.8487  1.6509  0.000000
0.9628  1.6509  0.000000
1.0769  1.6509  0.000000
1.1910  1.6509  0.000000
1.3051  1.6509  0.000000
1.4192  1.6509  0.000000
1.5333  1.6509  0.000000
1.6474  1.6509  0.000000
1.7615  1.6509  0.000000
1.8756  1.6509  0.000000
1.9897  1.6509  0.000000
2.1038  1.6509  0.000000
2.2179  1.6509  0.000000
2.3321  1.6509  0.000000
2.4462  1.6509  0.000000
2.5603  1.6509  0.000000
2.6744  1.6509  0.000000
2.7885  1.6509  0.000000
2.9026  1.6509  0.000000
3.0167  1.6509  0.000000
3.1308  1.6509  0.000000
3.2449  1.6509  0.000000
3.3590  1.6509  0.000000
3.4731  1.6509  0.000000
3.5872  1.6509  0.000000
3.7013  1.6509  0.000000
3.8154  1.6509  0.000000
3.9295  1.6509  0.000000
4.0436  1.6509  0.000000
4.1577  1.6509  0.000000
4.2718  1.6509  0.000000
4.3859  1.6509  0.000000
4.5000  1.6509  0.000000
0.0500  1.8010  0.000000
0.1641  1.8010  0.000000
0.2782  1.8010  0.000000
0.3923  1.8010  0.000000
0.5064  1.8010  0.000000
0.6205  1.8010  0.000000
0.7346  1.8010  0.000000
0.8487  1.8010  0.000000
0.9628  1.8010  0.000000
1.0769  1.8010  0.000000
1.1910  1.8010  0.000000
1.3051  1.8010  0.000000
1.4192  1.8010  0.000000
1.5333  1.8010  0.000000
1.6474  1.8010  0.000000
1.7615  1.8010  0.000000
1.8756  1.8010  0.000000
1.9897  1.8010  0.000000
2.1038  1.8010  0.000000
2.2179  1.8010  0.000000
2.3321  1.8010  0.000000
2.4462  1.8010  0.000000
2.5603  1.8010  0.000000
2.6744  1.8010  0.000000
2.7885  1.8010  0.000000
2.9026  1.8010  0.000000
3.0167  1.8010  0.000000
3.1308  1.8010  0.000000
3.2449  1.8010  0.000000
3.3590  1.8010  0.000000
3.4731  1.8010  0.000000
3.5872  1.8010  0.000000
3.7013  1.8010  0.000000
3.8154  1.8010  0.000000
3.9295  1.8010  0.000000
4.0436  1.8010  0.000000
4.1577  1.8010  0.000000
4.2718  1.8010  0.000000
4.3859  1.8010  0.000000
4.5000  1.8010  0.000000
0.0500  2.1012  0.000000
0.1641  2.1012  0.000000
0.2782  2.1012  0.000000
0.3923  2.1012  0.000000
0.5064  2.1012  0.000000
0.6205  2.1012  0.000000
0.7346  2.1012  0.000000
0.8487  2.1012  0.000000
0.9628  2.1012  0.000000
1.0769  2.1012  0.000000
1.1910  2.1012  0.000000
1.3051  2.1012  0.000000
1.4192  2.1012  0.000000
1.5333  2.1012  0.000000
1.6474  2.1012  0.000000
1.7615  2.1012  0.000000
1.8756  2.1012  0.000000
1.9897  2.1012  0.000000
2.1038  2.1012  0.000000
2.2179  2.1012  0.000000
2.3321  2.1012  0.000000
2.4462  2.1012  0.000000
2.5603  2.1012  0.000000
2.6744  2.1012  0.000000
2.7885  2.1012  0.000000
2.9026  2.1012  0.000000
3.0167  2.1012  0.000000
3.1308  2.1012  0.000000
3.2449  2.1012  0.000000
3.3590  2.1012  0.000000
3.4731  2.1012  0.000000
3.5872  2.1012  0.000000
3.7013  2.1012  0.000000
3.8154  2.1012  0.000000
3.9295  2.1012  0.000000
4.0436  2.1012  0.000000
4.1577  2.1012  0.000000
4.2718  2.1012  0.000000
4.3859  2.1012  0.000000
4.5000  2.1012  0.000000
0.0500  2.2513  0.000000
0.1641  2.2513  0.000000
0.2782  2.2513  0.000000
0.3923  2.2513  0.000000
0.5064  2.2513  0.000000
0.6205  2.2513  0.000000
0.7346  2.2513  0.000000
0.8487  2.2513  0.000000
0.9628  2.2513  0.000000
1.0769  2.2513  0.000000
1.1910  2.2513  0.000000
1.3051  2.2513  0.000000
1.4192  2.2513  0.000000
1.5333  2.2513  0.000000
1.6474  2.2513  0.000000
1.7615  2.2513  0.000000
1.8756  2.2513  0.000000
1.9897  2.2513  0.000000
2.1038  2.2513  0.000000
2.2179  2.2513  0.000000
2.3321  2.2513  0.000000
2.4462  2.2513  0.000000
2.5603  2.2513  0.000000
2.6744  2.2513  0.000000
2.7885  2.2513  0.000000
2.9026  2.2513  0.000000
3.0167  2.2513  0.000000
3.1308  2.2513  0.000000
3.2449  2.2513  0.000000
3.3590  2.2513  0.000000
3.4731  2.2513  0.000000
3.5872  2.2513  0.000000
3.7013  2.2513  0.000000
3.8154  2.2513  0.000000
3.9295  2.2513  0.000000
4.0436  2.2513  0.000000
4.1577  2.2513  0.000000
4.2718  2.2513  0.000000
4.3859  2.2513  0.000000
4.5000  2.2513  0.000000
0.0500  2.5514  0.000000
0.1641  2.5514  0.000000
0.2782  2.5514  0.000000
0.3923  2.5514  0.000000
0.5064  2.5514  0.000000
0.6205  2.5514  0.000000
0.7346  2.5514  0.000000
0.8487  2.5514  0.000000
0.9628  2.5514  0.000000
1.0769  2.5514  0.000000
1.1910  2.5514  0.000000
1.3051  2.5514  0.000000
1.4192  2.5514  0.000000
1.5333  2.5514  0.000000
1.6474  2.5514  0.000000
1.7615  2.5514  0.000000
1.8756  2.5514  0.000000
1.9897  2.5514  0.000000
2.1038  2.5514  0.000000
2.2179  2.5514  0.000000
2.3321  2.5514  0.000000
2.4462  2.5514  0.000000
2.5603  2.5514  0.000000
2.6744  2.5514  0.000000
2.7885  2.5514  0.000000
2.9026  2.5514  0.000000
3.0167  2.5514  0.000000
3.1308  2.5514  0.000000
3.2449  2.5514  0.000000
3.3590  2.5514  0.000000
3.4731  2.5514  0.000000
3.5872  2.5514  0.000000
3.7013  2.5514  0.000000
3.8154  2.5514  0.000000
3.9295  2.5514  0.000000
4.0436  2.5514  0.000000
4.1577  2.5514  0.000000
4.2718  2.5514  0.000000
4.3859  2.5514  0.000000
4.5000  2.5514  0.000000
0.0500  2.7015  0.000000
0.1641  2.7015  0.000000
0.2782  2.7015  0.000000
0.3923  2.7015  0.000000
0.5064  2.7015  0.000000
0.6205  2.7015  0.000000
0.7346  2.7015  0.000000
0.8487  2.7015  0.000000
0.9628  2.7015  0.000000
1.0769  2.7015  0.000000
1.1910  2.7015  0.000000
1.3051  2.7015  0.000000
1.4192  2.7015  0.000000
1.5333  2.7015  0.000000
1.6474  2.7015  0.000000
1.7615  2.7015  0.000000
1.8756  2.7015  0.000000
1.9897  2.7015  0.000000
2.1038  2.7015  0.000000
2.2179  2.7015  0.000000
2.3321  2.7015  0.000000
2.4462  2.7015  0.000000
2.5603  2.7015  0.000000
2.6744  2.7015  0.000000
2.7885  2.7015  0.000000
2.9026  2.7015  0.000000
3.0167  2.7015  0.000000
3.1308  2.7015  0.000000
3.2449  2.7015  0.000000
3.3590  2.7015  0.000000
3.4731  2.7015  0.000000
3.5872  2.7015  0.000000
3.7013  2.7015  0.000000
3.8154  2.7015  0.000000
3.9295  2.7015  0.000000
4.0436  2.7015  0.000000
4.1577  2.7015  0.000000
4.2718  2.7015  0.000000
4.3859  2.7015  0.000000
4.5000  2.7015  0.000000
0.0500  3.0017  0.000000
0.1641  3.0017  0.000000
0.2782  3.0017  0.000000
0.3923  3.0017  0.000000
0.5064  3.0017  0.000000
0.6205  3.0017  0.000000
0.7346  3.0017  0.000000
0.8487  3.0017  0.000000
0.9628  3.0017  0.000000
1.0769  3.0017  0.000000
1.1910  3.0017  0.000000
1.3051  3.0017  0.000000
1.4192  3.0017  0.000000
1.5333  3.0017  0.000000
1.6474  3.0017  0.000000
1.7615  3.0017  0.000000
1.8756  3.0017  0.000000
1.9897  3.0017  0.000000
2.1038  3.0017  0.000000
2.2179  3.0017  0.000000
2.3321  3.0017  0.000000
2.4462  3.0017  0.000000
2.5603  3.0017  0.000000
2.6744  3.0017  0.000000
2.7885  3.0017  0.000000
2.9026  3.0017  0.000000
3.0167  3.0017  0.000000
3.1308  3.0017  0.000000
3.2449  3.0017  0.000000
3.3590  3.0017  0.000000
3.4731  3.0017  0.000000
3.5872  3.0017  0.000000
3.7013  3.0017  0.000000
3.8154  3.0017  0.000000
3.9295  3.0017  0.000000
4.0436  3.0017  0.000000
4.1577  3.0017  0.000000
4.2718  3.0017  0.000000
4.3859  3.0017  0.000000
4.5000  3.0017  0.000000
0.0500  3.1518  0.000000
0.1641  3.1518  0.000000
0.2782  3.1518  0.000000
0.3923  3.1518  0.000000
0.5064  3.1518  0.000000
0.6205  3.1518  0.000000
0.7346  3.1518  0.000000
0.8487  3.1518  0.000000
0.9628  3.1518  0.000000
1.0769  3.1518  0.000000
1.1910  3.1518  0.000000
1.3051  3.1518  0.000000
1.4192  3.1518  0.000000
1.5333  3.1518  0.000000
1.6474  3.1518  0.000000
1.7615  3.1518  0.000000
1.8756  3.1518  0.000000
1.9897  3.1518  0.000000
2.1038  3.1518  0.000000
2.2179  3.1518  0.000000
2.3321  3.1518  0.000000
2.4462  3.1518  0.000000
2.5603  3.1518  0.000000
2.6744  3.1518  0.000000
2.7885  3.1518  0.000000
2.9026  3.1518  0.000000
3.0167  3.1518  0.000000
3.1308  3.1518  0.000000
3.2449  3.1518  0.000000
3.3590  3.1518  0.000000
3.4731  3.1518  0.000000
3.5872  3.1518  0.000000
3.7013  3.1518  0.000000
3.8154  3.1518  0.000000
3.9295  3.1518  0.000000
4.0436  3.1518  0.000000
4.1577  3.1518  0.000000
4.2718  3.1518  0.000000
4.3859  3.1518  0.000000
4.5000  3.1518  0.000000
0.0500  3.4519  0.000000
0.1641  3.4519  0.000000
0.2782  3.4519  0.000000
0.3923  3.4519  0.000000
0.5064  3.4519  0.000000
0.6205  3.4519  0.000000
0.7346  3.4519  0.000000
0.8487  3.4519  0.000000
0.9628  3.4519  0.000000
1.0769  3.4519  0.000000
1.1910  3.4519  0.000000
1.3051  3.4519  0.000000
1.4192  3.4519  0.000000
1.5333  3.4519  0.000000
1.6474  3.4519  0.000000
1.7615  3.4519  0.000000
1.8756  3.4519  0.000000
1.9897  3.4519  0.000000
2.1038  3.4519  0.000000
2.2179  3.4519  0.000000
2.3321  3.4519  0.000000
2.4462  3.4519  0.000000
2.5603  3.4519  0.000000
2.6744  3.4519  0.000000
2.7885  3.4519  0.000000
2.9026  3.4519  0.000000
3.0167  3.4519  0.000000
3.1308  3.4519  0.000000
3.2449  3.4519  0.000000
3.3590  3.4519  0.000000
3.4731  3.4519  0.000000
3.5872  3.4519  0.000000
3.7013  3.4519  0.000000
3.8154  3.4519  0.000000
3.9295  3.4519  0.000000
4.0436  3.4519  0.000000
4.1577  3.4519  0.000000
4.2718  3.4519  0.000000
4.3859  3.4519  0.000000
4.5000  3.4519  0.000000
0.0500  3.6020  0.000000
0.1641  3.6020  0.000000
0.2782  3.6020  0.000000
0.3923  3.6020  0.000000
0.5064  3.6020  0.000000
0.6205  3.6020  0.000000
0.7346  3.6020  0.000000
0.8487  3.6020  0.000000
0.9628  3.6020  0.000000
1.0769  3.6020  0.000000
1.1910  3.6020  0.000000
1.3051  3.6020  0.000000
1.4192  3.6020  0.000000
1.5333  3.6020  0.000000
1.6474  3.6020  0.000000
1.7615  3.6020  0.000000
1.8756  3.6020  0.000000
1.9897  3.6020  0.000000
2.1038  3.6020  0.000000
2.2179  3.6020  0.000000
2.3321  3.6020  0.000000
2.4462  3.6020  0.000000
2.5603  3.6020  0.000000
2.6744  3.6020  0.000000
2.7885  3.6020  0.000000
2.9026  3.6020  0.000000
3.0167  3.6020  0.000000
3.1308  3.6020  0.000000
3.2449  3.6020  0.000000
3.3590  3.6020  0.000000
3.4731  3.6020  0.000000
3.5872  3.6020  0.000000
3.7013  3.6020  0.000000
3.8154  3.6020  0.000000
3.9295  3.6020  0.000000
4.0436  3.6020  0.000000
4.1577  3.6020  0.000000
4.2718  3.6020  0.000000
4.3859  3.6020  0.000000
4.5000  3.6020  0.000000
0.0500  3.9022  0.000000
0.1641  3.9022  0.000000
0.2782  3.9022  0.000000
0.3923  3.9022  0.000000
0.5064  3.9022  0.000000
0.6205  3.9022  0.000000
0.7346  3.9022  0.000000
0.8487  3.9022  0.000000
0.9628  3.9022  0.000000
1.0769  3.9022  0.000000
1.1910  3.9022  0.000000
1.3051  3.9022  0.000000
1.4192  3.9022  0.000000
1.5333  3.9022  0.000000
1.6474  3.9022  0.000000
1.7615  3.9022  0.000000
1.8756  3.9022  0.000000
1.9897  3.9022  0.000000
2.1038  3.9022  0.000000
2.2179  3.9022  0.000000
2.3321  3.9022  0.000000
2.4462  3.9022  0.000000
2.5603  3.9022  0.000000
2.6744  3.9022  0.000000
2.7885  3.9022  0.000000
2.9026  3.9022  0.000000
3.0167  3.9022  0.000000
3.1308  3.9022  0.000000
3.2449  3.9022  0.000000
3.3590  3.9022  0.000000
3.4731  3.9022  0.000000
3.5872  3.9022  0.000000
3.7013  3.9022  0.000000
3.8154  3.9022  0.000000
3.9295  3.9022  0.000000
4.0436  3.9022  0.000000
4.1577  3.9022  0.000000
4.2718  3.9022  0.000000
4.3859  3.9022  0.000000
4.5000  3.9022  0.000000
0.0500  4.0523  0.000000
0.1641  4.0523  0.000000
0.2782  4.0523  0.000000
0.3923  4.0523  0.000000
0.5064  4.0523  0.000000
0.6205  4.0523  0.000000
0.7346  4.0523  0.000000
0.8487  4.0523  0.000000
0.9628  4.0523  0.000000
1.0769  4.0523  0.000000
1.1910  4.0523  0.000000
1.3051  4.0523  0.000000
1.4192  4.0523  0.000000
1.5333  4.0523  0.000000
1.6474  4.0523  0.000000
1.7615  4.0523  0.000000
1.8756  4.0523  0.000000
1.9897  4.0523  0.000000
2.1038  4.0523  0.000000
2.2179  4.0523  0.000000
2.3321  4.0523  0.000000
2.4462  4.0523  0.000000
2.5603  4.0523  0.000000
2.6744  4.0523  0.000000
2.7885  4.0523  0.000000
2.9026  4.0523  0.000000
3.0167  4.0523  0.000000
3.1308  4.0523  0.000000
3.2449  4.0523  0.000000
3.3590  4.0523  0.000000
3.4731  4.0523  0.000000
3.5872  4.0523  0.000000
3.7013  4.0523  0.000000
3.8154  4.0523  0.000000
3.9295  4.0523  0.000000
4.0436  4.0523  0.000000
4.1577  4.0523  0.000000
4.2718  4.0523  0.000000
4.3859  4.0523  0.000000
4.5000  4.0523  0.000000
0.0500  4.3524  0.000000
0.1641  4.3524  0.000000
0.2782  4.3524  0.000000
0.3923  4.3524  0.000000
0.5064  4.3524  0.000000
0.6205  4.3524  0.000000
0.7346  4.3524  0.000000
0.8487  4.3524  0.000000
0.9628  4.3524  0.000000
1.0769  4.3524  0.000000
1.1910  4.3524  0.000000
1.3051  4.3524  0.000000
1.4192  4.3524  0.000000
1.5333  4.3524  0.000000
1.6474  4.3524  0.000000
1.7615  4.3524  0.000000
1.8756  4.3524  0.000000
1.9897  4.3524  0.000000
2.1038  4.3524  0.000000
2.2179  4.3524  0.000000
2.3321  4.3524  0.000000
2.4462  4.3524  0.000000
2.5603  4.3524  0.000000
2.6744  4.3524  0.000000
2.7885  4.3524  0.000000
2.9026  4.3524  0.000000
3.0167  4.3524  0.000000
3.1308  4.3524  0.000000
3.2449  4.3524  0.000000
3.3590  4.3524  0.000000
3.4731  4.3524  0.000000
3.5872  4.3524  0.000000
3.7013  4.3524  0.000000
3.8154  4.3524  0.000000
3.9295  4.3524  0.000000
4.0436  4.3524  0.000000
4.1577  4.3524  0.000000
4.2718  4.3524  0.000000
4.3859  4.3524  0.000000
4.5000  4.3524  0.000000
0.0500  4.5025  0.000000
0.1641  4.5025  0.000000
0.2782  4.5025  0.000000
0.3923  4.5025  0.000000
0.5064  4.5025  0.000000
0.6205  4.5025  0.000000
0.7346  4.5025  0.000000
0.8487  4.5025  0.000000
0.9628  4.5025  0.000000
1.0769  4.5025  0.000000
1.1910  4.5025  0.000000
1.3051  4.5025  0.000000
1.4192  4.5025  0.000000
1.5333  4.5025  0.000000
1.6474  4.5025  0.000000
1.7615  4.5025  0.000000
1.8756  4.5025  0.000000
1.9897  4.5025  0.000000
2.1038  4.5025  0.000000
2.2179  4.5025  0.000000
2.3321  4.5025  0.000000
2.4462  4.5025  0.000000
2.5603  4.5025  0.000000
2.6744  4.5025  0.000000
2.7885  4.5025  0.000000
2.9026  4.5025  0.000000
3.0167  4.5025  0.000000
3.1308  4.5025  0.000000
3.2449  4.5025  0.000000
3.3590  4.5025  0.000000
3.4731  4.5025  0.000000
3.5872  4.5025  0.000000
3.7013  4.5025  0.000000
3.8154  4.5025  0.000000
3.9295  4.5025  0.000000
4.0436  4.5025  0.000000
4.1577  4.5025  0.000000
4.2718  4.5025  0.000000
4.3859  4.5025  0.000000
4.5000  4.5025  0.000000
0.0500  4.8027  0.000000
0.1641  4.8027  0.000000
0.2782  4.8027  0.000000
0.3923  4.8027  0.000000
0.5064  4.8027  0.000000
0.6205  4.8027  0.000000
0.7346  4.8027  0.000000
0.8487  4.8027  0.000000
0.9628  4.8027  0.000000
1.0769  4.8027  0.000000
1.1910  4.8027  0.000000
1.3051  4.8027  0.000000
1.4192  4.8027  0.000000
1.5333  4.8027  0.000000
1.6474  4.8027  0.000000
1.7615  4.8027  0.000000
1.8756  4.8027  0.000000
1.9897  4.8027  0.000000
2.1038  4.8027  0.000000
2.2179  4.8027  0.000000
2.3321  4.8027  0.000000
2.4462  4.8027  0.000000
2.5603  4.8027  0.000000
2.6744  4.8027  0.000000
2.7885  4.8027  0.000000
2.9026  4.8027  0.000000
3.0167  4.8027  0.000000
3.1308  4.8027  0.000000
3.2449  4.8027  0.000000
3.3590  4.8027  0.000000
3.4731  4.8027  0.000000
3.5872  4.8027  0.000000
3.7013  4.8027  0.000000
3.8154  4.8027  0.000000
3.9295  4.8027  0.000000
4.0436  4.8027  0.000000
4.1577  4.8027  0.000000
4.2718  4.8027  0.000000
4.3859  4.8027  0.000000
4.5000  4.8027  0.000000
0.0500  4.9528  0.000000
0.1641  4.9528  0.000000
0.2782  4.9528  0.000000
0.3923  4.9528  0.000000
0.5064  4.9528  0.000000
0.6205  4.9528  0.000000
0.7346  4.9528  0.000000
0.8487  4.9528  0.000000
0.9628  4.9528  0.000000
1.0769  4.9528  0.000000
1.1910  4.9528  0.000000
1.3051  4.9528  0.000000
1.4192  4.9528  0.000000
1.5333  4.9528  0.000000
1.6474  4.9528  0.000000
1.7615  4.9528  0.000000
1.8756  4.9528  0.000000
1.9897  4.9528  0.000000
2.1038  4.9528  0.000000
2.2179  4.9528  0.000000
2.3321  4.9528  0.000000
2.4462  4.9528  0.000000
2.5603  4.9528  0.000000
2.6744  4.9528  0.000000
2.7885  4.9528  0.000000
2.9026  4.9528  0.000000
3.0167  4.9528  0.000000
3.1308  4.9528  0.000000
3.2449  4.9528  0.000000
3.3590  4.9528  0.000000
3.4731  4.9528  0.000000
3.5872  4.9528  0.000000
3.7013  4.9528  0.000000
3.8154  4.9528  0.000000
3.9295  4.9528  0.000000
4.0436  4.9528  0.000000
4.1577  4.9528  0.000000
4.2718  4.9528  0.000000
4.3859  4.9528  0.000000
4.5000  4.9528  0.000000
0.0500  5.2529  0.000000
0.1641  5.2529  0.000000
0.2782  5.2529  0.000000
0.3923  5.2529  0.000000
0.5064  5.2529  0.000000
0.6205  5.2529  0.000000
0.7346  5.2529  0.000000
0.8487  5.2529  0.000000
0.9628  5.2529  0.000000
1.0769  5.2529  0.000000
1.1910  5.2529  0.000000
1.3051  5.2529  0.000000
1.4192  5.2529  0.000000
1.5333  5.2529  0.000000
1.6474  5.2529  0.000000
1.7615  5.2529  0.000000
1.8756  5.2529  0.000000
1.9897  5.2529  0.000000
2.1038  5.2529  0.000000
2.2179  5.2529  0.000000
2.3321  5.2529  0.000000
2.4462  5.2529  0.000000
2.5603  5.2529  0.000000
2.6744  5.2529  0.000000
2.7885  5.2529  0.000000
2.9026  5.2529  0.000000
3.0167  5.2529  0.000000
3.1308  5.2529  0.000000
3.2449  5.2529  0.000000
3.3590  5.2529  0.000000
3.4731  5.2529  0.000000
3.5872  5.2529  0.000000
3.7013  5.2529  0.000000
3.8154  5.2529  0.000000
3.9295  5.2529  0.000000
4.0436  5.2529  0.000000
4.1577  5.2529  0.000000
4.2718  5.2529  0.000000
4.3859  5.2529  0.000000
4.5000  5.2529  0.000000
0.0500  5.4030  0.000000
0.1641  5.4030  0.000000
0.2782  5.4030  0.000000
0.3923  5.4030  0.000000
0.5064  5.4030  0.000000
0.6205  5.4030  0.000000
0.7346  5.4030  0.000000
0.8487  5.4030  0.000000
0.9628  5.4030  0.000000
1.0769  5.4030  0.000000
1.1910  5.4030  0.000000
1.3051  5.4030  0.000000
1.4192  5.4030  0.000000
1.5333  5.4030  0.000000
1.6474  5.4030  0.000000
1.7615  5.4030  0.000000
1.8756  5.4030  0.000000
1.9897  5.4030  0.000000
2.1038  5.4030  0.000000
2.2179  5.4030  0.000000
2.3321  5.4030  0.000000
2.4462  5.4030  0.000000
2.5603  5.4030  0.000000
2.6744  5.4030  0.000000
2.7885  5.4030  0.000000
2.9026  5.4030  0.000000
3.0167  5.4030  0.000000
3.1308  5.4030  0.000000
3.2449  5.4030  0.000000
3.3590  5.4030  0.000000
3.4731  5.4030  0.000000
3.5872  5.4030  0.000000
3.7013  5.4030  0.000000
3.8154  5.4030  0.000000
3.9295  5.4030  0.000000
4.0436  5.4030  0.000000
4.1577  5.4030  0.000000
4.2718  5.4030  0.000000
4.3859  5.4030  0.000000
4.5000  5.4030  0.000000
0.0500  5.7032  0.000000
0.1641  5.7032  0.000000
0.2782  5.7032  0.000000
0.3923  5.7032  0.000000
0.5064  5.7032  0.000000
0.6205  5.7032  0.000000
0.7346  5.7032  0.000000
0.8487  5.7032  0.000000
0.9628  5.7032  0.000000
1.0769  5.7032  0.000000
1.1910  5.7032  0.000000
1.3051  5.7032  0.000000
1.4192  5.7032  0.000000
1.5333  5.7032  0.000000
1.6474  5.7032  0.000000
1.7615  5.7032  0.000000
1.8756  5.7032  0.000000
1.9897  5.7032  0.000000
2.1038  5.7032  0.000000
2.2179  5.7032  0.000000
2.3321  5.7032  0.000000
2.4462  5.7032  0.000000
2.5603  5.7032  0.000000
2.6744  5.7032  0.000000
2.7885  5.7032  0.000000
2.9026  5.7032  0.000000
3.0167  5.7032  0.000000
3.1308  5.7032  0.000000
3.2449  5.7032  0.000000
3.3590  5.7032  0.000000
3.4731  5.7032  0.000000
3.5872  5.7032  0.000000
3.7013  5.7032  0.000000
3.8154  5.7032  0.000000
3.9295  5.7032  0.000000
4.0436  5.7032  0.000000
4.1577  5.7032  0.000000
4.2718  5.7032  0.000000
4.3859  5.7032  0.000000
4.5000  5.7032  0.000000
0.0500  5.8533  0.000000
0.1641  5.8533  0.000000
0.2782  5.8533  0.000000
0.3923  5.8533  0.000000
0.5064  5.8533  0.000000
0.6205  5.8533  0.000000
0.7346  5.8533  0.000000
0.8487  5.8533  0.000000
0.9628  5.8533  0.000000
1.0769  5.8533  0.000000
1.1910  5.8533  0.000000
1.3051  5.8533  0.000000
1.4192  5.8533  0.000000
1.5333  5.8533  0.000000
1.6474  5.8533  0.000000
1.7615  5.8533  0.000000
1.8756  5.8533  0.000000
1.9897  5.8533  0.000000
2.1038  5.8533  0.000000
2.2179  5.8533  0.000000
2.3321  5.8533  0.000000
2.4462  5.8533  0.000000
2.5603  5.8533  0.000000
2.6744  5.8533  0.000000
2.7885  5.8533  0.000000
2.9026  5.8533  0.000000
3.0167  5.8533  0.000000
3.1308  5.8533  0.000000
3.2449  5.8533  0.000000
3.3590  5.8533  0.000000
3.4731  5.8533  0.000000
3.5872  5.8533  0.000000
3.7013  5.8533  0.000000
3.8154  5.8533  0.000000
3.9295  5.8533  0.000000
4.0436  5.8533  0.000000
4.1577  5.8533  0.000000
4.2718  5.8533  0.000000
4.3859  5.8533  0.000000
4.5000  5.8533  0.000000
0.0500  6.1534  0.000004
0.1641  6.1534  0.000004
0.2782  6.1534  0.000003
0.3923  6.1534  0.000002
0.5064  6.1534  0.000001
0.6205  6.1534  0.000001
0.7346  6.1534  0.000001
0.8487  6.1534  0.000001
0.9628  6.1534  0.000000
1.0769  6.1534  0.000000
1.1910  6.1534  0.000000
1.3051  6.1534  0.000000
1.4192  6.1534  0.000000
1.5333  6.1534  0.000000
1.6474  6.1534  0.000000
1.7615  6.1534  0.000000
1.8756  6.1534  0.000000
1.9897  6.1534  0.000000
2.1038  6.1534  0.000000
2.2179  6.1534  0.000000
2.3321  6.1534  0.000000
2.4462  6.1534  0.000000
2.5603  6.1534  0.000000
2.6744  6.1534  0.000000
2.7885  6.1534  0.000000
2.9026  6.1534  0.000000
3.0167  6.1534  0.000000
3.1308  6.1534  0.000000
3.2449  6.1534  0.000000
3.3590  6.1534  0.000000
3.4731  6.1534  0.000000
3.5872  6.1534  0.000000
3.7013  6.1534  0.000000
3.8154  6.1534  0.000000
3.9295  6.1534  0.000000
4.0436  6.1534  0.000000
4.1577  6.1534  0.000000
4.2718  6.1534  0.000000
4.3859  6.1534  0.000000
4.5000  6.1534  0.000000
0.0500  6.3035  0.000014
0.1641  6.3035  0.000011
0.2782  6.3035  0.000008
0.3923  6.3035  0.000006
0.5064  6.3035  0.000004
0.6205  6.3035  0.000003
0.7346  6.3035  0.000002
0.8487  6.3035  0.000002
0.9628  6.3035  0.000001
1.0769  6.3035  0.000001
1.1910  6.3035  0.000001
1.3051  6.3035  0.000001
1.4192  6.3035  0.000001
1.5333  6.3035  0.000001
1.6474  6.3035  0.000001
1.7615  6.3035  0.000000
1.8756  6.3035  0.000000
1.9897  6.3035  0.000000
2.1038  6.3035  0.000000
2.2179  6.3035  0.000000
2.3321  6.3035  0.000000
2.4462  6.3035  0.000000
2.5603  6.3035  0.000000
2.6744  6.3035  0.000000
2.7885  6.3035  0.000000
2.9026  6.3035  0.000000
3.0167  6.3035  0.000000
3.1308  6.3035  0.000000
3.2449  6.3035  0.000000
3.3590  6.3035  0.000000
3.4731  6.3035  0.000000
3.5872  6.3035  0.000000
3.7013  6.3035  0.000000
3.8154  6.3035  0.000000
3.9295  6.3035  0.000000
4.0436  6.3035  0.000000
4.1577  6.3035  0.000000
4.2718  6.3035  0.000000
4.3859  6.3035  0.000000
4.5000  6.3035  0.000000
0.0500  6.6037  0.000182
0.1641  6.6037  0.000147
0.2782  6.6037  0.000106
0.3923  6.6037  0.000074
0.5064  6.6037  0.000053
0.6205  6.6037  0.000039
0.7346  6.6037  0.000029
0.8487  6.6037  0.000023
0.9628  6.6037  0.000018
1.0769  6.6037  0.000015
1.1910  6.6037  0.000012
1.3051  6.6037  0.000010
1.4192  6.6037  0.000009
1.5333  6.6037  0.000008
1.6474  6.6037  0.000007
1.7615  6.6037  0.000006
1.8756  6.6037  0.000005
1.9897  6.6037  0.000005
2.1038  6.6037  0.000004
2.2179  6.6037  0.000004
2.3321  6.6037  0.000003
2.4462  6.6037  0.000003
2.5603  6.6037  0.000003
2.6744  6.6037  0.000003
2.7885  6.6037  0.000002
2.9026  6.6037  0.000002
3.0167  6.6037  0.000002
3.1308  6.6037  0.000002
3.2449  6.6037  0.000002
3.3590  6.6037  0.000002
3.4731  6.6037  0.000002
3.5872  6.6037  0.000001
3.7013  6.6037  0.000001
3.8154  6.6037  0.000001
3.9295  6.6037  0.000001
4.0436  6.6037  0.000001
4.1577  6.6037  0.000001
4.2718  6.6037  0.000001
4.3859  6.6037  0.000001
4.5000  6.6037  0.000001
0.0500  6.7538  0.000831
0.1641  6.7538  0.000673
0.2782  6.7538  0.000483
0.3923  6.7538  0.000338
0.5064  6.7538  0.000241
0.6205  6.7538  0.000178
0.7346  6.7538  0.000135
0.8487  6.7538  0.000105
0.9628  6.7538  0.000084
1.0769  6.7538  0.000068
1.1910  6.7538  0.000057
1.3051  6.7538  0.000048
1.4192  6.7538  0.000041
1.5333  6.7538  0.000035
1.6474  6.7538  0.000031
1.7615  6.7538  0.000027
1.8756  6.7538  0.000024
1.9897  6.7538  0.000021
2.1038  6.7538  0.000019
2.2179  6.7538  0.000017
2.3321  6.7538  0.000016
2.4462  6.7538  0.000014
2.5603  6.7538  0.000013
2.6744  6.7538  0.000012
2.7885  6.7538  0.000011
2.9026  6.7538  0.000010
3.0167  6.7538  0.000009
3.1308  6.7538  0.000009
3.2449  6.7538  0.000008
3.3590  6.7538  0.000008
3.4731  6.7538  0.000007
3.5872  6.7538  0.000007
3.7013  6.7538  0.000006
3.8154  6.7538  0.000006
3.9295  6.7538  0.000006
4.0436  6.7538  0.000005
4.1577  6.7538  0.000005
4.2718  6.7538  0.000005
4.3859  6.7538  0.000004
4.5000  6.7538  0.000004
0.0500  7.0539  0.011359
0.1641  7.0539  0.009213
0.2782  7.0539  0.006626
0.3923  7.0539  0.004648
0.5064  7.0539  0.003319
0.6205  7.0539  0.002443
0.7346  7.0539  0.001855
0.8487  7.0539  0.001448
0.9628  7.0539  0.001157
1.0769  7.0539  0.000944
1.1910  7.0539  0.000783
1.3051  7.0539  0.000660
1.4192  7.0539  0.000563
1.5333  7.0539  0.000485
1.6474  7.0539  0.000423
1.7615  7.0539  0.000372
1.8756  7.0539  0.000329
1.9897  7.0539  0.000293
2.1038  7.0539  0.000263
2.2179  7.0539  0.000237
2.3321  7.0539  0.000215
2.4462  7.0539  0.000196
2.5603  7.0539  0.000179
2.6744  7.0539  0.000164
2.7885  7.0539  0.000151
2.9026  7.0539  0.000140
3.0167  7.0539  0.000129
3.1308  7.0539  0.000120
3.2449  7.0539  0.000112
3.3590  7.0539  0.000105
3.4731  7.0539  0.000098
3.5872  7.0539  0.000092
3.7013  7.0539  0.000086
3.8154  7.0539  0.000081
3.9295  7.0539  0.000077
4.0436  7.0539  0.000072
4.1577  7.0539  0.000068
4.2718  7.0539  0.000065
4.3859  7.0539  0.000062
4.5000  7.0539  0.000059
0.0500  7.2040  0.033540
0.1641  7.2040  0.027217
0.2782  7.2040  0.019587
0.3923  7.2040  0.013746
0.5064  7.2040  0.009820
0.6205  7.2040  0.007231
0.7346  7.2040  0.005490
0.8487  7.2040  0.004285
0.9628  7.2040  0.003425
1.0769  7.2040  0.002793
1.1910  7.2040  0.002318
1.3051  7.2040  0.001952
1.4192  7.2040  0.001666
1.5333  7.2040  0.001437
1.6474  7.2040  0.001252
1.7615  7.2040  0.001100
1.8756  7.2040  0.000974
1.9897  7.2040  0.000868
2.1038  7.2040  0.000779
2.2179  7.2040  0.000702
2.3321  7.2040  0.000636
2.4462  7.2040  0.000579
2.5603  7.2040  0.000530
2.6744  7.2040  0.000486
2.7885  7.2040  0.000448
2.9026  7.2040  0.000414
3.0167  7.2040  0.000383
3.1308  7.2040  0.000356
3.2449  7.2040  0.000332
3.3590  7.2040  0.000310
3.4731  7.2040  0.000290
3.5872  7.2040  0.000272
3.7013  7.2040  0.000255
3.8154  7.2040  0.000241
3.9295  7.2040  0.000227
4.0436  7.2040  0.000214
4.1577  7.2040  0.000203
4.2718  7.2040  0.000192
4.3859  7.2040  0.000182
4.5000  7.2040  0.000173
0.0500  7.5042  0.309688
0.1641  7.5042  0.261237
0.2782  7.5042  0.196858
0.3923  7.5042  0.143027
0.5064  7.5042  0.104567
0.6205  7.5042  0.078168
0.7346  7.5042  0.059954
0.8487  7.5042  0.047121
0.9628  7.5042  0.037849
1.0769  7.5042  0.030984
1.1910  7.5042  0.025784
1.3051  7.5042  0.021763
1.4192  7.5042  0.018598
1.5333  7.5042  0.016066
1.6474  7.5042  0.014011
1.7615  7.5042  0.012321
1.8756  7.5042  0.010917
1.9897  7.5042  0.009737
2.1038  7.5042  0.008738
2.2179  7.5042  0.007883
2.3321  7.5042  0.007147
2.4462  7.5042  0.006509
2.5603  7.5042  0.005952
2.6744  7.5042  0.005464
2.7885  7.5042  0.005032
2.9026  7.5042  0.004650
3.0167  7.5042  0.004310
3.1308  7.5042  0.004005
3.2449  7.5042  0.003732
3.3590  7.5042  0.003485
3.4731  7.5042  0.003262
3.5872  7.5042  0.003060
3.7013  7.5042  0.002876
3.8154  7.5042  0.002708
3.9295  7.5042  0.002554
4.0436  7.5042  0.002413
4.1577  7.5042  0.002283
4.2718  7.5042  0.002164
4.3859  7.5042  0.002053
4.5000  7.5042  0.001951
0.0500  7.6543  0.485192
0.1641  7.6543  0.430058
0.2782  7.6543  0.344116
0.3923  7.6543  0.261908
0.5064  7.6543  0.197634
0.6205  7.6543  0.150889
0.7346  7.6543  0.117395
0.8487  7.6543  0.093188
0.9628  7.6543  0.075388
1.0769  7.6543  0.062039
1.1910  7.6543  0.051832
1.3051  7.6543  0.043883
1.4192  7.6543  0.037591
1.5333  7.6543  0.032535
1.6474  7.6543  0.028417
1.7615  7.6543  0.025023
1.8756  7.6543  0.022194
1.9897  7.6543  0.019814
2.1038  7.6543  0.017793
2.2179  7.6543  0.016063
2.3321  7.6543  0.014572
2.4462  7.6543  0.013277
2.5603  7.6543  0.012146
2.6744  7.6543  0.011153
2.7885  7.6543  0.010276
2.9026  7.6543  0.009498
3.0167  7.6543  0.008805
3.1308  7.6543  0.008185
3.2449  7.6543  0.007627
3.3590  7.6543  0.007125
3.4731  7.6543  0.006670
3.5872  7.6543  0.006257
3.7013  7.6543  0.005882
3.8154  7.6543  0.005539
3.9295  7.6543  0.005225
4.0436  7.6543  0.004937
4.1577  7.6543  0.004672
4.2718  7.6543  0.004428
4.3859  7.6543  0.004202
4.5000  7.6543  0.003993
0.0500  7.9544  -0.161501
0.1641  7.9544  -0.070788
0.2782  7.9544  0.030890
0.3923  7.9544  0.097363
0.5064  7.9544  0.130140
0.6205  7.9544  0.141222
0.7346  7.9544  0.140195
0.8487  7.9544  0.133050
0.9628  7.9544  0.123232
1.0769  7.9544  0.112630
1.1910  7.9544  0.102226
1.3051  7.9544  0.092492
1.4192  7.9544  0.083620
1.5333  7.9544  0.075651
1.6474  7.9544  0.068552
1.7615  7.9544  0.062254
1.8756  7.9544  0.056675
1.9897  7.9544  0.051732
2.1038  7.9544  0.047350
2.2179  7.9544  0.043457
2.3321  7.9544  0.039990
2.4462  7.9544  0.036897
2.5603  7.9544  0.034128
2.6744  7.9544  0.031644
2.7885  7.9544  0.029409
2.9026  7.9544  0.027393
3.0167  7.9544  0.025569
3.1308  7.9544  0.023915
3.2449  7.9544  0.022411
3.3590  7.9544  0.021040
3.4731  7.9544  0.019787
3.5872  7.9544  0.018641
3.7013  7.9544  0.017588
3.8154  7.9544  0.016620
3.9295  7.9544  0.015729
4.0436  7.9544  0.014905
4.1577  7.9544  0.014143
4.2718  7.9544  0.013438
4.3859  7.9544  0.012782
4.5000  7.9544  0.012173
0.0500  8.1045  -0.109017
0.1641  8.1045  -0.026435
0.2782  8.1045  0.061403
0.3923  8.1045  0.112516
0.5064  8.1045  0.131639
0.6205  8.1045  0.132276
0.7346  8.1045  0.124157
0.8487  8.1045  0.112735
0.9628  8.1045  0.100735
1.0769  8.1045  0.089389
1.1910  8.1045  0.079169
1.3051  8.1045  0.070182
1.4192  8.1045  0.062371
1.5333  8.1045  0.055616
1.6474  8.1045  0.049781
1.7615  8.1045  0.044735
1.8756  8.1045  0.040360
1.9897  8.1045  0.036554
2.1038  8.1045  0.033232
2.2179  8.1045  0.030320
2.3321  8.1045  0.027758
2.4462  8.1045  0.025494
2.5603  8.1045  0.023486
2.6744  8.1045  0.021698
2.7885  8.1045  0.020101
2.9026  8.1045  0.018670
3.0167  8.1045  0.017382
3.1308  8.1045  0.016219
3.2449  8.1045  0.015168
3.3590  8.1045  0.014213
3.4731  8.1045  0.013344
3.5872  8.1045  0.012550
3.7013  8.1045  0.011825
3.8154  8.1045  0.011159
3.9295  8.1045  0.010548
4.0436  8.1045  0.009984
4.1577  8.1045  0.009464
4.2718  8.1045  0.008983
4.3859  8.1045  0.008538
4.5000  8.1045  0.008124
0.0500  8.4047  -0.136575
0.1641  8.4047  -0.047799
0.2782  8.4047  0.050418
0.3923  8.4047  0.112740
0.5064  8.4047  0.141424
0.6205  8.4047  0.148940
0.7346  8.4047  0.145055
0.8487  8.4047  0.135753
0.9628  8.4047  0.124377
1.0769  8.4047  0.112687
1.1910  8.4047  0.101547
1.3051  8.4047  0.091334
1.4192  8.4047  0.082164
1.5333  8.4047  0.074023
1.6474  8.4047  0.066838
1.7615  8.4047  0.060513
1.8756  8.4047  0.054945
1.9897  8.4047  0.050041
2.1038  8.4047  0.045711
2.2179  8.4047  0.041881
2.3321  8.4047  0.038482
2.4462  8.4047  0.035458
2.5603  8.4047  0.032759
2.6744  8.4047  0.030342
2.7885  8.4047  0.028173
2.9026  8.4047  0.026219
3.0167  8.4047  0.024455
3.1308  8.4047  0.022857
3.2449  8.4047  0.021406
3.3590  8.4047  0.020086
3.4731  8.4047  0.018880
3.5872  8.4047  0.017778
3.7013  8.4047  0.016767
3.8154  8.4047  0.015838
3.9295  8.4047  0.014983
4.0436  8.4047  0.014194
4.1577  8.4047  0.013464
4.2718  8.4047  0.012789
4.3859  8.4047  0.012162
4.5000  8.4047  0.011580
0.0500  8.5548  -0.063493
0.1641  8.5548  0.018206
0.2782  8.5548  0.104200
0.3923  8.5548  0.152593
0.5064  8.5548  0.168376
0.6205  8.5548  0.165388
0.7346  8.5548  0.153658
0.8487  8.5548  0.138843
0.9628  8.5548  0.123771
1.0769  8.5548  0.109710
1.1910  8.5548  0.097123
1.3051  8.5548  0.086088
1.4192  8.5548  0.076512
1.5333  8.5548  0.068236
1.6474  8.5548  0.061089
1.7615  8.5548  0.054909
1.8756  8.5548  0.049549
1.9897  8.5548  0.044886
2.1038  8.5548  0.040814
2.2179  8.5548  0.037245
2.3321  8.5548  0.034102
2.4462  8.5548  0.031326
2.5603  8.5548  0.028862
2.6744  8.5548  0.026669
2.7885  8.5548  0.024709
2.9026  8.5548  0.022951
3.0167  8.5548  0.021370
3.1308  8.5548  0.019943
3.2449  8.5548  0.018651
3.3590  8.5548  0.017478
3.4731  8.5548  0.016410
3.5872  8.5548  0.015436
3.7013  8.5548  0.014544
3.8154  8.5548  0.013726
3.9295  8.5548  0.012974
4.0436  8.5548  0.012282
4.1577  8.5548  0.011643
4.2718  8.5548  0.011051
4.3859  8.5548  0.010504
4.5000  8.5548  0.009995
0.0500  8.8549  -0.125209
0.1641  8.8549  -0.040906
0.2782  8.8549  0.049827
0.3923  8.8549  0.104112
0.5064  8.8549  0.126043
0.6205  8.8549  0.128865
0.7346  8.8549  0.122309
0.8487  8.8549  0.111945
0.9628  8.8549  0.100633
1.0769  8.8549  0.089718
1.1910  8.8549  0.079756
1.3051  8.8549  0.070915
1.4192  8.8549  0.063177
1.5333  8.8549  0.056449
1.6474  8.8549  0.050612
1.7615  8.8549  0.045546
1.8756  8.8549  0.041142
1.9897  8.8549  0.037301
2.1038  8.8549  0.033941
2.2179  8.8549  0.030990
2.3321  8.8549  0.028390
2.4462  8.8549  0.026090
2.5603  8.8549  0.024048
2.6744  8.8549  0.022228
2.7885  8.8549  0.020600
2.9026  8.8549  0.019140
3.0167  8.8549  0.017825
3.1308  8.8549  0.016638
3.2449  8.8549  0.015563
3.3590  8.8549  0.014587
3.4731  8.8549  0.013698
3.5872  8.8549  0.012886
3.7013  8.8549  0.012143
3.8154  8.8549  0.011461
3.9295  8.8549  0.010835
4.0436  8.8549  0.010258
4.1577  8.8549  0.009725
4.2718  8.8549  0.009231
4.3859  8.8549  0.008775
4.5000  8.8549  0.008350
0.0500  9.0050  -0.120660
0.1641  9.0050  -0.037551
0.2782  9.0050  0.051240
0.3923  9.0050  0.103521
0.5064  9.0050  0.123845
0.6205  9.0050  0.125600
0.7346  9.0050  0.118463
0.8487  9.0050  0.107876
0.9628  9.0050  0.096575
1.0769  9.0050  0.085808
1.1910  9.0050  0.076069
1.3051  9.0050  0.067480
1.4192  9.0050  0.060002
1.5333  9.0050  0.053526
1.6474  9.0050  0.047926
1.7615  9.0050  0.043079
1.8756  9.0050  0.038875
1.9897  9.0050  0.035216
2.1038  9.0050  0.032020
2.2179  9.0050  0.029219
2.3321  9.0050  0.026752
2.4462  9.0050  0.024573
2.5603  9.0050  0.022639
2.6744  9.0050  0.020918
2.7885  9.0050  0.019380
2.9026  9.0050  0.018000
3.0167  9.0050  0.016759
3.1308  9.0050  0.015639
3.2449  9.0050  0.014626
3.3590  9.0050  0.013706
3.4731  9.0050  0.012868
3.5872  9.0050  0.012103
3.7013  9.0050  0.011404
3.8154  9.0050  0.010762
3.9295  9.0050  0.010173
4.0436  9.0050  0.009629
4.1577  9.0050  0.009128
4.2718  9.0050  0.008664
4.3859  9.0050  0.008235
4.5000  9.0050  0.007836
0.0500  9.3052  -0.038883
0.1641  9.3052  0.036560
0.2782  9.3052  0.112577
0.3923  9.3052  0.150979
0.5064  9.3052  0.159026
0.6205  9.3052  0.151103
0.7346  9.3052  0.136811
0.8487  9.3052  0.121104
0.9628  9.3052  0.106186
1.0769  9.3052  0.092870
1.1910  9.3052  0.081321
1.3051  9.3052  0.071439
1.4192  9.3052  0.063023
1.5333  9.3052  0.055860
1.6474  9.3052  0.049751
1.7615  9.3052  0.044522
1.8756  9.3052  0.040027
1.9897  9.3052  0.036145
2.1038  9.3052  0.032775
2.2179  9.3052  0.029837
2.3321  9.3052  0.027263
2.4462  9.3052  0.024997
2.5603  9.3052  0.022994
2.6744  9.3052  0.021217
2.7885  9.3052  0.019633
2.9026  9.3052  0.018215
3.0167  9.3052  0.016943
3.1308  9.3052  0.015797
3.2449  9.3052  0.014762
3.3590  9.3052  0.013823
3.4731  9.3052  0.012970
3.5872  9.3052  0.012192
3.7013  9.3052  0.011481
3.8154  9.3052  0.010830
3.9295  9.3052  0.010232
4.0436  9.3052  0.009682
4.1577  9.3052  0.009174
4.2718  9.3052  0.008705
4.3859  9.3052  0.008271
4.5000  9.3052  0.007868
0.0500  9.4553  -0.057160
0.1641  9.4553  0.020656
0.2782  9.4553  0.100506
0.3923  9.4553  0.142868
0.5064  9.4553  0.154184
0.6205  9.4553  0.148623
0.7346  9.4553  0.135895
0.8487  9.4553  0.121162
0.9628  9.4553  0.106821
1.0769  9.4553  0.093823
1.1910  9.4553  0.082434
1.3051  9.4553  0.072612
1.4192  9.4553  0.064199
1.5333  9.4553  0.057006
1.6474  9.4553  0.050847
1.7615  9.4553  0.045560
1.8756  9.4553  0.041004
1.9897  9.4553  0.037060
2.1038  9.4553  0.033631
2.2179  9.4553  0.030637
2.3321  9.4553  0.028010
2.4462  9.4553  0.025695
2.5603  9.4553  0.023647
2.6744  9.4553  0.021828
2.7885  9.4553  0.020205
2.9026  9.4553  0.018752
3.0167  9.4553  0.017448
3.1308  9.4553  0.016272
3.2449  9.4553  0.015208
3.3590  9.4553  0.014244
3.4731  9.4553  0.013367
3.5872  9.4553  0.012568
3.7013  9.4553  0.011837
3.8154  9.4553  0.011167
3.9295  9.4553  0.010552
4.0436  9.4553  0.009986
4.1577  9.4553  0.009463
4.2718  9.4553  0.008980
4.3859  9.4553  0.008533
4.5000  9.4553  0.008118
0.0500  9.7554  -0.039182
0.1641  9.7554  0.031898
0.2782  9.7554  0.101553
0.3923  9.7554  0.134529
0.5064  9.7554  0.139387
0.6205  9.7554  0.130389
0.7346  9.7554  0.116473
0.8487  9.7554  0.101950
0.9628  9.7554  0.088576
1.0769  9.7554  0.076891
1.1910  9.7554  0.066922
1.3051  9.7554  0.058497
1.4192  9.7554  0.051395
1.5333  9.7554  0.045399
1.6474  9.7554  0.040319
1.7615  9.7554  0.035994
1.8756  9.7554  0.032294
1.9897  9.7554  0.029111
2.1038  9.7554  0.026358
2.2179  9.7554  0.023964
2.3321  9.7554  0.021872
2.4462  9.7554  0.020034
2.5603  9.7554  0.018413
2.6744  9.7554  0.016977
2.7885  9.7554  0.015698
2.9026  9.7554  0.014556
3.0167  9.7554  0.013532
3.1308  9.7554  0.012611
3.2449  9.7554  0.011779
3.3590  9.7554  0.011025
3.4731  9.7554  0.010341
3.5872  9.7554  0.009718
3.7013  9.7554  0.009148
3.8154  9.7554  0.008627
3.9295  9.7554  0.008149
4.0436  9.7554  0.007709
4.1577  9.7554  0.007303
4.2718  9.7554  0.006928
4.3859  9.7554  0.006581
4.5000  9.7554  0.006260
0.0500  9.9055  -0.054682
0.1641  9.9055  0.019621
0.2782  9.9055  0.094185
0.3923  9.9055  0.131778
0.5064  9.9055  0.139994
0.6205  9.9055  0.133041
0.7346  9.9055  0.120180
0.8487  9.9055  0.106077
0.9628  9.9055  0.092752
1.0769  9.9055  0.080918
1.1910  9.9055  0.070704
1.3051  9.9055  0.061998
1.4192  9.9055  0.054611
1.5333  9.9055  0.048341
1.6474  9.9055  0.043006
1.7615  9.9055  0.038449
1.8756  9.9055  0.034539
1.9897  9.9055  0.031167
2.1038  9.9055  0.028245
2.2179  9.9055  0.025699
2.3321  9.9055  0.023471
2.4462  9.9055  0.021512
2.5603  9.9055  0.019781
2.6744  9.9055  0.018246
2.7885  9.9055  0.016879
2.9026  9.9055  0.015657
3.0167  9.9055  0.014560
3.1308  9.9055  0.013572
3.2449  9.9055  0.012680
3.3590  9.9055  0.011872
3.4731  9.9055  0.011137
3.5872  9.9055  0.010468
3.7013  9.9055  0.009857
3.8154  9.9055  0.009297
3.9295  9.9055  0.008782
4.0436  9.9055  0.008309
4.1577  9.9055  0.007873
4.2718  9.9055  0.007470
4.3859  9.9055  0.007096
4.5000  9.9055  0.006750
0.0500  10.2057  0.018047
0.1641  10.2057  0.082278
0.2782  10.2057  0.141246
0.3923  10.2057  0.163612
0.5064  10.2057  0.159931
0.6205  10.2057  0.144755
0.7346  10.2057  0.126583
0.8487  10.2057  0.109175
0.9628  10.2057  0.093841
1.0769  10.2057  0.080811
1.1910  10.2057  0.069900
1.3051  10.2057  0.060805
1.4192  10.2057  0.053217
1.5333  10.2057  0.046863
1.6474  10.2057  0.041513
1.7615  10.2057  0.036982
1.8756  10.2057  0.033122
1.9897  10.2057  0.029812
2.1038  10.2057  0.026958
2.2179  10.2057  0.024483
2.3321  10.2057  0.022324
2.4462  10.2057  0.020432
2.5603  10.2057  0.018765
2.6744  10.2057  0.017290
2.7885  10.2057  0.015979
2.9026  10.2057  0.014809
3.0167  10.2057  0.013761
3.1308  10.2057  0.012819
3.2449  10.2057  0.011969
3.3590  10.2057  0.011200
3.4731  10.2057  0.010502
3.5872  10.2057  0.009866
3.7013  10.2057  0.009286
3.8154  10.2057  0.008755
3.9295  10.2057  0.008268
4.0436  10.2057  0.007820
4.1577  10.2057  0.007407
4.2718  10.2057  0.007026
4.3859  10.2057  0.006673
4.5000  10.2057  0.006346
0.0500  10.3558  -0.005324
0.1641  10.3558  0.062266
0.2782  10.3558  0.126360
0.3923  10.3558  0.153631
0.5064  10.3558  0.153706
0.6205  10.3558  0.141080
0.7346  10.3558  0.124532
0.8487  10.3558  0.108127
0.9628  10.3558  0.093400
1.0769  10.3558  0.080732
1.1910  10.3558  0.070035
1.3051  10.3558  0.061062
1.4192  10.3558  0.053540
1.5333  10.3558  0.047217
1.6474  10.3558  0.041877
1.7615  10.3558  0.037345
1.8756  10.3558  0.033475
1.9897  10.3558  0.030152
2.1038  10.3558  0.027282
2.2179  10.3558  0.024790
2.3321  10.3558  0.022615
2.4462  10.3558  0.020706
2.5603  10.3558  0.019023
2.6744  10.3558  0.017533
2.7885  10.3558  0.016208
2.9026  10.3558  0.015025
3.0167  10.3558  0.013965
3.1308  10.3558  0.013012
3.2449  10.3558  0.012151
3.3590  10.3558  0.011372
3.4731  10.3558  0.010664
3.5872  10.3558  0.010020
3.7013  10.3558  0.009432
3.8154  10.3558  0.008894
3.9295  10.3558  0.008400
4.0436  10.3558  0.007945
4.1577  10.3558  0.007526
4.2718  10.3558  0.007140
4.3859  10.3558  0.006782
4.5000  10.3558  0.006450
0.0500  10.6559  0.008493
0.1641  10.6559  0.071179
0.2782  10.6559  0.128286
0.3923  10.6559  0.149668
0.5064  10.6559  0.146107
0.6205  10.6559  0.131810
0.7346  10.6559  0.114872
0.8487  10.6559  0.098777
0.9628  10.6559  0.084690
1.0769  10.6559  0.072780
1.1910  10.6559  0.062847
1.3051  10.6559  0.054595
1.4192  10.6559  0.047727
1.5333  10.6559  0.041988
1.6474  10.6559  0.037166
1.7615  10.6559  0.033088
1.8756  10.6559  0.029617
1.9897  10.6559  0.026645
2.1038  10.6559  0.024085
2.2179  10.6559  0.021865
2.3321  10.6559  0.019931
2.4462  10.6559  0.018237
2.5603  10.6559  0.016745
2.6744  10.6559  0.015426
2.7885  10.6559  0.014253
2.9026  10.6559  0.013208
3.0167  10.6559  0.012271
3.1308  10.6559  0.011430
3.2449  10.6559  0.010670
3.3590  10.6559  0.009984
3.4731  10.6559  0.009360
3.5872  10.6559  0.008793
3.7013  10.6559  0.008275
3.8154  10.6559  0.007801
3.9295  10.6559  0.007367
4.0436  10.6559  0.006967
4.1577  10.6559  0.006599
4.2718  10.6559  0.006259
4.3859  10.6559  0.005945
4.5000  10.6559  0.005653
0.0500  10.8060  0.013384
0.1641  10.8060  0.076173
0.2782  10.8060  0.133299
0.3923  10.8060  0.154480
0.5064  10.8060  0.150523
0.6205  10.8060  0.135738
0.7346  10.8060  0.118301
0.8487  10.8060  0.101748
0.9628  10.8060  0.087259
1.0769  10.8060  0.075004
1.1910  10.8060  0.064781
1.3051  10.8060  0.056284
1.4192  10.8060  0.049212
1.5333  10.8060  0.043300
1.6474  10.8060  0.038330
1.7615  10.8060  0.034128
1.8756  10.8060  0.030551
1.9897  10.8060  0.027487
2.1038  10.8060  0.024847
2.2179  10.8060  0.022558
2.3321  10.8060  0.020564
2.4462  10.8060  0.018816
2.5603  10.8060  0.017278
2.6744  10.8060  0.015917
2.7885  10.8060  0.014708
2.9026  10.8060  0.013629
3.0167  10.8060  0.012663
3.1308  10.8060  0.011795
3.2449  10.8060  0.011012
3.3590  10.8060  0.010303
3.4731  10.8060  0.009660
3.5872  10.8060  0.009074
3.7013  10.8060  0.008540
3.8154  10.8060  0.008051
3.9295  10.8060  0.007603
4.0436  10.8060  0.007191
4.1577  10.8060  0.006811
4.2718  10.8060  0.006460
4.3859  10.8060  0.006135
4.5000  10.8060  0.005834
0.0500  11.1062  0.039454
0.1641  11.1062  0.098170
0.2782  11.1062  0.149262
0.3923  11.1062  0.164891
0.5064  11.1062  0.156854
0.6205  11.1062  0.139398
0.7346  11.1062  0.120310
0.8487  11.1062  0.102764
0.9628  11.1062  0.087684
1.0769  11.1062  0.075083
1.1910  11.1062  0.064659
1.3051  11.1062  0.056049
1.4192  11.1062  0.048916
1.5333  11.1062  0.042976
1.6474  11.1062  0.037998
1.7615  11.1062  0.033797
1.8756  11.1062  0.030229
1.9897  11.1062  0.027178
2.1038  11.1062  0.024553
2.2179  11.1062  0.022280
2.3321  11.1062  0.020301
2.4462  11.1062  0.018569
2.5603  11.1062  0.017045
2.6744  11.1062  0.015697
2.7885  11.1062  0.014501
2.9026  11.1062  0.013434
3.0167  11.1062  0.012479
3.1308  11.1062  0.011621
3.2449  11.1062  0.010848
3.3590  11.1062  0.010148
3.4731  11.1062  0.009514
3.5872  11.1062  0.008936
3.7013  11.1062  0.008409
3.8154  11.1062  0.007927
3.9295  11.1062  0.007484
4.0436  11.1062  0.007078
4.1577  11.1062  0.006703
4.2718  11.1062  0.006358
4.3859  11.1062  0.006038
4.5000  11.1062  0.005741
0.0500  11.2563  0.036701
0.1641  11.2563  0.094917
0.2782  11.2563  0.145434
0.3923  11.2563  0.160792
0.5064  11.2563  0.152832
0.6205  11.2563  0.135672
0.7346  11.2563  0.116973
0.8487  11.2563  0.099826
0.9628  11.2563  0.085116
1.0769  11.2563  0.072842
1.1910  11.2563  0.062700
1.3051  11.2563  0.054330
1.4192  11.2563  0.047401
1.5333  11.2563  0.041634
1.6474  11.2563  0.036803
1.7615  11.2563  0.032729
1.8756  11.2563  0.029270
1.9897  11.2563  0.026312
2.1038  11.2563  0.023768
2.2179  11.2563  0.021566
2.3321  11.2563  0.019648
2.4462  11.2563  0.017970
2.5603  11.2563  0.016494
2.6744  11.2563  0.015190
2.7885  11.2563  0.014031
2.9026  11.2563  0.012999
3.0167  11.2563  0.012074
3.1308  11.2563  0.011244
3.2449  11.2563  0.010495
3.3590  11.2563  0.009818
3.4731  11.2563  0.009204
3.5872  11.2563  0.008644
3.7013  11.2563  0.008134
3.8154  11.2563  0.007668
3.9295  11.2563  0.007240
4.0436  11.2563  0.006847
4.1577  11.2563  0.006484
4.2718  11.2563  0.006150
4.3859  11.2563  0.005840
4.5000  11.2563  0.005553
0.0500  11.5564  0.038165
0.1641  11.5564  0.095345
0.2782  11.5564  0.144488
0.3923  11.5564  0.158823
0.5064  11.5564  0.150359
0.6205  11.5564  0.133085
0.7346  11.5564  0.114489
0.8487  11.5564  0.097542
0.9628  11.5564  0.083062
1.0769  11.5564  0.071013
1.1910  11.5564  0.061078
1.3051  11.5564  0.052891
1.4192  11.5564  0.046123
1.5333  11.5564  0.040495
1.6474  11.5564  0.035784
1.7615  11.5564  0.031814
1.8756  11.5564  0.028444
1.9897  11.5564  0.025565
2.1038  11.5564  0.023089
2.2179  11.5564  0.020946
2.3321  11.5564  0.019082
2.4462  11.5564  0.017450
2.5603  11.5564  0.016015
2.6744  11.5564  0.014747
2.7885  11.5564  0.013622
2.9026  11.5564  0.012618
3.0167  11.5564  0.011720
3.1308  11.5564  0.010913
3.2449  11.5564  0.010186
3.3590  11.5564  0.009529
3.4731  11.5564  0.008932
3.5872  11.5564  0.008389
3.7013  11.5564  0.007894
3.8154  11.5564  0.007441
3.9295  11.5564  0.007025
4.0436  11.5564  0.006644
4.1577  11.5564  0.006292
4.2718  11.5564  0.005967
4.3859  11.5564  0.005667
4.5000  11.5564  0.005388
0.0500  11.7065  0.053123
0.1641  11.7065  0.107890
0.2782  11.7065  0.153531
0.3923  11.7065  0.164728
0.5064  11.7065  0.154009
0.6205  11.7065  0.135278
0.7346  11.7065  0.115786
0.8487  11.7065  0.098296
0.9628  11.7065  0.083487
1.0769  11.7065  0.071238
1.1910  11.7065  0.061180
1.3051  11.7065  0.052919
1.4192  11.7065  0.046104
1.5333  11.7065  0.040448
1.6474  11.7065  0.035721
1.7615  11.7065  0.031742
1.8756  11.7065  0.028368
1.9897  11.7065  0.025487
2.1038  11.7065  0.023012
2.2179  11.7065  0.020871
2.3321  11.7065  0.019009
2.4462  11.7065  0.017380
2.5603  11.7065  0.015949
2.6744  11.7065  0.014684
2.7885  11.7065  0.013561
2.9026  11.7065  0.012561
3.0167  11.7065  0.011665
3.1308  11.7065  0.010861
3.2449  11.7065  0.010137
3.3590  11.7065  0.009482
3.4731  11.7065  0.008887
3.5872  11.7065  0.008347
3.7013  11.7065  0.007854
3.8154  11.7065  0.007402
3.9295  11.7065  0.006989
4.0436  11.7065  0.006609
4.1577  11.7065  0.006258
4.2718  11.7065  0.005935
4.3859  11.7065  0.005636
4.5000  11.7065  0.005359
0.0500  12.0067  0.057183
0.1641  12.0067  0.111221
0.2782  12.0067  0.155823
0.3923  12.0067  0.166113
0.5064  12.0067  0.154766
0.6205  12.0067  0.135650
0.7346  12.0067  0.115935
0.8487  12.0067  0.098320
0.9628  12.0067  0.083445
1.0769  12.0067  0.071161
1.1910  12.0067  0.061087
1.3051  12.0067  0.052820
1.4192  12.0067  0.046006
1.5333  12.0067  0.040353
1.6474  12.0067  0.035631
1.7615  12.0067  0.031657
1.8756  12.0067  0.028289
1.9897  12.0067  0.025414
2.1038  12.0067  0.022943
2.2179  12.0067  0.020807
2.3321  12.0067  0.018950
2.4462  12.0067  0.017325
2.5603  12.0067  0.015897
2.6744  12.0067  0.014635
2.7885  12.0067  0.013516
2.9026  12.0067  0.012518
3.0167  12.0067  0.011626
3.1308  12.0067  0.010824
3.2449  12.0067  0.010102
3.3590  12.0067  0.009449
3.4731  12.0067  0.008856
3.5872  12.0067  0.008318
3.7013  12.0067  0.007826
3.8154  12.0067  0.007376
3.9295  12.0067  0.006964
4.0436  12.0067  0.006585
4.1577  12.0067  0.006236
4.2718  12.0067  0.005914
4.3859  12.0067  0.005616
4.5000  12.0067  0.005340
0.0500  12.1568  0.060494
0.1641  12.1568  0.113012
0.2782  12.1568  0.155613
0.3923  12.1568  0.164413
0.5064  12.1568  0.152298
0.6205  12.1568  0.132945
0.7346  12.1568  0.113287
0.8487  12.1568  0.095863
0.9628  12.1568  0.081225
1.0769  12.1568  0.069180
1.1910  12.1568  0.059327
1.3051  12.1568  0.051258
1.4192  12.1568  0.044617
1.5333  12.1568  0.039115
1.6474  12.1568  0.034523
1.7615  12.1568  0.030662
1.8756  12.1568  0.027392
1.9897  12.1568  0.024602
2.1038  12.1568  0.022205
2.2179  12.1568  0.020135
2.3321  12.1568  0.018334
2.4462  12.1568  0.016760
2.5603  12.1568  0.015377
2.6744  12.1568  0.014155
2.7885  12.1568  0.013071
2.9026  12.1568  0.012105
3.0167  12.1568  0.011241
3.1308  12.1568  0.010466
3.2449  12.1568  0.009767
3.3590  12.1568  0.009135
3.4731  12.1568  0.008562
3.5872  12.1568  0.008040
3.7013  12.1568  0.007565
3.8154  12.1568  0.007130
3.9295  12.1568  0.006731
4.0436  12.1568  0.006365
4.1577  12.1568  0.006027
4.2718  12.1568  0.005716
4.3859  12.1568  0.005428
4.5000  12.1568  0.005161
0.0500  12.4569  0.063751
0.1641  12.4569  0.115622
0.2782  12.4569  0.157320
0.3923  12.4569  0.165355
0.5064  12.4569  0.152733
0.6205  12.4569  0.133082
0.7346  12.4569  0.113264
0.8487  12.4569  0.095761
0.9628  12.4569  0.081086
1.0769  12.4569  0.069028
1.1910  12.4569  0.059175
1.3051  12.4569  0.051112
1.4192  12.4569  0.044480
1.5333  12.4569  0.038987
1.6474  12.4569  0.034405
1.7615  12.4569  0.030553
1.8756  12.4569  0.027292
1.9897  12.4569  0.024510
2.1038  12.4569  0.022121
2.2179  12.4569  0.020057
2.3321  12.4569  0.018262
2.4462  12.4569  0.016693
2.5603  12.4569  0.015315
2.6744  12.4569  0.014097
2.7885  12.4569  0.013018
2.9026  12.4569  0.012055
3.0167  12.4569  0.011195
3.1308  12.4569  0.010422
3.2449  12.4569  0.009726
3.3590  12.4569  0.009096
3.4731  12.4569  0.008525
3.5872  12.4569  0.008006
3.7013  12.4569  0.007533
3.8154  12.4569  0.007099
3.9295  12.4569  0.006702
4.0436  12.4569  0.006337
4.1577  12.4569  0.006001
4.2718  12.4569  0.005691
4.3859  12.4569  0.005404
4.5000  12.4569  0.005138
0.0500  12.6070  0.073614
0.1641  12.6070  0.123697
0.2782  12.6070  0.162878
0.3923  12.6070  0.168753
0.5064  12.6070  0.154650
0.6205  12.6070  0.134094
0.7346  12.6070  0.113750
0.8487  12.6070  0.095948
0.9628  12.6070  0.081107
1.0769  12.6070  0.068959
1.1910  12.6070  0.059059
1.3051  12.6070  0.050973
1.4192  12.6070  0.044332
1.5333  12.6070  0.038839
1.6474  12.6070  0.034261
1.7615  12.6070  0.030415
1.8756  12.6070  0.027161
1.9897  12.6070  0.024387
2.1038  12.6070  0.022006
2.2179  12.6070  0.019949
2.3321  12.6070  0.018161
2.4462  12.6070  0.016599
2.5603  12.6070  0.015227
2.6744  12.6070  0.014015
2.7885  12.6070  0.012940
2.9026  12.6070  0.011983
3.0167  12.6070  0.011127
3.1308  12.6070  0.010358
3.2449  12.6070  0.009666
3.3590  12.6070  0.009040
3.4731  12.6070  0.008472
3.5872  12.6070  0.007956
3.7013  12.6070  0.007485
3.8154  12.6070  0.007054
3.9295  12.6070  0.006659
4.0436  12.6070  0.006297
4.1577  12.6070  0.005962
4.2718  12.6070  0.005654
4.3859  12.6070  0.005369
4.5000  12.6070  0.005105
0.0500  12.9072  0.075126
0.1641  12.9072  0.124536
0.2782  12.9072  0.162846
0.3923  12.9072  0.168086
0.5064  12.9072  0.153666
0.6205  12.9072  0.133015
0.7346  12.9072  0.112697
0.8487  12.9072  0.094975
0.9628  12.9072  0.080230
1.0769  12.9072  0.068178
1.1910  12.9072  0.058367
1.3051  12.9072  0.050360
1.4192  12.9072  0.043788
1.5333  12.9072  0.038355
1.6474  12.9072  0.033828
1.7615  12.9072  0.030027
1.8756  12.9072  0.026811
1.9897  12.9072  0.024070
2.1038  12.9072  0.021718
2.2179  12.9072  0.019686
2.3321  12.9072  0.017921
2.4462  12.9072  0.016379
2.5603  12.9072  0.015024
2.6744  12.9072  0.013828
2.7885  12.9072  0.012767
2.9026  12.9072  0.011822
3.0167  12.9072  0.010977
3.1308  12.9072  0.010218
3.2449  12.9072  0.009535
3.3590  12.9072  0.008917
3.4731  12.9072  0.008357
3.5872  12.9072  0.007848
3.7013  12.9072  0.007383
3.8154  12.9072  0.006958
3.9295  12.9072  0.006569
4.0436  12.9072  0.006211
4.1577  12.9072  0.005881
4.2718  12.9072  0.005577
4.3859  12.9072  0.005296
4.5000  12.9072  0.005035
0.0500  13.0573  0.076586
0.1641  13.0573  0.125250
0.2782  13.0573  0.162606
0.3923  13.0573  0.167168
0.5064  13.0573  0.152425
0.6205  13.0573  0.131697
0.7346  13.0573  0.111431
0.8487  13.0573  0.093815
0.9628  13.0573  0.079192
1.0769  13.0573  0.067258
1.1910  13.0573  0.057554
1.3051  13.0573  0.049641
1.4192  13.0573  0.043151
1.5333  13.0573  0.037788
1.6474  13.0573  0.033322
1.7615  13.0573  0.029573
1.8756  13.0573  0.026402
1.9897  13.0573  0.023701
2.1038  13.0573  0.021383
2.2179  13.0573  0.019381
2.3321  13.0573  0.017642
2.4462  13.0573  0.016123
2.5603  13.0573  0.014788
2.6744  13.0573  0.013610
2.7885  13.0573  0.012566
2.9026  13.0573  0.011635
3.0167  13.0573  0.010803
3.1308  13.0573  0.010056
3.2449  13.0573  0.009384
3.3590  13.0573  0.008775
3.4731  13.0573  0.008224
3.5872  13.0573  0.007723
3.7013  13.0573  0.007265
3.8154  13.0573  0.006847
3.9295  13.0573  0.006464
4.0436  13.0573  0.006111
4.1577  13.0573  0.005787
4.2718  13.0573  0.005488
4.3859  13.0573  0.005211
4.5000  13.0573  0.004954
0.0500  13.3574  0.083207
0.1641  13.3574  0.130617
0.2782  13.3574  0.166236
0.3923  13.3574  0.169335
0.5064  13.3574  0.153612
0.6205  13.3574  0.132298
0.7346  13.3574  0.111698
0.8487  13.3574  0.093897
0.9628  13.3574  0.079174
1.0769  13.3574  0.067187
1.1910  13.3574  0.057457
1.3051  13.3574  0.049533
1.4192  13.3574  0.043040
1.5333  13.3574  0.037679
1.6474  13.3574  0.033218
1.7615  13.3574  0.029474
1.8756  13.3574  0.026309
1.9897  13.3574  0.023614
2.1038  13.3574  0.021302
2.2179  13.3574  0.019306
2.3321  13.3574  0.017572
2.4462  13.3574  0.016057
2.5603  13.3574  0.014727
2.6744  13.3574  0.013553
2.7885  13.3574  0.012512
2.9026  13.3574  0.011585
3.0167  13.3574  0.010756
3.1308  13.3574  0.010012
3.2449  13.3574  0.009342
3.3590  13.3574  0.008736
3.4731  13.3574  0.008187
3.5872  13.3574  0.007688
3.7013  13.3574  0.007232
3.8154  13.3574  0.006816
3.9295  13.3574  0.006434
4.0436  13.3574  0.006083
4.1577  13.3574  0.005760
4.2718  13.3574  0.005462
4.3859  13.3574  0.005186
4.5000  13.3574  0.004931
0.0500  13.5075  0.086957
0.1641  13.5075  0.133678
0.2782  13.5075  0.168341
0.3923  13.5075  0.170632
0.5064  13.5075  0.154363
0.6205  13.5075  0.132715
0.7346  13.5075  0.111921
0.8487  13.5075  0.094009
0.9628  13.5075  0.079221
1.0769  13.5075  0.067198
1.1910  13.5075  0.057447
1.3051  13.5075  0.049512
1.4192  13.5075  0.043013
1.5333  13.5075  0.037649
1.6474  13.5075  0.033186
1.7615  13.5075  0.029443
1.8756  13.5075  0.026279
1.9897  13.5075  0.023585
2.1038  13.5075  0.021274
2.2179  13.5075  0.019280
2.3321  13.5075  0.017547
2.4462  13.5075  0.016034
2.5603  13.5075  0.014705
2.6744  13.5075  0.013533
2.7885  13.5075  0.012493
2.9026  13.5075  0.011567
3.0167  13.5075  0.010739
3.1308  13.5075  0.009996
3.2449  13.5075  0.009327
3.3590  13.5075  0.008722
3.4731  13.5075  0.008173
3.5872  13.5075  0.007675
3.7013  13.5075  0.007220
3.8154  13.5075  0.006804
3.9295  13.5075  0.006423
4.0436  13.5075  0.006073
4.1577  13.5075  0.005750
4.2718  13.5075  0.005453
4.3859  13.5075  0.005177
4.5000  13.5075  0.004922
0.0500  13.8077  0.088940
0.1641  13.8077  0.134777
0.2782  13.8077  0.168317
0.3923  13.8077  0.169810
0.5064  13.8077  0.153154
0.6205  13.8077  0.131400
0.7346  13.8077  0.110646
0.8487  13.8077  0.092835
0.9628  13.8077  0.078168
1.0769  13.8077  0.066263
1.1910  13.8077  0.056621
1.3051  13.8077  0.048781
1.4192  13.8077  0.042365
1.5333  13.8077  0.037073
1.6474  13.8077  0.032672
1.7615  13.8077  0.028982
1.8756  13.8077  0.025864
1.9897  13.8077  0.023210
2.1038  13.8077  0.020934
2.2179  13.8077  0.018969
2.3321  13.8077  0.017264
2.4462  13.8077  0.015774
2.5603  13.8077  0.014466
2.6744  13.8077  0.013312
2.7885  13.8077  0.012288
2.9026  13.8077  0.011377
3.0167  13.8077  0.010563
3.1308  13.8077  0.009831
3.2449  13.8077  0.009173
3.3590  13.8077  0.008578
3.4731  13.8077  0.008038
3.5872  13.8077  0.007548
3.7013  13.8077  0.007100
3.8154  13.8077  0.006691
3.9295  13.8077  0.006316
4.0436  13.8077  0.005972
4.1577  13.8077  0.005655
4.2718  13.8077  0.005362
4.3859  13.8077  0.005091
4.5000  13.8077  0.004840
0.0500  13.9578  0.089385
0.1641  13.9578  0.134973
0.2782  13.9578  0.168201
0.3923  13.9578  0.169481
0.5064  13.9578  0.152731
0.6205  13.9578  0.130960
0.7346  13.9578  0.110229
0.8487  13.9578  0.092457
0.9628  13.9578  0.077832
1.0769  13.9578  0.065967
1.1910  13.9578  0.056360
1.3051  13.9578  0.048551
1.4192  13.9578  0.042162
1.5333  13.9578  0.036892
1.6474  13.9578  0.032511
1.7615  13.9578  0.028838
1.8756  13.9578  0.025734
1.9897  13.9578  0.023092
2.1038  13.9578  0.020827
2.2179  13.9578  0.018872
2.3321  13.9578  0.017175
2.4462  13.9578  0.015693
2.5603  13.9578  0.014391
2.6744  13.9578  0.013243
2.7885  13.9578  0.012225
2.9026  13.9578  0.011318
3.0167  13.9578  0.010507
3.1308  13.9578  0.009780
3.2449  13.9578  0.009125
3.3590  13.9578  0.008533
3.4731  13.9578  0.007996
3.5872  13.9578  0.007508
3.7013  13.9578  0.007063
3.8154  13.9578  0.006656
3.9295  13.9578  0.006283
4.0436  13.9578  0.005940
4.1577  13.9578  0.005625
4.2718  13.9578  0.005334
4.3859  13.9578  0.005064
4.5000  13.9578  0.004815
0.0500  14.2579  0.095321
0.1641  14.2579  0.139738
0.2782  14.2579  0.171367
0.3923  14.2579  0.171328
0.5064  14.2579  0.153712
0.6205  14.2579  0.131433
0.7346  14.2579  0.110419
0.8487  14.2579  0.092494
0.9628  14.2579  0.077788
1.0769  14.2579  0.065882
1.1910  14.2579  0.056256
1.3051  14.2579  0.048441
1.4192  14.2579  0.042052
1.5333  14.2579  0.036787
1.6474  14.2579  0.032411
1.7615  14.2579  0.028744
1.8756  14.2579  0.025646
1.9897  14.2579  0.023010
2.1038  14.2579  0.020751
2.2179  14.2579  0.018802
2.3321  14.2579  0.017109
2.4462  14.2579  0.015632
2.5603  14.2579  0.014334
2.6744  14.2579  0.013190
2.7885  14.2579  0.012175
2.9026  14.2579  0.011272
3.0167  14.2579  0.010464
3.1308  14.2579  0.009739
3.2449  14.2579  0.009087
3.3590  14.2579  0.008497
3.4731  14.2579  0.007962
3.5872  14.2579  0.007476
3.7013  14.2579  0.007033
3.8154  14.2579  0.006627
3.9295  14.2579  0.006256
4.0436  14.2579  0.005914
4.1577  14.2579  0.005600
4.2718  14.2579  0.005310
4.3859  14.2579  0.005042
4.5000  14.2579  0.004794
0.0500  14.4080  0.096564
0.1641  14.4080  0.140719
0.2782  14.4080  0.171995
0.3923  14.4080  0.171670
0.5064  14.4080  0.153871
0.6205  14.4080  0.131488
0.7346  14.4080  0.110420
0.8487  14.4080  0.092467
0.9628  14.4080  0.077749
1.0769  14.4080  0.065839
1.1910  14.4080  0.056212
1.3051  14.4080  0.048399
1.4192  14.4080  0.042012
1.5333  14.4080  0.036749
1.6474  14.4080  0.032376
1.7615  14.4080  0.028712
1.8756  14.4080  0.025617
1.9897  14.4080  0.022984
2.1038  14.4080  0.020726
2.2179  14.4080  0.018779
2.3321  14.4080  0.017088
2.4462  14.4080  0.015612
2.5603  14.4080  0.014316
2.6744  14.4080  0.013173
2.7885  14.4080  0.012159
2.9026  14.4080  0.011257
3.0167  14.4080  0.010450
3.1308  14.4080  0.009727
3.2449  14.4080  0.009075
3.3590  14.4080  0.008486
3.4731  14.4080  0.007951
3.5872  14.4080  0.007466
3.7013  14.4080  0.007023
3.8154  14.4080  0.006618
3.9295  14.4080  0.006247
4.0436  14.4080  0.005907
4.1577  14.4080  0.005593
4.2718  14.4080  0.005303
4.3859  14.4080  0.005035
4.5000  14.4080  0.004787
0.0500  14.7082  0.097964
0.1641  14.7082  0.141473
0.2782  14.7082  0.171941
0.3923  14.7082  0.171055
0.5064  14.7082  0.152993
0.6205  14.7082  0.130546
0.7346  14.7082  0.109513
0.8487  14.7082  0.091638
0.9628  14.7082  0.077008
1.0769  14.7082  0.065183
1.1910  14.7082  0.055634
1.3051  14.7082  0.047888
1.4192  14.7082  0.041560
1.5333  14.7082  0.036348
1.6474  14.7082  0.032018
1.7615  14.7082  0.028391
1.8756  14.7082  0.025329
1.9897  14.7082  0.022723
2.1038  14.7082  0.020490
2.2179  14.7082  0.018564
2.3321  14.7082  0.016891
2.4462  14.7082  0.015432
2.5603  14.7082  0.014150
2.6744  14.7082  0.013020
2.7885  14.7082  0.012017
2.9026  14.7082  0.011125
3.0167  14.7082  0.010328
3.1308  14.7082  0.009612
3.2449  14.7082  0.008968
3.3590  14.7082  0.008386
3.4731  14.7082  0.007858
3.5872  14.7082  0.007378
3.7013  14.7082  0.006940
3.8154  14.7082  0.006540
3.9295  14.7082  0.006173
4.0436  14.7082  0.005837
4.1577  14.7082  0.005526
4.2718  14.7082  0.005240
4.3859  14.7082  0.004975
4.5000  14.7082  0.004730
0.0500  14.8583  0.098717
0.1641  14.8583  0.142024
0.2782  14.8583  0.172226
0.3923  14.8583  0.171138
0.5064  14.8583  0.152959
0.6205  14.8583  0.130456
0.7346  14.8583  0.109403
0.8487  14.8583  0.091525
0.9628  14.8583  0.076900
1.0769  14.8583  0.065083
1.1910  14.8583  0.055544
1.3051  14.8583  0.047807
1.4192  14.8583  0.041487
1.5333  14.8583  0.036282
1.6474  14.8583  0.031959
1.7615  14.8583  0.028338
1.8756  14.8583  0.025280
1.9897  14.8583  0.022679
2.1038  14.8583  0.020450
2.2179  14.8583  0.018527
2.3321  14.8583  0.016858
2.4462  14.8583  0.015401
2.5603  14.8583  0.014122
2.6744  14.8583  0.012993
2.7885  14.8583  0.011993
2.9026  14.8583  0.011103
3.0167  14.8583  0.010307
3.1308  14.8583  0.009593
3.2449  14.8583  0.008950
3.3590  14.8583  0.008368
3.4731  14.8583  0.007842
3.5872  14.8583  0.007363
3.7013  14.8583  0.006926
3.8154  14.8583  0.006527
3.9295  14.8583  0.006161
4.0436  14.8583  0.005824
4.1577  14.8583  0.005515
4.2718  14.8583  0.005229
4.3859  14.8583  0.004965
4.5000  14.8583  0.004720
0.0500  15.1584  0.102340
0.1641  15.1584  0.144919
0.2782  15.1584  0.174137
0.3923  15.1584  0.172245
0.5064  15.1584  0.153544
0.6205  15.1584  0.130738
0.7346  15.1584  0.109516
0.8487  15.1584  0.091548
0.9628  15.1584  0.076875
1.0769  15.1584  0.065034
1.1910  15.1584  0.055484
1.3051  15.1584  0.047744
1.4192  15.1584  0.041424
1.5333  15.1584  0.036221
1.6474  15.1584  0.031901
1.7615  15.1584  0.028283
1.8756  15.1584  0.025229
1.9897  15.1584  0.022632
2.1038  15.1584  0.020406
2.2179  15.1584  0.018486
2.3321  15.1584  0.016820
2.4462  15.1584  0.015365
2.5603  15.1584  0.014089
2.6744  15.1584  0.012963
2.7885  15.1584  0.011964
2.9026  15.1584  0.011076
3.0167  15.1584  0.010282
3.1308  15.1584  0.009569
3.2449  15.1584  0.008927
3.3590  15.1584  0.008348
3.4731  15.1584  0.007822
3.5872  15.1584  0.007344
3.7013  15.1584  0.006908
3.8154  15.1584  0.006510
3.9295  15.1584  0.006145
4.0436  15.1584  0.005809
4.1577  15.1584  0.005501
4.2718  15.1584  0.005216
4.3859  15.1584  0.004952
4.5000  15.1584  0.004708
0.0500  15.3085  0.102985
0.1641  15.3085  0.145372
0.2782  15.3085  0.174343
0.3923  15.3085  0.172267
0.5064  15.3085  0.153465
0.6205  15.3085  0.130613
0.7346  15.3085  0.109379
0.8487  15.3085  0.091414
0.9628  15.3085  0.076751
1.0769  15.3085  0.064921
1.1910  15.3085  0.055383
1.3051  15.3085  0.047653
1.4192  15.3085  0.041343
1.5333  15.3085  0.036149
1.6474  15.3085  0.031836
1.7615  15.3085  0.028225
1.8756  15.3085  0.025177
1.9897  15.3085  0.022584
2.1038  15.3085  0.020362
2.2179  15.3085  0.018446
2.3321  15.3085  0.016783
2.4462  15.3085  0.015332
2.5603  15.3085  0.014058
2.6744  15.3085  0.012934
2.7885  15.3085  0.011938
2.9026  15.3085  0.011051
3.0167  15.3085  0.010259
3.1308  15.3085  0.009548
3.2449  15.3085  0.008907
3.3590  15.3085  0.008329
3.4731  15.3085  0.007804
3.5872  15.3085  0.007328
3.7013  15.3085  0.006893
3.8154  15.3085  0.006495
3.9295  15.3085  0.006131
4.0436  15.3085  0.005796
4.1577  15.3085  0.005488
4.2718  15.3085  0.005204
4.3859  15.3085  0.004941
4.5000  15.3085  0.004697
0.0500  15.6087  0.103790
0.1641  15.6087  0.145809
0.2782  15.6087  0.174322
0.3923  15.6087  0.171933
0.5064  15.6087  0.152985
0.6205  15.6087  0.130099
0.7346  15.6087  0.108885
0.8487  15.6087  0.090963
0.9628  15.6087  0.076348
1.0769  15.6087  0.064565
1.1910  15.6087  0.055069
1.3051  15.6087  0.047376
1.4192  15.6087  0.041098
1.5333  15.6087  0.035931
1.6474  15.6087  0.031642
1.7615  15.6087  0.028051
1.8756  15.6087  0.025020
1.9897  15.6087  0.022443
2.1038  15.6087  0.020234
2.2179  15.6087  0.018330
2.3321  15.6087  0.016677
2.4462  15.6087  0.015234
2.5603  15.6087  0.013968
2.6744  15.6087  0.012851
2.7885  15.6087  0.011861
2.9026  15.6087  0.010980
3.0167  15.6087  0.010193
3.1308  15.6087  0.009486
3.2449  15.6087  0.008850
3.3590  15.6087  0.008275
3.4731  15.6087  0.007754
3.5872  15.6087  0.007280
3.7013  15.6087  0.006848
3.8154  15.6087  0.006453
3.9295  15.6087  0.006091
4.0436  15.6087  0.005759
4.1577  15.6087  0.005452
4.2718  15.6087  0.005170
4.3859  15.6087  0.004909
4.5000  15.6087  0.004667
0.0500  15.7588  0.104742
0.1641  15.7588  0.146547
0.2782  15.7588  0.174775
0.3923  15.7588  0.172160
0.5064  15.7588  0.153074
0.6205  15.7588  0.130112
0.7346  15.7588  0.108861
0.8487  15.7588  0.090921
0.9628  15.7588  0.076300
1.0769  15.7588  0.064517
1.1910  15.7588  0.055022
1.3051  15.7588  0.047333
1.4192  15.7588  0.041058
1.5333  15.7588  0.035894
1.6474  15.7588  0.031608
1.7615  15.7588  0.028020
1.8756  15.7588  0.024992
1.9897  15.7588  0.022417
2.1038  15.7588  0.020211
2.2179  15.7588  0.018308
2.3321  15.7588  0.016657
2.4462  15.7588  0.015216
2.5603  15.7588  0.013951
2.6744  15.7588  0.012835
2.7885  15.7588  0.011847
2.9026  15.7588  0.010967
3.0167  15.7588  0.010180
3.1308  15.7588  0.009474
3.2449  15.7588  0.008839
3.3590  15.7588  0.008264
3.4731  15.7588  0.007744
3.5872  15.7588  0.007271
3.7013  15.7588  0.006839
3.8154  15.7588  0.006445
3.9295  15.7588  0.006083
4.0436  15.7588  0.005751
4.1577  15.7588  0.005445
4.2718  15.7588  0.005163
4.3859  15.7588  0.004902
4.5000  15.7588  0.004661
0.0500  16.0589  0.106637
0.1641  16.0589  0.148044
0.2782  16.0589  0.175741
0.3923  16.0589  0.172698
0.5064  16.0589  0.153339
0.6205  16.0589  0.130223
0.7346  16.0589  0.108889
0.8487  16.0589  0.090906
0.9628  16.0589  0.076265
1.0769  16.0589  0.064472
1.1910  16.0589  0.054975
1.3051  16.0589  0.047285
1.4192  16.0589  0.041012
1.5333  16.0589  0.035852
1.6474  16.0589  0.031569
1.7615  16.0589  0.027983
1.8756  16.0589  0.024958
1.9897  16.0589  0.022385
2.1038  16.0589  0.020182
2.2179  16.0589  0.018281
2.3321  16.0589  0.016632
2.4462  16.0589  0.015193
2.5603  16.0589  0.013930
2.6744  16.0589  0.012815
2.7885  16.0589  0.011828
2.9026  16.0589  0.010949
3.0167  16.0589  0.010164
3.1308  16.0589  0.009459
3.2449  16.0589  0.008824
3.3590  16.0589  0.008251
3.4731  16.0589  0.007731
3.5872  16.0589  0.007259
3.7013  16.0589  0.006828
3.8154  16.0589  0.006434
3.9295  16.0589  0.006073
4.0436  16.0589  0.005742
4.1577  16.0589  0.005436
4.2718  16.0589  0.005155
4.3859  16.0589  0.004894
4.5000  16.0589  0.004653
0.0500  16.2090  0.107053
0.1641  16.2090  0.148309
0.2782  16.2090  0.175816
0.3923  16.2090  0.172638
0.5064  16.2090  0.153211
0.6205  16.2090  0.130070
0.7346  16.2090  0.108736
0.8487  16.2090  0.090764
0.9628  16.2090  0.076136
1.0769  16.2090  0.064357
1.1910  16.2090  0.054873
1.3051  16.2090  0.047195
1.4192  16.2090  0.040932
1.5333  16.2090  0.035780
1.6474  16.2090  0.031505
1.7615  16.2090  0.027926
1.8756  16.2090  0.024906
1.9897  16.2090  0.022339
2.1038  16.2090  0.020139
2.2179  16.2090  0.018243
2.3321  16.2090  0.016597
2.4462  16.2090  0.015160
2.5603  16.2090  0.013900
2.6744  16.2090  0.012788
2.7885  16.2090  0.011803
2.9026  16.2090  0.010926
3.0167  16.2090  0.010142
3.1308  16.2090  0.009438
3.2449  16.2090  0.008805
3.3590  16.2090  0.008233
3.4731  16.2090  0.007714
3.5872  16.2090  0.007243
3.7013  16.2090  0.006813
3.8154  16.2090  0.006420
3.9295  16.2090  0.006060
4.0436  16.2090  0.005729
4.1577  16.2090  0.005424
4.2718  16.2090  0.005143
4.3859  16.2090  0.004883
4.5000  16.2090  0.004643
0.0500  16.5092  0.107680
0.1641  16.5092  0.148707
0.2782  16.5092  0.175924
0.3923  16.5092  0.172541
0.5064  16.5092  0.153010
0.6205  16.5092  0.129834
0.7346  16.5092  0.108500
0.8487  16.5092  0.090544
0.9628  16.5092  0.075937
1.0769  16.5092  0.064180
1.1910  16.5092  0.054716
1.3051  16.5092  0.047056
1.4192  16.5092  0.040809
1.5333  16.5092  0.035670
1.6474  16.5092  0.031407
1.7615  16.5092  0.027838
1.8756  16.5092  0.024827
1.9897  16.5092  0.022267
2.1038  16.5092  0.020074
2.2179  16.5092  0.018183
2.3321  16.5092  0.016543
2.4462  16.5092  0.015111
2.5603  16.5092  0.013854
2.6744  16.5092  0.012746
2.7885  16.5092  0.011764
2.9026  16.5092  0.010889
3.0167  16.5092  0.010108
3.1308  16.5092  0.009407
3.2449  16.5092  0.008776
3.3590  16.5092  0.008205
3.4731  16.5092  0.007689
3.5872  16.5092  0.007219
3.7013  16.5092  0.006790
3.8154  16.5092  0.006398
3.9295  16.5092  0.006039
4.0436  16.5092  0.005710
4.1577  16.5092  0.005406
4.2718  16.5092  0.005126
4.3859  16.5092  0.004867
4.5000  16.5092  0.004627
0.0500  16.6593  0.108440
0.1641  16.6593  0.149302
0.2782  16.6593  0.176300
0.3923  16.6593  0.172743
0.5064  16.6593  0.153103
0.6205  16.6593  0.129867
0.7346  16.6593  0.108501
0.8487  16.6593  0.090529
0.9628  16.6593  0.075915
1.0769  16.6593  0.064156
1.1910  16.6593  0.054691
1.3051  16.6593  0.047032
1.4192  16.6593  0.040786
1.5333  16.6593  0.035649
1.6474  16.6593  0.031387
1.7615  16.6593  0.027820
1.8756  16.6593  0.024811
1.9897  16.6593  0.022252
2.1038  16.6593  0.020060
2.2179  16.6593  0.018171
2.3321  16.6593  0.016531
2.4462  16.6593  0.015100
2.5603  16.6593  0.013844
2.6744  16.6593  0.012736
2.7885  16.6593  0.011755
2.9026  16.6593  0.010881
3.0167  16.6593  0.010100
3.1308  16.6593  0.009400
3.2449  16.6593  0.008769
3.3590  16.6593  0.008199
3.4731  16.6593  0.007683
3.5872  16.6593  0.007213
3.7013  16.6593  0.006785
3.8154  16.6593  0.006393
3.9295  16.6593  0.006035
4.0436  16.6593  0.005705
4.1577  16.6593  0.005402
4.2718  16.6593  0.005122
4.3859  16.6593  0.004863
4.5000  16.6593  0.004623
0.0500  16.9594  0.109437
0.1641  16.9594  0.150067
0.2782  16.9594  0.176759
0.3923  16.9594  0.172963
0.5064  16.9594  0.153177
0.6205  16.9594  0.129864
0.7346  16.9594  0.108461
0.8487  16.9594  0.090473
0.9628  16.9594  0.075855
1.0769  16.9594  0.064096
1.1910  16.9594  0.054635
1.3051  16.9594  0.046980
1.4192  16.9594  0.040739
1.5333  16.9594  0.035606
1.6474  16.9594  0.031348
1.7615  16.9594  0.027784
1.8756  16.9594  0.024778
1.9897  16.9594  0.022222
2.1038  16.9594  0.020033
2.2179  16.9594  0.018145
2.3321  16.9594  0.016508
2.4462  16.9594  0.015078
2.5603  16.9594  0.013824
2.6744  16.9594  0.012718
2.7885  16.9594  0.011738
2.9026  16.9594  0.010865
3.0167  16.9594  0.010086
3.1308  16.9594  0.009386
3.2449  16.9594  0.008756
3.3590  16.9594  0.008187
3.4731  16.9594  0.007671
3.5872  16.9594  0.007202
3.7013  16.9594  0.006775
3.8154  16.9594  0.006384
3.9295  16.9594  0.006026
4.0436  16.9594  0.005697
4.1577  16.9594  0.005394
4.2718  16.9594  0.005114
4.3859  16.9594  0.004856
4.5000  16.9594  0.004616
0.0500  17.1095  0.109674
0.1641  17.1095  0.150208
0.2782  17.1095  0.176781
0.3923  17.1095  0.172902
0.5064  17.1095  0.153077
0.6205  17.1095  0.129752
0.7346  17.1095  0.108351
0.8487  17.1095  0.090373
0.9628  17.1095  0.075764
1.0769  17.1095  0.064016
1.1910  17.1095  0.054564
1.3051  17.1095  0.046917
1.4192  17.1095  0.040683
1.5333  17.1095  0.035557
1.6474  17.1095  0.031304
1.7615  17.1095  0.027745
1.8756  17.1095  0.024743
1.9897  17.1095  0.022190
2.1038  17.1095  0.020004
2.2179  17.1095  0.018119
2.3321  17.1095  0.016484
2.4462  17.1095  0.015056
2.5603  17.1095  0.013804
2.6744  17.1095  0.012699
2.7885  17.1095  0.011720
2.9026  17.1095  0.010849
3.0167  17.1095  0.010071
3.1308  17.1095  0.009372
3.2449  17.1095  0.008743
3.3590  17.1095  0.008175
3.4731  17.1095  0.007660
3.5872  17.1095  0.007191
3.7013  17.1095  0.006765
3.8154  17.1095  0.006374
3.9295  17.1095  0.006017
4.0436  17.1095  0.005688
4.1577  17.1095  0.005386
4.2718  17.1095  0.005106
4.3859  17.1095  0.004848
4.5000  17.1095  0.004609
0.0500  17.4097  0.110257
0.1641  17.4097  0.150622
0.2782  17.4097  0.176977
0.3923  17.4097  0.172938
0.5064  17.4097  0.153023
0.6205  17.4097  0.129659
0.7346  17.4097  0.108246
0.8487  17.4097  0.090268
0.9628  17.4097  0.075667
1.0769  17.4097  0.063927
1.1910  17.4097  0.054484
1.3051  17.4097  0.046846
1.4192  17.4097  0.040619
1.5333  17.4097  0.035500
1.6474  17.4097  0.031252
1.7615  17.4097  0.027699
1.8756  17.4097  0.024701
1.9897  17.4097  0.022152
2.1038  17.4097  0.019969
2.2179  17.4097  0.018088
2.3321  17.4097  0.016455
2.4462  17.4097  0.015030
2.5603  17.4097  0.013779
2.6744  17.4097  0.012677
2.7885  17.4097  0.011700
2.9026  17.4097  0.010830
3.0167  17.4097  0.010053
3.1308  17.4097  0.009355
3.2449  17.4097  0.008727
3.3590  17.4097  0.008160
3.4731  17.4097  0.007646
3.5872  17.4097  0.007178
3.7013  17.4097  0.006752
3.8154  17.4097  0.006363
3.9295  17.4097  0.006006
4.0436  17.4097  0.005678
4.1577  17.4097  0.005376
4.2718  17.4097  0.005097
4.3859  17.4097  0.004840
4.5000  17.4097  0.004601
0.0500  17.5598  0.110730
0.1641  17.5598  0.150993
0.2782  17.5598  0.177214
0.3923  17.5598  0.173068
0.5064  17.5598  0.153086
0.6205  17.5598  0.129683
0.7346  17.5598  0.108251
0.8487  17.5598  0.090263
0.9628  17.5598  0.075657
1.0769  17.5598  0.063915
1.1910  17.5598  0.054471
1.3051  17.5598  0.046833
1.4192  17.5598  0.040607
1.5333  17.5598  0.035488
1.6474  17.5598  0.031242
1.7615  17.5598  0.027689
1.8756  17.5598  0.024692
1.9897  17.5598  0.022144
2.1038  17.5598  0.019962
2.2179  17.5598  0.018081
2.3321  17.5598  0.016448
2.4462  17.5598  0.015024
2.5603  17.5598  0.013774
2.6744  17.5598  0.012672
2.7885  17.5598  0.011695
2.9026  17.5598  0.010825
3.0167  17.5598  0.010048
3.1308  17.5598  0.009351
3.2449  17.5598  0.008724
3.3590  17.5598  0.008157
3.4731  17.5598  0.007643
3.5872  17.5598  0.007175
3.7013  17.5598  0.006749
3.8154  17.5598  0.006360
3.9295  17.5598  0.006003
4.0436  17.5598  0.005675
4.1577  17.5598  0.005373
4.2718  17.5598  0.005095
4.3859  17.5598  0.004837
4.5000  17.5598  0.004599
0.0500  17.8599  0.111280
0.1641  17.8599  0.151396
0.2782  17.8599  0.177427
0.3923  17.8599  0.173137
0.5064  17.8599  0.153073
0.6205  17.8599  0.129631
0.7346  17.8599  0.108184
0.8487  17.8599  0.090193
0.9628  17.8599  0.075590
1.0769  17.8599  0.063853
1.1910  17.8599  0.054415
1.3051  17.8599  0.046782
1.4192  17.8599  0.040562
1.5333  17.8599  0.035447
1.6474  17.8599  0.031205
1.7615  17.8599  0.027656
1.8756  17.8599  0.024662
1.9897  17.8599  0.022116
2.1038  17.8599  0.019937
2.2179  17.8599  0.018058
2.3321  17.8599  0.016427
2.4462  17.8599  0.015005
2.5603  17.8599  0.013756
2.6744  17.8599  0.012655
2.7885  17.8599  0.011680
2.9026  17.8599  0.010811
3.0167  17.8599  0.010035
3.1308  17.8599  0.009339
3.2449  17.8599  0.008712
3.3590  17.8599  0.008146
3.4731  17.8599  0.007633
3.5872  17.8599  0.007166
3.7013  17.8599  0.006740
3.8154  17.8599  0.006352
3.9295  17.8599  0.005995
4.0436  17.8599  0.005668
4.1577  17.8599  0.005366
4.2718  17.8599  0.005088
4.3859  17.8599  0.004831
4.5000  17.8599  0.004593

